Analyzing Byte-Pair Encoding on Monophonic and Polyphonic Symbolic Music: A Focus on Musical Phrase Segmentation

Byte-Pair Encoding (BPE) is an algorithm commonly used in Natural Language Processing to build a vocabulary of subwords, which has been recently applied to symbolic music. Given that symbolic music can differ significantly from text, particularly with polyphony, we investigate how BPE behaves with different types of musical content. This study provides a qualitative analysis of BPE's behavior across various instrumentations and evaluates its impact on a musical phrase segmentation task for both monophonic and polyphonic music. Our findings show that the BPE training process is highly dependent on the instrumentation and that BPE "supertokens" succeed in capturing abstract musical content. In a musical phrase segmentation task, BPE notably improves performance in a polyphonic setting, but enhances performance in monophonic tunes only within a specific range of BPE merges.

==> data/perfo_mono_poly/perfo_monophonic.csv <==
x,label,merges,f1_score_mean,f1_score_std,f1_score_std_up,f1_score_std_low,f1_score_ci,f1_score_ci95_up,f1_score_ci95_low
0,{32\\[-2pt]{\tinier(x 1.2)}},32,0.5030212541246547,0.039302348849342014,0.5423236029739967,0.4637189052753127,0.04447479450838629,0.547496048633041,0.4585464596162684
1,{64\\[-2pt]{\tinier(x 1.3)}},64,0.40976091138933585,0.014452226738352386,0.42421313812768824,0.39530868465098346,0.016354234115643424,0.42611514550497925,0.39340667727369244
2,{128\\[-2pt]{\tinier(x 1.7)}},128,0.4268029269099564,0.05048166842707326,0.47728459533702966,0.37632125848288317,0.057125385516803864,0.48392831242676027,0.36967754139315256
3,{256\\[-2pt]{\tinier(x 2.4)}},256,0.5428048427965816,0.009395843818180295,0.5522006866147618,0.5334089989784013,0.010632398197072545,0.5534372409936541,0.5321724445995091
4,{512\\[-2pt]{\tinier(x 3.8)}},512,0.5465995735682205,0.025782744336052932,0.5723823179042735,0.5208168292321675,0.02917592179042022,0.5757754953586407,0.5174236517778004
5,{1k\\[-2pt]{\tinier(x 6.5)}},1024,0.5465154682213647,0.01934833033304291,0.5658637985544076,0.5271671378883217,0.021894696903258168,0.5684101651246228,0.5246207713181065
6,{2k\\[-2pt]{\tinier(x 12)}},2048,0.5732547164074528,0.0017637587136280285,0.5750184751210808,0.5714909576938249,0.001995880873473433,0.5752505972809263,0.5712588355339794
7,{4k\\[-2pt]{\tinier(x 23)}},4096,0.5869979230107748,0.012390422266569324,0.5993883452773441,0.5746075007442055,0.014021082716714787,0.6010190057274896,0.57297684029406
8,{8k\\[-2pt]{\tinier(x 45)}},8192,0.6045475244470218,0.006298282916068783,0.6108458073630906,0.5982492415309529,0.007127178060568476,0.6116747025075903,0.5974203463864532
9,{16k\\[-2pt]{\tinier(x 87)}},16000,0.6167373965869608,0.002237074189529811,0.6189744707764906,0.614500322397431,0.0025314877556235123,0.6192688843425843,0.6142059088313373
10,{32k\\[-2pt]{\tinier(x 173)}},32000,0.6094360602459155,0.007084890151218988,0.6165209503971344,0.6023511700946965,0.008017307942531015,0.6174533681884464,0.6014187523033845
11,{64k\\[-2pt]{\tinier(x 345)}},64000,0.5895499803091081,0.008583531058171416,0.5981335113672795,0.5809664492509367,0.00971317977538425,0.5992631600844923,0.5798368005337239
12,{128k\\[-2pt]{\tinier(x 689)}},128000,0.5701114662312992,0.011517352888517827,0.581628819119817,0.5585941133427813,0.013033111709453853,0.583144577940753,0.5570783545218453


==> data/perfo_mono_poly/perfo_monophonic_zero.csv <==
x,zero_perf
-100,0.5836517676036977
100,0.5836517676036977


==> data/perfo_mono_poly/perfo_polyphonic.csv <==
x,label,merges,f1_score_mean,f1_score_std,f1_score_std_up,f1_score_std_low,f1_score_ci,f1_score_ci95_up,f1_score_ci95_low
0,{128\\[-2pt]{\tinier(x 1.7)}},128,0.2595083777727294,0.0001099000644371945,0.25961827783716657,0.2593984777082922,0.00012436363030207204,0.25963274140303144,0.25938401414242734
1,{256\\[-2pt]{\tinier(x 2.4)}},256,0.26769499262803276,0.000526549817500998,0.26822154244553376,0.26716844281053176,0.000595847210596861,0.2682908398386296,0.2670991454174359
2,{512\\[-2pt]{\tinier(x 3.8)}},512,0.2745807154117087,0.006857890877566593,0.2814386062892753,0.2677228245341421,0.007760434082702857,0.2823411494944116,0.2668202813290058
3,{1k\\[-2pt]{\tinier(x 6.5)}},1024,0.2963553294373207,0.0031781050431959165,0.2995334344805166,0.29317722439412475,0.003114542942331998,0.29946987237965267,0.2932407864949887
4,{2k\\[-2pt]{\tinier(x 12)}},2048,0.31132986391950396,0.010870074661407832,0.3221999385809118,0.30045978925809613,0.012300647442475277,0.32363051136197923,0.2990292164770287
5,{4k\\[-2pt]{\tinier(x 23)}},4096,0.31829014850745346,0.015240744654847524,0.333530893162301,0.3030494038526059,0.017246526137088075,0.3355366746445415,0.3010436223703654
6,{8k\\[-2pt]{\tinier(x 45)}},8192,0.32066397850658585,0.0034425299744415263,0.32410650848102734,0.31722144853214435,0.0038955893905768544,0.3245595678971627,0.31676838911600896
7,{16k\\[-2pt]{\tinier(x 89)}},16384,0.31164760771089406,0.014449789538420642,0.3260973972493147,0.2971978181724734,0.016351476164291567,0.3279990838751856,0.2952961315466025
8,{32k\\[-2pt]{\tinier(x 177)}},32768,0.32211849408923404,0.0037561593862070032,0.32587465347544103,0.31836233470302705,0.004250494480181675,0.3263689885694157,0.3178679996090524
9,{64k\\[-2pt]{\tinier(x 345)}},64000,0.33437484489715524,0.009254541676067396,0.3436293865732226,0.32512030322108787,0.01047249977069208,0.34484734466784733,0.32390234512646315
10,{128k\\[-2pt]{\tinier(x 689)}},128000,0.33639691809654276,0.004508302688332633,0.3409052207848754,0.33188861540821013,0.005101624750566432,0.3414985428471092,0.33129529334597635


==> data/perfo_mono_poly/perfo_polyphonic_zero.csv <==
x,zero_perf
-100,0.2561767203287724
100,0.2561767203287724


==> data/ratio_pitch_supertokens/ratio_pitch_supertokens_mono.csv <==
x,p0,p1,p2,p3,p4,p5,p6,p7,p8,p9
0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.9411764705882353,0.058823529411764705,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.9444444444444444,0.05555555555555555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.8947368421052632,0.10526315789473684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.85,0.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.8095238095238095,0.19047619047619047,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.7727272727272727,0.22727272727272727,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.782608695652174,0.21739130434782608,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.75,0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.72,0.28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.6923076923076923,0.3076923076923077,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.6666666666666666,0.3333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.6428571428571429,0.35714285714285715,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.6551724137931034,0.3448275862068966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.6666666666666666,0.3333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.6774193548387096,0.3225806451612903,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.6875,0.3125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.696969696969697,0.30303030303030304,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.7058823529411765,0.29411764705882354,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.6857142857142857,0.3142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.6666666666666666,0.3333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.6486486486486487,0.35135135135135137,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.631578947368421,0.3684210526315789,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.6410256410256411,0.358974358974359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.625,0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.6097560975609756,0.3902439024390244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.5952380952380952,0.40476190476190477,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.5813953488372093,0.4186046511627907,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.5681818181818182,0.4318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.5555555555555556,0.4444444444444444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.5434782608695652,0.45652173913043476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.5531914893617021,0.44680851063829785,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.5416666666666666,0.4583333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.5306122448979592,0.46938775510204084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.52,0.48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.5098039215686274,0.49019607843137253,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.5192307692307693,0.4807692307692308,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.5094339622641509,0.49056603773584906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.4909090909090909,0.509090909090909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.48214285714285715,0.5178571428571429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.47368421052631576,0.5263157894736842,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.46551724137931033,0.5344827586206896,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.4576271186440678,0.5423728813559322,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.45,0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.4426229508196721,0.5573770491803278,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.43548387096774194,0.5645161290322581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.42857142857142855,0.5714285714285714,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.421875,0.578125,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.4153846153846154,0.5846153846153846,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.4090909090909091,0.5909090909090909,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.40298507462686567,0.5970149253731343,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.39705882352941174,0.6029411764705882,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.391304347826087,0.6086956521739131,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.38571428571428573,0.6142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.38028169014084506,0.6197183098591549,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.375,0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.3698630136986301,0.6301369863013698,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.36486486486486486,0.6351351351351351,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.36,0.64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.35526315789473684,0.6447368421052632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.35064935064935066,0.6493506493506493,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.34615384615384615,0.6538461538461539,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.34177215189873417,0.6582278481012658,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.3375,0.6625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.345679012345679,0.654320987654321,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.34146341463414637,0.6585365853658537,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.3373493975903614,0.6626506024096386,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.3333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.32941176470588235,0.6705882352941176,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.32558139534883723,0.6744186046511628,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.3218390804597701,0.6781609195402298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.3181818181818182,0.6818181818181818,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.3146067415730337,0.6853932584269663,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.3111111111111111,0.6888888888888889,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.3076923076923077,0.6923076923076923,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.30434782608695654,0.6956521739130435,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.3010752688172043,0.6989247311827957,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.2978723404255319,0.7021276595744681,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.29473684210526313,0.7052631578947368,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.2916666666666667,0.7083333333333334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.28865979381443296,0.711340206185567,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.2857142857142857,0.7142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.2828282828282828,0.7171717171717171,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.28,0.72,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.2871287128712871,0.7128712871287128,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.28431372549019607,0.7156862745098039,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.2912621359223301,0.7087378640776699,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.28846153846153844,0.7115384615384616,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.2857142857142857,0.7142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.2830188679245283,0.7169811320754716,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.2897196261682243,0.7102803738317757,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.28703703703703703,0.7129629629629629,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.29357798165137616,0.7064220183486238,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.2909090909090909,0.7090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.2972972972972973,0.7027027027027027,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.29464285714285715,0.7053571428571429,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.2920353982300885,0.7079646017699115,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.2894736842105263,0.7105263157894737,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.28695652173913044,0.7130434782608696,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.28448275862068967,0.7155172413793104,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.2905982905982906,0.7094017094017094,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.288135593220339,0.711864406779661,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.2857142857142857,0.7142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.2833333333333333,0.7166666666666667,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.2809917355371901,0.71900826446281,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.2786885245901639,0.7213114754098361,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.2764227642276423,0.7235772357723578,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.27419354838709675,0.7258064516129032,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.272,0.728,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.2698412698412698,0.7301587301587301,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.2677165354330709,0.7322834645669292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.265625,0.734375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.2713178294573643,0.7286821705426356,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.2692307692307692,0.7307692307692307,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.2748091603053435,0.7251908396946565,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.2727272727272727,0.7272727272727273,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.2706766917293233,0.7293233082706767,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.27611940298507465,0.7238805970149254,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.2740740740740741,0.725925925925926,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.27205882352941174,0.7279411764705882,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.27007299270072993,0.7299270072992701,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.26811594202898553,0.7318840579710145,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.26618705035971224,0.7338129496402878,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.2642857142857143,0.7357142857142858,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.2624113475177305,0.7375886524822695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.2605633802816901,0.7394366197183099,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.25874125874125875,0.7412587412587412,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.2569444444444444,0.7430555555555556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.25517241379310346,0.7448275862068966,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.2534246575342466,0.7465753424657534,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.25170068027210885,0.7482993197278912,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.25,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.2483221476510067,0.7516778523489933,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.24666666666666667,0.7533333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.25165562913907286,0.7483443708609272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.2565789473684211,0.743421052631579,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.2549019607843137,0.7450980392156863,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.2532467532467532,0.7467532467532467,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.25161290322580643,0.7483870967741936,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.25,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.2484076433121019,0.7515923566878981,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.25316455696202533,0.7468354430379747,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.25157232704402516,0.7484276729559748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.25,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.2484472049689441,0.7515527950310559,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.24691358024691357,0.7530864197530864,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.24539877300613497,0.754601226993865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.24390243902439024,0.7560975609756098,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.24242424242424243,0.7575757575757576,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.24096385542168675,0.7590361445783133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.23952095808383234,0.7604790419161677,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.23809523809523808,0.7619047619047619,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.23668639053254437,0.7633136094674556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.23529411764705882,0.7588235294117647,0.0058823529411764705,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.23391812865497075,0.7602339181286549,0.005847953216374269,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.23255813953488372,0.7616279069767442,0.005813953488372093,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.23121387283236994,0.7572254335260116,0.011560693641618497,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.22988505747126436,0.7586206896551724,0.011494252873563218,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.22857142857142856,0.76,0.011428571428571429,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.22727272727272727,0.7613636363636364,0.011363636363636364,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.22598870056497175,0.7627118644067796,0.011299435028248588,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.2247191011235955,0.7640449438202247,0.011235955056179775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.22346368715083798,0.7653631284916201,0.0111731843575419,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.2222222222222222,0.7666666666666667,0.011111111111111112,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.22099447513812154,0.7679558011049724,0.011049723756906077,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.21978021978021978,0.7637362637362637,0.016483516483516484,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.2185792349726776,0.7595628415300546,0.02185792349726776,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.22282608695652173,0.7554347826086957,0.021739130434782608,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.22162162162162163,0.7567567567567568,0.021621621621621623,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.22043010752688172,0.7580645161290323,0.021505376344086023,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.2192513368983957,0.7593582887700535,0.0213903743315508,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.21808510638297873,0.7606382978723404,0.02127659574468085,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.21693121693121692,0.7566137566137566,0.026455026455026454,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.21578947368421053,0.7526315789473684,0.031578947368421054,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.21465968586387435,0.7539267015706806,0.031413612565445025,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.21354166666666666,0.7552083333333334,0.03125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.21243523316062177,0.7512953367875648,0.03626943005181347,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.211340206185567,0.7525773195876289,0.03608247422680412,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.21025641025641026,0.7538461538461538,0.035897435897435895,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.21428571428571427,0.75,0.03571428571428571,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.2131979695431472,0.751269035532995,0.03553299492385787,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.21212121212121213,0.7525252525252525,0.03535353535353535,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.21105527638190955,0.7537688442211056,0.035175879396984924,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.21,0.755,0.035,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.208955223880597,0.7512437810945274,0.03980099502487562,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.2079207920792079,0.7524752475247525,0.039603960396039604,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.20689655172413793,0.7536945812807881,0.03940886699507389,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.20588235294117646,0.7549019607843137,0.0392156862745098,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.2048780487804878,0.7560975609756098,0.03902439024390244,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.20388349514563106,0.7572815533980582,0.038834951456310676,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.2028985507246377,0.7584541062801933,0.03864734299516908,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.20192307692307693,0.7596153846153846,0.038461538461538464,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.20095693779904306,0.7559808612440191,0.0430622009569378,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.2,0.7571428571428571,0.04285714285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.1990521327014218,0.7535545023696683,0.04739336492890995,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.19811320754716982,0.75,0.05188679245283019,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.20187793427230047,0.7464788732394366,0.051643192488262914,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.20093457943925233,0.7476635514018691,0.0514018691588785,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.20465116279069767,0.7441860465116279,0.05116279069767442,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.2037037037037037,0.7453703703703703,0.05092592592592592,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.20276497695852536,0.7465437788018433,0.05069124423963134,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.2018348623853211,0.7477064220183486,0.05045871559633028,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.2009132420091324,0.7488584474885844,0.0502283105022831,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.2,0.75,0.05,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.19909502262443438,0.751131221719457,0.049773755656108594,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.1981981981981982,0.7522522522522522,0.04954954954954955,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.19730941704035873,0.7533632286995515,0.04932735426008968,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.19642857142857142,0.7544642857142857,0.049107142857142856,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.19555555555555557,0.7555555555555555,0.04888888888888889,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.19469026548672566,0.7522123893805309,0.05309734513274336,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.19383259911894274,0.7533039647577092,0.05286343612334802,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.19298245614035087,0.7543859649122807,0.05263157894736842,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.19213973799126638,0.7554585152838428,0.05240174672489083,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.19130434782608696,0.7565217391304347,0.05217391304347826,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.19047619047619047,0.7575757575757576,0.05194805194805195,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.1896551724137931,0.7586206896551724,0.05172413793103448,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.1888412017167382,0.7553648068669528,0.055793991416309016,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.18803418803418803,0.7564102564102564,0.05555555555555555,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.18723404255319148,0.7531914893617021,0.059574468085106386,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.1864406779661017,0.7542372881355932,0.059322033898305086,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.18565400843881857,0.7552742616033755,0.05907172995780591,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.18487394957983194,0.7563025210084033,0.058823529411764705,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.18410041841004185,0.7573221757322176,0.058577405857740586,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.18333333333333332,0.7583333333333333,0.058333333333333334,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.1825726141078838,0.7593360995850622,0.058091286307053944,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.18181818181818182,0.7603305785123967,0.05785123966942149,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.18106995884773663,0.7613168724279835,0.05761316872427984,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.18032786885245902,0.7622950819672131,0.05737704918032787,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.17959183673469387,0.763265306122449,0.05714285714285714,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.17886178861788618,0.7642276422764228,0.056910569105691054,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.17813765182186234,0.7651821862348178,0.05668016194331984,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.1774193548387097,0.7661290322580645,0.056451612903225805,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.18072289156626506,0.7630522088353414,0.05622489959839357,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.18,0.76,0.06,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.17928286852589642,0.7609561752988048,0.05976095617529881,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.18253968253968253,0.7579365079365079,0.05952380952380952,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.18181818181818182,0.758893280632411,0.05928853754940711,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.18503937007874016,0.7559055118110236,0.05905511811023622,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.1843137254901961,0.7568627450980392,0.058823529411764705,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.18359375,0.7578125,0.05859375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.1828793774319066,0.7587548638132295,0.058365758754863814,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.1821705426356589,0.7596899224806202,0.05813953488372093,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.18146718146718147,0.7606177606177607,0.05791505791505792,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.18076923076923077,0.7615384615384615,0.057692307692307696,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.18007662835249041,0.7624521072796935,0.05747126436781609,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.17938931297709923,0.7595419847328244,0.061068702290076333,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.17870722433460076,0.7604562737642585,0.060836501901140684,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.17803030303030304,0.7613636363636364,0.06060606060606061,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.17735849056603772,0.7622641509433963,0.06037735849056604,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.18045112781954886,0.7593984962406015,0.06015037593984962,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.1797752808988764,0.7602996254681648,0.0599250936329588,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.1791044776119403,0.7611940298507462,0.05970149253731343,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.17843866171003717,0.7620817843866171,0.05947955390334572,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.17777777777777778,0.7592592592592593,0.06296296296296296,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.17712177121771217,0.7601476014760148,0.06273062730627306,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.1801470588235294,0.7573529411764706,0.0625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.18315018315018314,0.7545787545787546,0.06227106227106227,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.18248175182481752,0.7554744525547445,0.06204379562043796,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.18181818181818182,0.7563636363636363,0.06181818181818182,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.18115942028985507,0.7572463768115942,0.06159420289855073,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.18050541516245489,0.7581227436823105,0.061371841155234655,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.18345323741007194,0.7553956834532374,0.06115107913669065,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.1827956989247312,0.7562724014336918,0.06093189964157706,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.18214285714285713,0.7535714285714286,0.06428571428571428,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.18149466192170818,0.7544483985765125,0.06405693950177936,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.18085106382978725,0.7553191489361702,0.06382978723404255,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.18021201413427562,0.7561837455830389,0.0636042402826855,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.1795774647887324,0.7535211267605634,0.06690140845070422,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.17894736842105263,0.7543859649122807,0.06666666666666667,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.17832167832167833,0.7517482517482518,0.06993006993006994,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.17770034843205576,0.7526132404181185,0.06968641114982578,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.17708333333333334,0.7534722222222222,0.06944444444444445,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.17647058823529413,0.7508650519031141,0.0726643598615917,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.17586206896551723,0.7517241379310344,0.07241379310344828,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.17525773195876287,0.7525773195876289,0.07216494845360824,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.17465753424657535,0.7534246575342466,0.07191780821917808,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.17406143344709898,0.7508532423208191,0.07508532423208192,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.17346938775510204,0.7517006802721088,0.07482993197278912,0.0,0.0,0.0,0.0,0.0,0.0,0.0
295,0.17627118644067796,0.7491525423728813,0.07457627118644068,0.0,0.0,0.0,0.0,0.0,0.0,0.0
296,0.17567567567567569,0.75,0.07432432432432433,0.0,0.0,0.0,0.0,0.0,0.0,0.0
297,0.17845117845117844,0.7474747474747475,0.07407407407407407,0.0,0.0,0.0,0.0,0.0,0.0,0.0
298,0.17785234899328858,0.7449664429530202,0.07718120805369127,0.0,0.0,0.0,0.0,0.0,0.0,0.0
299,0.17725752508361203,0.7424749163879598,0.0802675585284281,0.0,0.0,0.0,0.0,0.0,0.0,0.0
300,0.17666666666666667,0.7433333333333333,0.08,0.0,0.0,0.0,0.0,0.0,0.0,0.0
301,0.1760797342192691,0.7441860465116279,0.07973421926910298,0.0,0.0,0.0,0.0,0.0,0.0,0.0
302,0.17549668874172186,0.7417218543046358,0.08278145695364239,0.0,0.0,0.0,0.0,0.0,0.0,0.0
303,0.17491749174917492,0.7425742574257426,0.08250825082508251,0.0,0.0,0.0,0.0,0.0,0.0,0.0
304,0.17434210526315788,0.743421052631579,0.08223684210526316,0.0,0.0,0.0,0.0,0.0,0.0,0.0
305,0.1737704918032787,0.7442622950819672,0.08196721311475409,0.0,0.0,0.0,0.0,0.0,0.0,0.0
306,0.17320261437908496,0.7450980392156863,0.08169934640522876,0.0,0.0,0.0,0.0,0.0,0.0,0.0
307,0.17263843648208468,0.745928338762215,0.08143322475570032,0.0,0.0,0.0,0.0,0.0,0.0,0.0
308,0.17207792207792208,0.7435064935064936,0.08441558441558442,0.0,0.0,0.0,0.0,0.0,0.0,0.0
309,0.17475728155339806,0.7411003236245954,0.08414239482200647,0.0,0.0,0.0,0.0,0.0,0.0,0.0
310,0.17419354838709677,0.7419354838709677,0.08387096774193549,0.0,0.0,0.0,0.0,0.0,0.0,0.0
311,0.17363344051446947,0.7427652733118971,0.08360128617363344,0.0,0.0,0.0,0.0,0.0,0.0,0.0
312,0.17307692307692307,0.7435897435897436,0.08333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0
313,0.17252396166134185,0.744408945686901,0.08306709265175719,0.0,0.0,0.0,0.0,0.0,0.0,0.0
314,0.17197452229299362,0.7420382165605095,0.08598726114649681,0.0,0.0,0.0,0.0,0.0,0.0,0.0
315,0.17142857142857143,0.7428571428571429,0.08571428571428572,0.0,0.0,0.0,0.0,0.0,0.0,0.0
316,0.17088607594936708,0.740506329113924,0.08860759493670886,0.0,0.0,0.0,0.0,0.0,0.0,0.0
317,0.17034700315457413,0.7413249211356467,0.08832807570977919,0.0,0.0,0.0,0.0,0.0,0.0,0.0
318,0.16981132075471697,0.7421383647798742,0.0880503144654088,0.0,0.0,0.0,0.0,0.0,0.0,0.0
319,0.16927899686520376,0.7398119122257053,0.09090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0
320,0.16875,0.7375,0.09375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
321,0.16822429906542055,0.7383177570093458,0.09345794392523364,0.0,0.0,0.0,0.0,0.0,0.0,0.0
322,0.16770186335403728,0.7391304347826086,0.09316770186335403,0.0,0.0,0.0,0.0,0.0,0.0,0.0
323,0.16718266253869968,0.739938080495356,0.09287925696594428,0.0,0.0,0.0,0.0,0.0,0.0,0.0
324,0.16666666666666666,0.7407407407407407,0.09259259259259259,0.0,0.0,0.0,0.0,0.0,0.0,0.0
325,0.16615384615384615,0.7415384615384616,0.09230769230769231,0.0,0.0,0.0,0.0,0.0,0.0,0.0
326,0.1656441717791411,0.7423312883435583,0.09202453987730061,0.0,0.0,0.0,0.0,0.0,0.0,0.0
327,0.1651376146788991,0.7431192660550459,0.09174311926605505,0.0,0.0,0.0,0.0,0.0,0.0,0.0
328,0.16463414634146342,0.7439024390243902,0.09146341463414634,0.0,0.0,0.0,0.0,0.0,0.0,0.0
329,0.1641337386018237,0.7446808510638298,0.0911854103343465,0.0,0.0,0.0,0.0,0.0,0.0,0.0
330,0.16363636363636364,0.7424242424242424,0.09393939393939393,0.0,0.0,0.0,0.0,0.0,0.0,0.0
331,0.16314199395770393,0.7401812688821753,0.09667673716012085,0.0,0.0,0.0,0.0,0.0,0.0,0.0
332,0.16265060240963855,0.7409638554216867,0.0963855421686747,0.0,0.0,0.0,0.0,0.0,0.0,0.0
333,0.16216216216216217,0.7417417417417418,0.0960960960960961,0.0,0.0,0.0,0.0,0.0,0.0,0.0
334,0.16167664670658682,0.7425149700598802,0.09580838323353294,0.0,0.0,0.0,0.0,0.0,0.0,0.0
335,0.16119402985074627,0.7402985074626866,0.09850746268656717,0.0,0.0,0.0,0.0,0.0,0.0,0.0
336,0.16071428571428573,0.7380952380952381,0.10119047619047619,0.0,0.0,0.0,0.0,0.0,0.0,0.0
337,0.16023738872403562,0.7388724035608308,0.10089020771513353,0.0,0.0,0.0,0.0,0.0,0.0,0.0
338,0.15976331360946747,0.7366863905325444,0.10355029585798817,0.0,0.0,0.0,0.0,0.0,0.0,0.0
339,0.1592920353982301,0.7374631268436578,0.10324483775811209,0.0,0.0,0.0,0.0,0.0,0.0,0.0
340,0.1588235294117647,0.7382352941176471,0.10294117647058823,0.0,0.0,0.0,0.0,0.0,0.0,0.0
341,0.15835777126099707,0.7360703812316716,0.10557184750733138,0.0,0.0,0.0,0.0,0.0,0.0,0.0
342,0.15789473684210525,0.7339181286549707,0.10818713450292397,0.0,0.0,0.0,0.0,0.0,0.0,0.0
343,0.15743440233236153,0.7317784256559767,0.11078717201166181,0.0,0.0,0.0,0.0,0.0,0.0,0.0
344,0.1569767441860465,0.7325581395348837,0.11046511627906977,0.0,0.0,0.0,0.0,0.0,0.0,0.0
345,0.1565217391304348,0.7333333333333333,0.11014492753623188,0.0,0.0,0.0,0.0,0.0,0.0,0.0
346,0.15606936416184972,0.7341040462427746,0.10982658959537572,0.0,0.0,0.0,0.0,0.0,0.0,0.0
347,0.15561959654178675,0.7348703170028819,0.10951008645533142,0.0,0.0,0.0,0.0,0.0,0.0,0.0
348,0.15517241379310345,0.735632183908046,0.10919540229885058,0.0,0.0,0.0,0.0,0.0,0.0,0.0
349,0.15472779369627507,0.7363896848137536,0.10888252148997135,0.0,0.0,0.0,0.0,0.0,0.0,0.0
350,0.15428571428571428,0.7342857142857143,0.11142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0
351,0.15384615384615385,0.7350427350427351,0.1111111111111111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
352,0.1534090909090909,0.7329545454545454,0.11363636363636363,0.0,0.0,0.0,0.0,0.0,0.0,0.0
353,0.1529745042492918,0.7337110481586402,0.11331444759206799,0.0,0.0,0.0,0.0,0.0,0.0,0.0
354,0.15254237288135594,0.7344632768361582,0.11299435028248588,0.0,0.0,0.0,0.0,0.0,0.0,0.0
355,0.15211267605633802,0.7352112676056338,0.11267605633802817,0.0,0.0,0.0,0.0,0.0,0.0,0.0
356,0.15168539325842698,0.7331460674157303,0.1151685393258427,0.0,0.0,0.0,0.0,0.0,0.0,0.0
357,0.15406162464985995,0.7310924369747899,0.11484593837535013,0.0,0.0,0.0,0.0,0.0,0.0,0.0
358,0.15363128491620112,0.7318435754189944,0.11452513966480447,0.0,0.0,0.0,0.0,0.0,0.0,0.0
359,0.1532033426183844,0.7298050139275766,0.116991643454039,0.0,0.0,0.0,0.0,0.0,0.0,0.0
360,0.1527777777777778,0.7277777777777777,0.11944444444444445,0.0,0.0,0.0,0.0,0.0,0.0,0.0
361,0.1523545706371191,0.7285318559556787,0.11911357340720222,0.0,0.0,0.0,0.0,0.0,0.0,0.0
362,0.15193370165745856,0.7265193370165746,0.12154696132596685,0.0,0.0,0.0,0.0,0.0,0.0,0.0
363,0.15151515151515152,0.7272727272727273,0.12121212121212122,0.0,0.0,0.0,0.0,0.0,0.0,0.0
364,0.1510989010989011,0.728021978021978,0.12087912087912088,0.0,0.0,0.0,0.0,0.0,0.0,0.0
365,0.1506849315068493,0.726027397260274,0.1232876712328767,0.0,0.0,0.0,0.0,0.0,0.0,0.0
366,0.15027322404371585,0.7240437158469946,0.12568306010928962,0.0,0.0,0.0,0.0,0.0,0.0,0.0
367,0.14986376021798364,0.7247956403269755,0.12534059945504086,0.0,0.0,0.0,0.0,0.0,0.0,0.0
368,0.14945652173913043,0.7255434782608695,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
369,0.14905149051490515,0.7262872628726287,0.12466124661246612,0.0,0.0,0.0,0.0,0.0,0.0,0.0
370,0.14864864864864866,0.727027027027027,0.12432432432432433,0.0,0.0,0.0,0.0,0.0,0.0,0.0
371,0.14824797843665768,0.7277628032345014,0.12398921832884097,0.0,0.0,0.0,0.0,0.0,0.0,0.0
372,0.1478494623655914,0.7258064516129032,0.12634408602150538,0.0,0.0,0.0,0.0,0.0,0.0,0.0
373,0.14745308310991956,0.7265415549597856,0.1260053619302949,0.0,0.0,0.0,0.0,0.0,0.0,0.0
374,0.14705882352941177,0.7245989304812834,0.12834224598930483,0.0,0.0,0.0,0.0,0.0,0.0,0.0
375,0.14666666666666667,0.7226666666666667,0.13066666666666665,0.0,0.0,0.0,0.0,0.0,0.0,0.0
376,0.14627659574468085,0.7207446808510638,0.13297872340425532,0.0,0.0,0.0,0.0,0.0,0.0,0.0
377,0.14588859416445624,0.7214854111405835,0.13262599469496023,0.0,0.0,0.0,0.0,0.0,0.0,0.0
378,0.1455026455026455,0.7195767195767195,0.13227513227513227,0.0026455026455026454,0.0,0.0,0.0,0.0,0.0,0.0
379,0.14511873350923482,0.7203166226912929,0.13192612137203166,0.002638522427440633,0.0,0.0,0.0,0.0,0.0,0.0
380,0.14473684210526316,0.7210526315789474,0.13157894736842105,0.002631578947368421,0.0,0.0,0.0,0.0,0.0,0.0
381,0.14435695538057744,0.7191601049868767,0.13385826771653545,0.0026246719160104987,0.0,0.0,0.0,0.0,0.0,0.0
382,0.14397905759162305,0.7198952879581152,0.13350785340314136,0.002617801047120419,0.0,0.0,0.0,0.0,0.0,0.0
383,0.14360313315926893,0.7180156657963447,0.13577023498694518,0.0026109660574412533,0.0,0.0,0.0,0.0,0.0,0.0
384,0.14322916666666666,0.7161458333333334,0.13802083333333334,0.0026041666666666665,0.0,0.0,0.0,0.0,0.0,0.0
385,0.14285714285714285,0.7168831168831169,0.13766233766233765,0.0025974025974025974,0.0,0.0,0.0,0.0,0.0,0.0
386,0.14248704663212436,0.7176165803108808,0.13730569948186527,0.0025906735751295338,0.0,0.0,0.0,0.0,0.0,0.0
387,0.1421188630490956,0.7183462532299741,0.13695090439276486,0.002583979328165375,0.0,0.0,0.0,0.0,0.0,0.0
388,0.14432989690721648,0.7164948453608248,0.13659793814432988,0.002577319587628866,0.0,0.0,0.0,0.0,0.0,0.0
389,0.14395886889460155,0.7172236503856041,0.13624678663239073,0.002570694087403599,0.0,0.0,0.0,0.0,0.0,0.0
390,0.14358974358974358,0.717948717948718,0.1358974358974359,0.002564102564102564,0.0,0.0,0.0,0.0,0.0,0.0
391,0.1432225063938619,0.7186700767263428,0.13554987212276215,0.0025575447570332483,0.0,0.0,0.0,0.0,0.0,0.0
392,0.14285714285714285,0.7193877551020408,0.13520408163265307,0.002551020408163265,0.0,0.0,0.0,0.0,0.0,0.0
393,0.14249363867684478,0.7175572519083969,0.13740458015267176,0.002544529262086514,0.0,0.0,0.0,0.0,0.0,0.0
394,0.14213197969543148,0.7182741116751269,0.13705583756345177,0.0025380710659898475,0.0,0.0,0.0,0.0,0.0,0.0
395,0.14177215189873418,0.7189873417721518,0.13670886075949368,0.002531645569620253,0.0,0.0,0.0,0.0,0.0,0.0
396,0.1414141414141414,0.7196969696969697,0.13636363636363635,0.0025252525252525255,0.0,0.0,0.0,0.0,0.0,0.0
397,0.14105793450881612,0.7204030226700252,0.13602015113350127,0.0025188916876574307,0.0,0.0,0.0,0.0,0.0,0.0
398,0.14321608040201006,0.7185929648241206,0.135678391959799,0.002512562814070352,0.0,0.0,0.0,0.0,0.0,0.0
399,0.14285714285714285,0.7192982456140351,0.13533834586466165,0.002506265664160401,0.0,0.0,0.0,0.0,0.0,0.0
400,0.1425,0.72,0.135,0.0025,0.0,0.0,0.0,0.0,0.0,0.0
401,0.14214463840399003,0.7182044887780549,0.1371571072319202,0.0024937655860349127,0.0,0.0,0.0,0.0,0.0,0.0
402,0.1417910447761194,0.7189054726368159,0.13681592039800994,0.0024875621890547263,0.0,0.0,0.0,0.0,0.0,0.0
403,0.141439205955335,0.7196029776674938,0.13647642679900746,0.0024813895781637717,0.0,0.0,0.0,0.0,0.0,0.0
404,0.14108910891089108,0.7202970297029703,0.13613861386138615,0.0024752475247524753,0.0,0.0,0.0,0.0,0.0,0.0
405,0.14074074074074075,0.7209876543209877,0.13580246913580246,0.0024691358024691358,0.0,0.0,0.0,0.0,0.0,0.0
406,0.14039408866995073,0.7216748768472906,0.1354679802955665,0.0024630541871921183,0.0,0.0,0.0,0.0,0.0,0.0
407,0.14004914004914004,0.7223587223587223,0.13513513513513514,0.002457002457002457,0.0,0.0,0.0,0.0,0.0,0.0
408,0.13970588235294118,0.7230392156862745,0.13480392156862744,0.0024509803921568627,0.0,0.0,0.0,0.0,0.0,0.0
409,0.1393643031784841,0.7212713936430318,0.13691931540342298,0.0024449877750611247,0.0,0.0,0.0,0.0,0.0,0.0
410,0.13902439024390245,0.7195121951219512,0.13902439024390245,0.0024390243902439024,0.0,0.0,0.0,0.0,0.0,0.0
411,0.1386861313868613,0.7201946472019465,0.1386861313868613,0.0024330900243309003,0.0,0.0,0.0,0.0,0.0,0.0
412,0.1383495145631068,0.720873786407767,0.1383495145631068,0.0024271844660194173,0.0,0.0,0.0,0.0,0.0,0.0
413,0.13801452784503632,0.7191283292978208,0.14043583535108958,0.002421307506053269,0.0,0.0,0.0,0.0,0.0,0.0
414,0.13768115942028986,0.717391304347826,0.14251207729468598,0.0024154589371980675,0.0,0.0,0.0,0.0,0.0,0.0
415,0.13734939759036144,0.7180722891566265,0.14216867469879518,0.0024096385542168677,0.0,0.0,0.0,0.0,0.0,0.0
416,0.13701923076923078,0.7163461538461539,0.14423076923076922,0.002403846153846154,0.0,0.0,0.0,0.0,0.0,0.0
417,0.1366906474820144,0.7170263788968825,0.14388489208633093,0.002398081534772182,0.0,0.0,0.0,0.0,0.0,0.0
418,0.13636363636363635,0.7177033492822966,0.14354066985645933,0.0023923444976076554,0.0,0.0,0.0,0.0,0.0,0.0
419,0.1360381861575179,0.7159904534606205,0.14558472553699284,0.002386634844868735,0.0,0.0,0.0,0.0,0.0,0.0
420,0.1357142857142857,0.7142857142857143,0.14761904761904762,0.002380952380952381,0.0,0.0,0.0,0.0,0.0,0.0
421,0.13539192399049882,0.7149643705463183,0.14726840855106887,0.0023752969121140144,0.0,0.0,0.0,0.0,0.0,0.0
422,0.13507109004739337,0.7132701421800948,0.14928909952606634,0.002369668246445498,0.0,0.0,0.0,0.0,0.0,0.0
423,0.1347517730496454,0.7139479905437353,0.14893617021276595,0.002364066193853428,0.0,0.0,0.0,0.0,0.0,0.0
424,0.13443396226415094,0.7122641509433962,0.1509433962264151,0.0023584905660377358,0.0,0.0,0.0,0.0,0.0,0.0
425,0.13411764705882354,0.7105882352941176,0.15294117647058825,0.002352941176470588,0.0,0.0,0.0,0.0,0.0,0.0
426,0.13380281690140844,0.7089201877934272,0.15492957746478872,0.002347417840375587,0.0,0.0,0.0,0.0,0.0,0.0
427,0.13348946135831383,0.7072599531615925,0.15456674473067916,0.00468384074941452,0.0,0.0,0.0,0.0,0.0,0.0
428,0.13317757009345793,0.7079439252336449,0.1542056074766355,0.004672897196261682,0.0,0.0,0.0,0.0,0.0,0.0
429,0.13286713286713286,0.7086247086247086,0.15384615384615385,0.004662004662004662,0.0,0.0,0.0,0.0,0.0,0.0
430,0.1325581395348837,0.7069767441860465,0.1558139534883721,0.004651162790697674,0.0,0.0,0.0,0.0,0.0,0.0
431,0.13225058004640372,0.7076566125290024,0.1554524361948956,0.004640371229698376,0.0,0.0,0.0,0.0,0.0,0.0
432,0.13194444444444445,0.7083333333333334,0.1550925925925926,0.004629629629629629,0.0,0.0,0.0,0.0,0.0,0.0
433,0.13163972286374134,0.7090069284064665,0.15473441108545036,0.004618937644341801,0.0,0.0,0.0,0.0,0.0,0.0
434,0.1313364055299539,0.7073732718894009,0.15668202764976957,0.004608294930875576,0.0,0.0,0.0,0.0,0.0,0.0
435,0.1310344827586207,0.7057471264367816,0.15862068965517243,0.004597701149425287,0.0,0.0,0.0,0.0,0.0,0.0
436,0.13073394495412843,0.7041284403669725,0.16055045871559634,0.0045871559633027525,0.0,0.0,0.0,0.0,0.0,0.0
437,0.13043478260869565,0.7048054919908466,0.16018306636155608,0.004576659038901602,0.0,0.0,0.0,0.0,0.0,0.0
438,0.13013698630136986,0.7031963470319634,0.16210045662100456,0.0045662100456621,0.0,0.0,0.0,0.0,0.0,0.0
439,0.12984054669703873,0.7038724373576309,0.16173120728929385,0.004555808656036446,0.0,0.0,0.0,0.0,0.0,0.0
440,0.12954545454545455,0.7045454545454546,0.16136363636363638,0.004545454545454545,0.0,0.0,0.0,0.0,0.0,0.0
441,0.1292517006802721,0.7052154195011338,0.16099773242630386,0.0045351473922902496,0.0,0.0,0.0,0.0,0.0,0.0
442,0.12895927601809956,0.7036199095022625,0.16289592760180996,0.004524886877828055,0.0,0.0,0.0,0.0,0.0,0.0
443,0.12866817155756208,0.7042889390519187,0.16252821670428894,0.004514672686230248,0.0,0.0,0.0,0.0,0.0,0.0
444,0.12837837837837837,0.704954954954955,0.16216216216216217,0.0045045045045045045,0.0,0.0,0.0,0.0,0.0,0.0
445,0.12808988764044943,0.7056179775280899,0.16179775280898875,0.0044943820224719105,0.0,0.0,0.0,0.0,0.0,0.0
446,0.12780269058295965,0.7040358744394619,0.16367713004484305,0.004484304932735426,0.0,0.0,0.0,0.0,0.0,0.0
447,0.12751677852348994,0.7046979865771812,0.16331096196868009,0.0044742729306487695,0.0,0.0,0.0,0.0,0.0,0.0
448,0.12723214285714285,0.703125,0.16517857142857142,0.004464285714285714,0.0,0.0,0.0,0.0,0.0,0.0
449,0.12694877505567928,0.7037861915367484,0.16481069042316257,0.004454342984409799,0.0,0.0,0.0,0.0,0.0,0.0
450,0.12666666666666668,0.7022222222222222,0.16666666666666666,0.0044444444444444444,0.0,0.0,0.0,0.0,0.0,0.0
451,0.12638580931263857,0.7006651884700665,0.16851441241685144,0.004434589800443459,0.0,0.0,0.0,0.0,0.0,0.0
452,0.1261061946902655,0.7013274336283186,0.168141592920354,0.004424778761061947,0.0,0.0,0.0,0.0,0.0,0.0
453,0.12582781456953643,0.6997792494481236,0.16997792494481237,0.004415011037527594,0.0,0.0,0.0,0.0,0.0,0.0
454,0.12555066079295155,0.698237885462555,0.17180616740088106,0.004405286343612335,0.0,0.0,0.0,0.0,0.0,0.0
455,0.12527472527472527,0.6967032967032967,0.17362637362637362,0.004395604395604396,0.0,0.0,0.0,0.0,0.0,0.0
456,0.125,0.6973684210526315,0.17324561403508773,0.0043859649122807015,0.0,0.0,0.0,0.0,0.0,0.0
457,0.12472647702407003,0.6958424507658644,0.175054704595186,0.00437636761487965,0.0,0.0,0.0,0.0,0.0,0.0
458,0.12445414847161572,0.6965065502183406,0.17467248908296942,0.004366812227074236,0.0,0.0,0.0,0.0,0.0,0.0
459,0.12418300653594772,0.6949891067538126,0.17647058823529413,0.004357298474945534,0.0,0.0,0.0,0.0,0.0,0.0
460,0.12391304347826088,0.6956521739130435,0.17608695652173914,0.004347826086956522,0.0,0.0,0.0,0.0,0.0,0.0
461,0.12364425162689804,0.6963123644251626,0.175704989154013,0.004338394793926247,0.0,0.0,0.0,0.0,0.0,0.0
462,0.12337662337662338,0.6948051948051948,0.1774891774891775,0.004329004329004329,0.0,0.0,0.0,0.0,0.0,0.0
463,0.12311015118790497,0.693304535637149,0.17926565874730022,0.004319654427645789,0.0,0.0,0.0,0.0,0.0,0.0
464,0.125,0.6918103448275862,0.1788793103448276,0.004310344827586207,0.0,0.0,0.0,0.0,0.0,0.0
465,0.12473118279569892,0.6924731182795699,0.17849462365591398,0.004301075268817204,0.0,0.0,0.0,0.0,0.0,0.0
466,0.12446351931330472,0.6909871244635193,0.18025751072961374,0.004291845493562232,0.0,0.0,0.0,0.0,0.0,0.0
467,0.12419700214132762,0.6895074946466809,0.18201284796573874,0.004282655246252677,0.0,0.0,0.0,0.0,0.0,0.0
468,0.12393162393162394,0.688034188034188,0.18376068376068377,0.004273504273504274,0.0,0.0,0.0,0.0,0.0,0.0
469,0.12366737739872068,0.6886993603411514,0.18336886993603413,0.0042643923240938165,0.0,0.0,0.0,0.0,0.0,0.0
470,0.12340425531914893,0.6893617021276596,0.1829787234042553,0.00425531914893617,0.0,0.0,0.0,0.0,0.0,0.0
471,0.12314225053078556,0.6900212314225053,0.18259023354564755,0.004246284501061571,0.0,0.0,0.0,0.0,0.0,0.0
472,0.1228813559322034,0.690677966101695,0.18220338983050846,0.00423728813559322,0.0,0.0,0.0,0.0,0.0,0.0
473,0.1226215644820296,0.6913319238900634,0.18181818181818182,0.004228329809725159,0.0,0.0,0.0,0.0,0.0,0.0
474,0.12236286919831224,0.6919831223628692,0.18143459915611815,0.004219409282700422,0.0,0.0,0.0,0.0,0.0,0.0
475,0.12210526315789473,0.6905263157894737,0.1831578947368421,0.004210526315789474,0.0,0.0,0.0,0.0,0.0,0.0
476,0.12184873949579832,0.6911764705882353,0.18277310924369747,0.004201680672268907,0.0,0.0,0.0,0.0,0.0,0.0
477,0.12159329140461216,0.689727463312369,0.18448637316561844,0.0041928721174004195,0.0,0.0,0.0,0.0,0.0,0.0
478,0.12133891213389121,0.6903765690376569,0.18410041841004185,0.0041841004184100415,0.0,0.0,0.0,0.0,0.0,0.0
479,0.12108559498956159,0.6889352818371608,0.18580375782881003,0.0041753653444676405,0.0,0.0,0.0,0.0,0.0,0.0
480,0.12083333333333333,0.6895833333333333,0.18541666666666667,0.004166666666666667,0.0,0.0,0.0,0.0,0.0,0.0
481,0.12058212058212059,0.6881496881496881,0.18711018711018712,0.004158004158004158,0.0,0.0,0.0,0.0,0.0,0.0
482,0.12033195020746888,0.6887966804979253,0.18672199170124482,0.004149377593360996,0.0,0.0,0.0,0.0,0.0,0.0
483,0.12008281573498965,0.6873706004140787,0.18840579710144928,0.004140786749482402,0.0,0.0,0.0,0.0,0.0,0.0
484,0.11983471074380166,0.6880165289256198,0.18801652892561985,0.004132231404958678,0.0,0.0,0.0,0.0,0.0,0.0
485,0.11958762886597939,0.688659793814433,0.18762886597938144,0.004123711340206186,0.0,0.0,0.0,0.0,0.0,0.0
486,0.11934156378600823,0.6893004115226338,0.18724279835390947,0.00411522633744856,0.0,0.0,0.0,0.0,0.0,0.0
487,0.11909650924024641,0.6899383983572895,0.1868583162217659,0.004106776180698152,0.0,0.0,0.0,0.0,0.0,0.0
488,0.11885245901639344,0.6905737704918032,0.1864754098360656,0.004098360655737705,0.0,0.0,0.0,0.0,0.0,0.0
489,0.11860940695296524,0.6912065439672802,0.18609406952965235,0.00408997955010225,0.0,0.0,0.0,0.0,0.0,0.0
490,0.11836734693877551,0.6918367346938775,0.18571428571428572,0.004081632653061225,0.0,0.0,0.0,0.0,0.0,0.0
491,0.11812627291242363,0.6904276985743381,0.18737270875763748,0.004073319755600814,0.0,0.0,0.0,0.0,0.0,0.0
492,0.11788617886178862,0.6890243902439024,0.18902439024390244,0.0040650406504065045,0.0,0.0,0.0,0.0,0.0,0.0
493,0.11764705882352941,0.6896551724137931,0.18864097363083165,0.004056795131845842,0.0,0.0,0.0,0.0,0.0,0.0
494,0.11740890688259109,0.6902834008097166,0.1882591093117409,0.004048582995951417,0.0,0.0,0.0,0.0,0.0,0.0
495,0.11717171717171718,0.6888888888888889,0.1898989898989899,0.00404040404040404,0.0,0.0,0.0,0.0,0.0,0.0
496,0.11693548387096774,0.6875,0.19153225806451613,0.004032258064516129,0.0,0.0,0.0,0.0,0.0,0.0
497,0.11670020120724346,0.6861167002012073,0.19114688128772636,0.006036217303822937,0.0,0.0,0.0,0.0,0.0,0.0
498,0.11646586345381527,0.6847389558232931,0.1927710843373494,0.006024096385542169,0.0,0.0,0.0,0.0,0.0,0.0
499,0.11623246492985972,0.685370741482966,0.19238476953907815,0.006012024048096192,0.0,0.0,0.0,0.0,0.0,0.0
500,0.116,0.684,0.194,0.006,0.0,0.0,0.0,0.0,0.0,0.0
501,0.1157684630738523,0.6846307385229541,0.1936127744510978,0.005988023952095809,0.0,0.0,0.0,0.0,0.0,0.0
502,0.11553784860557768,0.6852589641434262,0.19322709163346613,0.00597609561752988,0.0,0.0,0.0,0.0,0.0,0.0
503,0.11530815109343936,0.68389662027833,0.19483101391650098,0.005964214711729622,0.0,0.0,0.0,0.0,0.0,0.0
504,0.11507936507936507,0.6845238095238095,0.19444444444444445,0.005952380952380952,0.0,0.0,0.0,0.0,0.0,0.0
505,0.11485148514851486,0.6851485148514852,0.19405940594059407,0.005940594059405941,0.0,0.0,0.0,0.0,0.0,0.0
506,0.11462450592885376,0.6837944664031621,0.19367588932806323,0.007905138339920948,0.0,0.0,0.0,0.0,0.0,0.0
507,0.11439842209072978,0.6844181459566075,0.1932938856015779,0.007889546351084813,0.0,0.0,0.0,0.0,0.0,0.0
508,0.1141732283464567,0.6830708661417323,0.19488188976377951,0.007874015748031496,0.0,0.0,0.0,0.0,0.0,0.0
509,0.11394891944990176,0.6836935166994106,0.1944990176817289,0.007858546168958742,0.0,0.0,0.0,0.0,0.0,0.0
510,0.11372549019607843,0.6843137254901961,0.19411764705882353,0.00784313725490196,0.0,0.0,0.0,0.0,0.0,0.0
511,0.11350293542074363,0.6829745596868885,0.19569471624266144,0.007827788649706457,0.0,0.0,0.0,0.0,0.0,0.0
512,0.11328125,0.681640625,0.197265625,0.0078125,0.0,0.0,0.0,0.0,0.0,0.0
513,0.11306042884990253,0.6803118908382066,0.19883040935672514,0.007797270955165692,0.0,0.0,0.0,0.0,0.0,0.0
514,0.11284046692607004,0.6789883268482491,0.20038910505836577,0.007782101167315175,0.0,0.0,0.0,0.0,0.0,0.0
515,0.11262135922330097,0.6796116504854369,0.2,0.007766990291262136,0.0,0.0,0.0,0.0,0.0,0.0
516,0.1124031007751938,0.6782945736434108,0.20155038759689922,0.007751937984496124,0.0,0.0,0.0,0.0,0.0,0.0
517,0.11218568665377177,0.6769825918762089,0.20309477756286268,0.007736943907156673,0.0,0.0,0.0,0.0,0.0,0.0
518,0.11196911196911197,0.6776061776061776,0.20270270270270271,0.007722007722007722,0.0,0.0,0.0,0.0,0.0,0.0
519,0.11175337186897881,0.6782273603082851,0.2023121387283237,0.007707129094412331,0.0,0.0,0.0,0.0,0.0,0.0
520,0.11153846153846154,0.676923076923077,0.20384615384615384,0.007692307692307693,0.0,0.0,0.0,0.0,0.0,0.0
521,0.11132437619961612,0.6775431861804223,0.2034548944337812,0.007677543186180422,0.0,0.0,0.0,0.0,0.0,0.0
522,0.1111111111111111,0.6781609195402298,0.20306513409961685,0.007662835249042145,0.0,0.0,0.0,0.0,0.0,0.0
523,0.11089866156787763,0.6787762906309751,0.20267686424474188,0.0076481835564053535,0.0,0.0,0.0,0.0,0.0,0.0
524,0.11068702290076336,0.6793893129770993,0.20229007633587787,0.007633587786259542,0.0,0.0,0.0,0.0,0.0,0.0
525,0.11047619047619048,0.68,0.2019047619047619,0.007619047619047619,0.0,0.0,0.0,0.0,0.0,0.0
526,0.11026615969581749,0.6787072243346007,0.20342205323193915,0.0076045627376425855,0.0,0.0,0.0,0.0,0.0,0.0
527,0.11005692599620494,0.6793168880455408,0.2030360531309298,0.007590132827324478,0.0,0.0,0.0,0.0,0.0,0.0
528,0.10984848484848485,0.6799242424242424,0.20265151515151514,0.007575757575757576,0.0,0.0,0.0,0.0,0.0,0.0
529,0.10964083175803403,0.6805293005671077,0.20226843100189035,0.007561436672967864,0.0,0.0,0.0,0.0,0.0,0.0
530,0.10943396226415095,0.6811320754716981,0.2018867924528302,0.007547169811320755,0.0,0.0,0.0,0.0,0.0,0.0
531,0.10922787193973635,0.6817325800376648,0.2015065913370998,0.007532956685499058,0.0,0.0,0.0,0.0,0.0,0.0
532,0.10902255639097744,0.6823308270676691,0.20112781954887218,0.007518796992481203,0.0,0.0,0.0,0.0,0.0,0.0
533,0.10881801125703565,0.6829268292682927,0.20075046904315197,0.0075046904315197,0.0,0.0,0.0,0.0,0.0,0.0
534,0.10861423220973783,0.6835205992509363,0.20037453183520598,0.00749063670411985,0.0,0.0,0.0,0.0,0.0,0.0
535,0.10841121495327102,0.6841121495327103,0.2,0.007476635514018692,0.0,0.0,0.0,0.0,0.0,0.0
536,0.10820895522388059,0.6828358208955224,0.20149253731343283,0.007462686567164179,0.0,0.0,0.0,0.0,0.0,0.0
537,0.10800744878957169,0.6815642458100558,0.20297951582867785,0.0074487895716946,0.0,0.0,0.0,0.0,0.0,0.0
538,0.10780669144981413,0.6821561338289963,0.20260223048327136,0.007434944237918215,0.0,0.0,0.0,0.0,0.0,0.0
539,0.10760667903525047,0.6827458256029685,0.20222634508348794,0.0074211502782931356,0.0,0.0,0.0,0.0,0.0,0.0
540,0.10740740740740741,0.6833333333333333,0.20185185185185187,0.007407407407407408,0.0,0.0,0.0,0.0,0.0,0.0
541,0.10720887245841035,0.6839186691312384,0.20147874306839186,0.0073937153419593345,0.0,0.0,0.0,0.0,0.0,0.0
542,0.1070110701107011,0.6826568265682657,0.2011070110701107,0.00922509225092251,0.0,0.0,0.0,0.0,0.0,0.0
543,0.10681399631675875,0.6813996316758748,0.20257826887661143,0.009208103130755065,0.0,0.0,0.0,0.0,0.0,0.0
544,0.10661764705882353,0.6819852941176471,0.20220588235294118,0.009191176470588236,0.0,0.0,0.0,0.0,0.0,0.0
545,0.10642201834862386,0.6807339449541284,0.2036697247706422,0.009174311926605505,0.0,0.0,0.0,0.0,0.0,0.0
546,0.10622710622710622,0.6794871794871795,0.20512820512820512,0.009157509157509158,0.0,0.0,0.0,0.0,0.0,0.0
547,0.10603290676416818,0.680073126142596,0.20475319926873858,0.009140767824497258,0.0,0.0,0.0,0.0,0.0,0.0
548,0.10583941605839416,0.6788321167883211,0.2062043795620438,0.009124087591240875,0.0,0.0,0.0,0.0,0.0,0.0
549,0.10564663023679417,0.6794171220400729,0.2058287795992714,0.009107468123861567,0.0,0.0,0.0,0.0,0.0,0.0
550,0.10545454545454545,0.6781818181818182,0.20727272727272728,0.00909090909090909,0.0,0.0,0.0,0.0,0.0,0.0
551,0.10526315789473684,0.6787658802177858,0.20689655172413793,0.009074410163339383,0.0,0.0,0.0,0.0,0.0,0.0
552,0.10507246376811594,0.6793478260869565,0.20652173913043478,0.009057971014492754,0.0,0.0,0.0,0.0,0.0,0.0
553,0.10488245931283906,0.6799276672694394,0.20614828209764918,0.009041591320072333,0.0,0.0,0.0,0.0,0.0,0.0
554,0.10469314079422383,0.6787003610108303,0.2075812274368231,0.009025270758122744,0.0,0.0,0.0,0.0,0.0,0.0
555,0.1045045045045045,0.6774774774774774,0.209009009009009,0.009009009009009009,0.0,0.0,0.0,0.0,0.0,0.0
556,0.10431654676258993,0.6780575539568345,0.20863309352517986,0.008992805755395683,0.0,0.0,0.0,0.0,0.0,0.0
557,0.10412926391382406,0.6768402154398564,0.21005385996409337,0.008976660682226212,0.0,0.0,0.0,0.0,0.0,0.0
558,0.1039426523297491,0.6774193548387096,0.20967741935483872,0.008960573476702509,0.0,0.0,0.0,0.0,0.0,0.0
559,0.1037567084078712,0.6779964221824687,0.20930232558139536,0.008944543828264758,0.0,0.0,0.0,0.0,0.0,0.0
560,0.10357142857142858,0.6767857142857143,0.21071428571428572,0.008928571428571428,0.0,0.0,0.0,0.0,0.0,0.0
561,0.10338680926916222,0.6773618538324421,0.2103386809269162,0.008912655971479501,0.0,0.0,0.0,0.0,0.0,0.0
562,0.10320284697508897,0.6761565836298933,0.2117437722419929,0.008896797153024912,0.0,0.0,0.0,0.0,0.0,0.0
563,0.10301953818827708,0.6749555950266429,0.21314387211367672,0.008880994671403197,0.0,0.0,0.0,0.0,0.0,0.0
564,0.10283687943262411,0.6737588652482269,0.21453900709219859,0.008865248226950355,0.0,0.0,0.0,0.0,0.0,0.0
565,0.10265486725663717,0.6743362831858407,0.21415929203539824,0.008849557522123894,0.0,0.0,0.0,0.0,0.0,0.0
566,0.10247349823321555,0.6731448763250883,0.21554770318021202,0.0088339222614841,0.0,0.0,0.0,0.0,0.0,0.0
567,0.10229276895943562,0.673721340388007,0.21516754850088182,0.008818342151675485,0.0,0.0,0.0,0.0,0.0,0.0
568,0.10211267605633803,0.6742957746478874,0.2147887323943662,0.008802816901408451,0.0,0.0,0.0,0.0,0.0,0.0
569,0.10193321616871705,0.6731107205623902,0.21616871704745166,0.008787346221441126,0.0,0.0,0.0,0.0,0.0,0.0
570,0.10175438596491228,0.6736842105263158,0.21578947368421053,0.008771929824561403,0.0,0.0,0.0,0.0,0.0,0.0
571,0.10157618213660245,0.6742556917688266,0.21541155866900175,0.008756567425569177,0.0,0.0,0.0,0.0,0.0,0.0
572,0.10139860139860139,0.6748251748251748,0.21503496503496503,0.008741258741258742,0.0,0.0,0.0,0.0,0.0,0.0
573,0.1012216404886562,0.675392670157068,0.21465968586387435,0.008726003490401396,0.0,0.0,0.0,0.0,0.0,0.0
574,0.10104529616724739,0.6742160278745645,0.21602787456445993,0.008710801393728223,0.0,0.0,0.0,0.0,0.0,0.0
575,0.10086956521739131,0.6730434782608695,0.21739130434782608,0.008695652173913044,0.0,0.0,0.0,0.0,0.0,0.0
576,0.10069444444444445,0.6736111111111112,0.2170138888888889,0.008680555555555556,0.0,0.0,0.0,0.0,0.0,0.0
577,0.10051993067590988,0.6741767764298093,0.21663778162911612,0.008665511265164644,0.0,0.0,0.0,0.0,0.0,0.0
578,0.10207612456747404,0.6730103806228374,0.21626297577854672,0.00865051903114187,0.0,0.0,0.0,0.0,0.0,0.0
579,0.10189982728842832,0.6735751295336787,0.2158894645941278,0.008635578583765112,0.0,0.0,0.0,0.0,0.0,0.0
580,0.10172413793103448,0.6741379310344827,0.21551724137931033,0.008620689655172414,0.0,0.0,0.0,0.0,0.0,0.0
581,0.10154905335628227,0.6729776247848537,0.21686746987951808,0.008605851979345954,0.0,0.0,0.0,0.0,0.0,0.0
582,0.1013745704467354,0.6735395189003437,0.21649484536082475,0.00859106529209622,0.0,0.0,0.0,0.0,0.0,0.0
583,0.10120068610634649,0.6740994854202401,0.21612349914236706,0.008576329331046312,0.0,0.0,0.0,0.0,0.0,0.0
584,0.10102739726027397,0.6746575342465754,0.21575342465753425,0.008561643835616438,0.0,0.0,0.0,0.0,0.0,0.0
585,0.10085470085470086,0.6752136752136753,0.2153846153846154,0.008547008547008548,0.0,0.0,0.0,0.0,0.0,0.0
586,0.10068259385665529,0.6757679180887372,0.2150170648464164,0.008532423208191127,0.0,0.0,0.0,0.0,0.0,0.0
587,0.10051107325383304,0.6746166950596252,0.21635434412265758,0.008517887563884156,0.0,0.0,0.0,0.0,0.0,0.0
588,0.10034013605442177,0.6751700680272109,0.21598639455782312,0.008503401360544218,0.0,0.0,0.0,0.0,0.0,0.0
589,0.100169779286927,0.6757215619694398,0.21561969439728354,0.008488964346349746,0.0,0.0,0.0,0.0,0.0,0.0
590,0.1,0.676271186440678,0.21525423728813559,0.00847457627118644,0.0,0.0,0.0,0.0,0.0,0.0
591,0.09983079526226735,0.676818950930626,0.21489001692047377,0.008460236886632826,0.0,0.0,0.0,0.0,0.0,0.0
592,0.09966216216216216,0.6756756756756757,0.21621621621621623,0.008445945945945946,0.0,0.0,0.0,0.0,0.0,0.0
593,0.09949409780775717,0.6745362563237775,0.2175379426644182,0.008431703204047217,0.0,0.0,0.0,0.0,0.0,0.0
594,0.09932659932659933,0.6750841750841751,0.21717171717171718,0.008417508417508417,0.0,0.0,0.0,0.0,0.0,0.0
595,0.09915966386554621,0.6739495798319328,0.2184873949579832,0.008403361344537815,0.0,0.0,0.0,0.0,0.0,0.0
596,0.09899328859060402,0.674496644295302,0.2181208053691275,0.008389261744966443,0.0,0.0,0.0,0.0,0.0,0.0
597,0.09882747068676717,0.6733668341708543,0.21943048576214405,0.008375209380234505,0.0,0.0,0.0,0.0,0.0,0.0
598,0.09866220735785954,0.6722408026755853,0.22073578595317725,0.008361204013377926,0.0,0.0,0.0,0.0,0.0,0.0
599,0.09849749582637729,0.671118530884808,0.22203672787979967,0.008347245409015025,0.0,0.0,0.0,0.0,0.0,0.0
600,0.09833333333333333,0.6716666666666666,0.22166666666666668,0.008333333333333333,0.0,0.0,0.0,0.0,0.0,0.0
601,0.09816971713810316,0.670549084858569,0.22296173044925124,0.008319467554076539,0.0,0.0,0.0,0.0,0.0,0.0
602,0.09800664451827243,0.6710963455149501,0.22259136212624583,0.008305647840531562,0.0,0.0,0.0,0.0,0.0,0.0
603,0.0978441127694859,0.6716417910447762,0.2222222222222222,0.008291873963515755,0.0,0.0,0.0,0.0,0.0,0.0
604,0.09768211920529801,0.6721854304635762,0.22185430463576158,0.008278145695364239,0.0,0.0,0.0,0.0,0.0,0.0
605,0.09752066115702479,0.6727272727272727,0.22148760330578512,0.008264462809917356,0.0,0.0,0.0,0.0,0.0,0.0
606,0.09735973597359736,0.6732673267326733,0.22112211221122113,0.00825082508250825,0.0,0.0,0.0,0.0,0.0,0.0
607,0.09719934102141681,0.6721581548599671,0.22240527182866557,0.008237232289950576,0.0,0.0,0.0,0.0,0.0,0.0
608,0.09703947368421052,0.6710526315789473,0.2236842105263158,0.008223684210526315,0.0,0.0,0.0,0.0,0.0,0.0
609,0.09688013136288999,0.6699507389162561,0.22495894909688013,0.008210180623973728,0.0,0.0,0.0,0.0,0.0,0.0
610,0.09672131147540984,0.6704918032786885,0.22459016393442624,0.00819672131147541,0.0,0.0,0.0,0.0,0.0,0.0
611,0.09656301145662848,0.6693944353518821,0.22585924713584288,0.008183306055646482,0.0,0.0,0.0,0.0,0.0,0.0
612,0.09640522875816994,0.6699346405228758,0.22549019607843138,0.008169934640522876,0.0,0.0,0.0,0.0,0.0,0.0
613,0.09624796084828711,0.6688417618270799,0.2267536704730832,0.008156606851549755,0.0,0.0,0.0,0.0,0.0,0.0
614,0.09609120521172639,0.6677524429967426,0.2280130293159609,0.008143322475570033,0.0,0.0,0.0,0.0,0.0,0.0
615,0.0959349593495935,0.6682926829268293,0.22764227642276422,0.008130081300813009,0.0,0.0,0.0,0.0,0.0,0.0
616,0.09577922077922078,0.6688311688311688,0.22727272727272727,0.008116883116883116,0.0,0.0,0.0,0.0,0.0,0.0
617,0.09562398703403566,0.6693679092382496,0.22690437601296595,0.008103727714748784,0.0,0.0,0.0,0.0,0.0,0.0
618,0.09546925566343042,0.6699029126213593,0.22653721682847897,0.008090614886731391,0.0,0.0,0.0,0.0,0.0,0.0
619,0.09531502423263329,0.6704361873990307,0.22617124394184168,0.008077544426494346,0.0,0.0,0.0,0.0,0.0,0.0
620,0.09516129032258064,0.6709677419354839,0.22580645161290322,0.008064516129032258,0.0,0.0,0.0,0.0,0.0,0.0
621,0.09500805152979067,0.6714975845410628,0.22544283413848631,0.008051529790660225,0.0,0.0,0.0,0.0,0.0,0.0
622,0.09485530546623794,0.6720257234726688,0.22508038585209003,0.008038585209003215,0.0,0.0,0.0,0.0,0.0,0.0
623,0.09470304975922954,0.6709470304975923,0.22632423756019263,0.008025682182985553,0.0,0.0,0.0,0.0,0.0,0.0
624,0.09455128205128205,0.6714743589743589,0.22596153846153846,0.008012820512820512,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0944,0.672,0.2256,0.008,0.0,0.0,0.0,0.0,0.0,0.0
626,0.09424920127795527,0.6725239616613419,0.22523961661341854,0.007987220447284345,0.0,0.0,0.0,0.0,0.0,0.0
627,0.09409888357256778,0.6730462519936204,0.22488038277511962,0.007974481658692184,0.0,0.0,0.0,0.0,0.0,0.0
628,0.09394904458598727,0.6735668789808917,0.22452229299363058,0.007961783439490446,0.0,0.0,0.0,0.0,0.0,0.0
629,0.09379968203497616,0.6740858505564388,0.22416534181240064,0.00794912559618442,0.0,0.0,0.0,0.0,0.0,0.0
630,0.09365079365079365,0.6746031746031746,0.22380952380952382,0.007936507936507936,0.0,0.0,0.0,0.0,0.0,0.0
631,0.09350237717908082,0.6751188589540412,0.22345483359746435,0.00792393026941363,0.0,0.0,0.0,0.0,0.0,0.0
632,0.09335443037974683,0.6740506329113924,0.22468354430379747,0.007911392405063292,0.0,0.0,0.0,0.0,0.0,0.0
633,0.09320695102685624,0.674565560821485,0.22432859399684044,0.007898894154818325,0.0,0.0,0.0,0.0,0.0,0.0
634,0.09305993690851735,0.6735015772870663,0.22555205047318613,0.007886435331230283,0.0,0.0,0.0,0.0,0.0,0.0
635,0.09291338582677165,0.6724409448818898,0.22677165354330708,0.007874015748031496,0.0,0.0,0.0,0.0,0.0,0.0
636,0.09276729559748427,0.6729559748427673,0.22641509433962265,0.007861635220125786,0.0,0.0,0.0,0.0,0.0,0.0
637,0.09262166405023547,0.6718995290423861,0.22762951334379905,0.007849293563579277,0.0,0.0,0.0,0.0,0.0,0.0
638,0.09247648902821316,0.6724137931034483,0.22727272727272727,0.007836990595611285,0.0,0.0,0.0,0.0,0.0,0.0
639,0.09233176838810642,0.6713615023474179,0.22848200312989045,0.00782472613458529,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0921875,0.6703125,0.2296875,0.0078125,0.0,0.0,0.0,0.0,0.0,0.0
641,0.09204368174726989,0.6692667706708268,0.23088923556942278,0.0078003120124804995,0.0,0.0,0.0,0.0,0.0,0.0
642,0.09190031152647975,0.6697819314641744,0.23052959501557632,0.00778816199376947,0.0,0.0,0.0,0.0,0.0,0.0
643,0.09175738724727839,0.6687402799377916,0.2317262830482115,0.007776049766718507,0.0,0.0,0.0,0.0,0.0,0.0
644,0.09161490683229814,0.6692546583850931,0.23136645962732919,0.007763975155279503,0.0,0.0,0.0,0.0,0.0,0.0
645,0.09147286821705426,0.6697674418604651,0.2310077519379845,0.007751937984496124,0.0,0.0,0.0,0.0,0.0,0.0
646,0.0913312693498452,0.6702786377708978,0.2306501547987616,0.007739938080495356,0.0,0.0,0.0,0.0,0.0,0.0
647,0.09119010819165378,0.6692426584234931,0.2302936630602782,0.00927357032457496,0.0,0.0,0.0,0.0,0.0,0.0
648,0.09104938271604938,0.6682098765432098,0.23148148148148148,0.009259259259259259,0.0,0.0,0.0,0.0,0.0,0.0
649,0.09090909090909091,0.6671802773497689,0.23266563944530047,0.009244992295839754,0.0,0.0,0.0,0.0,0.0,0.0
650,0.09076923076923077,0.6676923076923077,0.2323076923076923,0.009230769230769232,0.0,0.0,0.0,0.0,0.0,0.0
651,0.09062980030721966,0.6682027649769585,0.23195084485407066,0.009216589861751152,0.0,0.0,0.0,0.0,0.0,0.0
652,0.09049079754601227,0.6687116564417178,0.23159509202453987,0.009202453987730062,0.0,0.0,0.0,0.0,0.0,0.0
653,0.0903522205206738,0.669218989280245,0.23124042879019907,0.009188361408882083,0.0,0.0,0.0,0.0,0.0,0.0
654,0.09021406727828746,0.6681957186544343,0.2324159021406728,0.009174311926605505,0.0,0.0,0.0,0.0,0.0,0.0
655,0.0900763358778626,0.6687022900763359,0.23206106870229007,0.00916030534351145,0.0,0.0,0.0,0.0,0.0,0.0
656,0.0899390243902439,0.6692073170731707,0.23170731707317074,0.009146341463414634,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0898021308980213,0.669710806697108,0.2313546423135464,0.0091324200913242,0.0,0.0,0.0,0.0,0.0,0.0
658,0.08966565349544073,0.668693009118541,0.23252279635258358,0.00911854103343465,0.0,0.0,0.0,0.0,0.0,0.0
659,0.08952959028831563,0.669195751138088,0.2321699544764795,0.009104704097116844,0.0,0.0,0.0,0.0,0.0,0.0
660,0.0893939393939394,0.6696969696969697,0.2318181818181818,0.00909090909090909,0.0,0.0,0.0,0.0,0.0,0.0
661,0.08925869894099848,0.670196671709531,0.2314674735249622,0.009077155824508321,0.0,0.0,0.0,0.0,0.0,0.0
662,0.0891238670694864,0.6706948640483383,0.2311178247734139,0.00906344410876133,0.0,0.0,0.0,0.0,0.0,0.0
663,0.0889894419306184,0.6711915535444947,0.23076923076923078,0.00904977375565611,0.0,0.0,0.0,0.0,0.0,0.0
664,0.08885542168674698,0.6716867469879518,0.23042168674698796,0.009036144578313253,0.0,0.0,0.0,0.0,0.0,0.0
665,0.0887218045112782,0.6721804511278195,0.23007518796992482,0.009022556390977444,0.0,0.0,0.0,0.0,0.0,0.0
666,0.08858858858858859,0.6726726726726727,0.22972972972972974,0.009009009009009009,0.0,0.0,0.0,0.0,0.0,0.0
667,0.08845577211394302,0.6731634182908546,0.22938530734632684,0.008995502248875561,0.0,0.0,0.0,0.0,0.0,0.0
668,0.08832335329341318,0.6736526946107785,0.22904191616766467,0.008982035928143712,0.0,0.0,0.0,0.0,0.0,0.0
669,0.08819133034379671,0.6741405082212257,0.22869955156950672,0.008968609865470852,0.0,0.0,0.0,0.0,0.0,0.0
670,0.0880597014925373,0.6746268656716418,0.22835820895522388,0.008955223880597015,0.0,0.0,0.0,0.0,0.0,0.0
671,0.08792846497764531,0.6751117734724292,0.22801788375558868,0.00894187779433681,0.0,0.0,0.0,0.0,0.0,0.0
672,0.08779761904761904,0.6741071428571429,0.22916666666666666,0.008928571428571428,0.0,0.0,0.0,0.0,0.0,0.0
673,0.08766716196136701,0.674591381872214,0.2288261515601783,0.008915304606240713,0.0,0.0,0.0,0.0,0.0,0.0
674,0.08753709198813056,0.6750741839762612,0.228486646884273,0.008902077151335312,0.0,0.0,0.0,0.0,0.0,0.0
675,0.0874074074074074,0.6755555555555556,0.22814814814814816,0.008888888888888889,0.0,0.0,0.0,0.0,0.0,0.0
676,0.08727810650887574,0.6760355029585798,0.22781065088757396,0.008875739644970414,0.0,0.0,0.0,0.0,0.0,0.0
677,0.08714918759231906,0.6750369276218612,0.2274741506646972,0.0103397341211226,0.0,0.0,0.0,0.0,0.0,0.0
678,0.08702064896755163,0.6740412979351033,0.22861356932153393,0.01032448377581121,0.0,0.0,0.0,0.0,0.0,0.0
679,0.08689248895434462,0.6745213549337261,0.22827687776141384,0.010309278350515464,0.0,0.0,0.0,0.0,0.0,0.0
680,0.08676470588235294,0.675,0.22794117647058823,0.010294117647058823,0.0,0.0,0.0,0.0,0.0,0.0
681,0.08663729809104258,0.6740088105726872,0.2290748898678414,0.010279001468428781,0.0,0.0,0.0,0.0,0.0,0.0
682,0.08651026392961877,0.6744868035190615,0.2287390029325513,0.010263929618768328,0.0,0.0,0.0,0.0,0.0,0.0
683,0.08784773060029283,0.6734992679355783,0.22840409956076135,0.010248901903367497,0.0,0.0,0.0,0.0,0.0,0.0
684,0.08771929824561403,0.672514619883041,0.22953216374269006,0.01023391812865497,0.0,0.0,0.0,0.0,0.0,0.0
685,0.08759124087591241,0.672992700729927,0.2291970802919708,0.010218978102189781,0.0,0.0,0.0,0.0,0.0,0.0
686,0.08746355685131195,0.6720116618075802,0.2303206997084548,0.01020408163265306,0.0,0.0,0.0,0.0,0.0,0.0
687,0.08733624454148471,0.6724890829694323,0.22998544395924309,0.010189228529839884,0.0,0.0,0.0,0.0,0.0,0.0
688,0.0872093023255814,0.6715116279069767,0.2311046511627907,0.010174418604651164,0.0,0.0,0.0,0.0,0.0,0.0
689,0.08708272859216255,0.6719883889695211,0.23076923076923078,0.010159651669085631,0.0,0.0,0.0,0.0,0.0,0.0
690,0.08695652173913043,0.6710144927536232,0.23043478260869565,0.011594202898550725,0.0,0.0,0.0,0.0,0.0,0.0
691,0.08683068017366136,0.6714905933429812,0.2301013024602026,0.011577424023154847,0.0,0.0,0.0,0.0,0.0,0.0
692,0.08670520231213873,0.6719653179190751,0.22976878612716764,0.011560693641618497,0.0,0.0,0.0,0.0,0.0,0.0
693,0.08658008658008658,0.6724386724386724,0.22943722943722944,0.011544011544011544,0.0,0.0,0.0,0.0,0.0,0.0
694,0.08645533141210375,0.6729106628242075,0.22910662824207492,0.011527377521613832,0.0,0.0,0.0,0.0,0.0,0.0
695,0.08633093525179857,0.6733812949640288,0.22877697841726619,0.011510791366906475,0.0,0.0,0.0,0.0,0.0,0.0
696,0.08620689655172414,0.6724137931034483,0.22988505747126436,0.011494252873563218,0.0,0.0,0.0,0.0,0.0,0.0
697,0.08608321377331421,0.672883787661406,0.22955523672883787,0.011477761836441894,0.0,0.0,0.0,0.0,0.0,0.0
698,0.08595988538681948,0.671919770773639,0.22922636103151864,0.012893982808022923,0.0,0.0,0.0,0.0,0.0,0.0
699,0.08583690987124463,0.670958512160229,0.23032904148783978,0.012875536480686695,0.0,0.0,0.0,0.0,0.0,0.0
700,0.08571428571428572,0.6714285714285714,0.23,0.012857142857142857,0.0,0.0,0.0,0.0,0.0,0.0
701,0.08559201141226819,0.6718972895863052,0.2296718972895863,0.012838801711840228,0.0,0.0,0.0,0.0,0.0,0.0
702,0.08547008547008547,0.6709401709401709,0.23076923076923078,0.01282051282051282,0.0,0.0,0.0,0.0,0.0,0.0
703,0.08534850640113797,0.6714082503556188,0.23044096728307253,0.012802275960170697,0.0,0.0,0.0,0.0,0.0,0.0
704,0.08522727272727272,0.671875,0.23011363636363635,0.01278409090909091,0.0,0.0,0.0,0.0,0.0,0.0
705,0.0851063829787234,0.6723404255319149,0.2297872340425532,0.01276595744680851,0.0,0.0,0.0,0.0,0.0,0.0
706,0.08498583569405099,0.6728045325779037,0.22946175637393768,0.012747875354107648,0.0,0.0,0.0,0.0,0.0,0.0
707,0.08486562942008487,0.6718528995756718,0.23055162659123055,0.01272984441301273,0.0,0.0,0.0,0.0,0.0,0.0
708,0.0847457627118644,0.672316384180791,0.23022598870056496,0.012711864406779662,0.0,0.0,0.0,0.0,0.0,0.0
709,0.0846262341325811,0.6713681241184767,0.231311706629055,0.012693935119887164,0.0,0.0,0.0,0.0,0.0,0.0
710,0.08450704225352113,0.671830985915493,0.23098591549295774,0.01267605633802817,0.0,0.0,0.0,0.0,0.0,0.0
711,0.08438818565400844,0.6722925457102672,0.23066104078762306,0.012658227848101266,0.0,0.0,0.0,0.0,0.0,0.0
712,0.08426966292134831,0.672752808988764,0.2303370786516854,0.012640449438202247,0.0,0.0,0.0,0.0,0.0,0.0
713,0.08415147265077139,0.6732117812061711,0.2300140252454418,0.012622720897615708,0.0,0.0,0.0,0.0,0.0,0.0
714,0.08403361344537816,0.6736694677871149,0.22969187675070027,0.012605042016806723,0.0,0.0,0.0,0.0,0.0,0.0
715,0.08391608391608392,0.6741258741258741,0.22937062937062938,0.012587412587412588,0.0,0.0,0.0,0.0,0.0,0.0
716,0.08379888268156424,0.6745810055865922,0.22905027932960895,0.012569832402234637,0.0,0.0,0.0,0.0,0.0,0.0
717,0.08368200836820083,0.6736401673640168,0.2301255230125523,0.012552301255230125,0.0,0.0,0.0,0.0,0.0,0.0
718,0.08356545961002786,0.6740947075208914,0.2298050139275766,0.012534818941504178,0.0,0.0,0.0,0.0,0.0,0.0
719,0.08344923504867872,0.6731571627260083,0.23087621696801114,0.012517385257301807,0.0,0.0,0.0,0.0,0.0,0.0
720,0.08333333333333333,0.6736111111111112,0.23055555555555557,0.0125,0.0,0.0,0.0,0.0,0.0,0.0
721,0.08321775312066575,0.6726768377253814,0.231622746185853,0.012482662968099861,0.0,0.0,0.0,0.0,0.0,0.0
722,0.08310249307479224,0.6717451523545707,0.23130193905817176,0.013850415512465374,0.0,0.0,0.0,0.0,0.0,0.0
723,0.08298755186721991,0.6708160442600276,0.23236514522821577,0.013831258644536652,0.0,0.0,0.0,0.0,0.0,0.0
724,0.08287292817679558,0.669889502762431,0.23342541436464087,0.013812154696132596,0.0,0.0,0.0,0.0,0.0,0.0
725,0.08275862068965517,0.670344827586207,0.23310344827586207,0.013793103448275862,0.0,0.0,0.0,0.0,0.0,0.0
726,0.08264462809917356,0.6694214876033058,0.2327823691460055,0.015151515151515152,0.0,0.0,0.0,0.0,0.0,0.0
727,0.08253094910591471,0.6698762035763411,0.2324621733149931,0.015130674002751032,0.0,0.0,0.0,0.0,0.0,0.0
728,0.08241758241758242,0.6689560439560439,0.23351648351648352,0.01510989010989011,0.0,0.0,0.0,0.0,0.0,0.0
729,0.0823045267489712,0.6694101508916324,0.23319615912208505,0.015089163237311385,0.0,0.0,0.0,0.0,0.0,0.0
730,0.0821917808219178,0.6698630136986301,0.2328767123287671,0.015068493150684932,0.0,0.0,0.0,0.0,0.0,0.0
731,0.08207934336525308,0.6703146374829001,0.23255813953488372,0.015047879616963064,0.0,0.0,0.0,0.0,0.0,0.0
732,0.08196721311475409,0.6693989071038251,0.2336065573770492,0.015027322404371584,0.0,0.0,0.0,0.0,0.0,0.0
733,0.08185538881309687,0.6684856753069577,0.23465211459754434,0.015006821282401092,0.0,0.0,0.0,0.0,0.0,0.0
734,0.08174386920980926,0.667574931880109,0.2356948228882834,0.014986376021798364,0.0,0.0,0.0,0.0,0.0,0.0
735,0.08163265306122448,0.6680272108843538,0.23537414965986395,0.014965986394557823,0.0,0.0,0.0,0.0,0.0,0.0
736,0.08152173913043478,0.6671195652173914,0.23641304347826086,0.014945652173913044,0.0,0.0,0.0,0.0,0.0,0.0
737,0.0814111261872456,0.666214382632293,0.23744911804613297,0.014925373134328358,0.0,0.0,0.0,0.0,0.0,0.0
738,0.08130081300813008,0.6653116531165312,0.23848238482384823,0.014905149051490514,0.0,0.0,0.0,0.0,0.0,0.0
739,0.08119079837618404,0.6644113667117727,0.2395128552097429,0.014884979702300407,0.0,0.0,0.0,0.0,0.0,0.0
740,0.08108108108108109,0.6648648648648648,0.2391891891891892,0.014864864864864866,0.0,0.0,0.0,0.0,0.0,0.0
741,0.08097165991902834,0.6639676113360324,0.24021592442645073,0.014844804318488529,0.0,0.0,0.0,0.0,0.0,0.0
742,0.08086253369272237,0.6644204851752021,0.2398921832884097,0.014824797843665768,0.0,0.0,0.0,0.0,0.0,0.0
743,0.08075370121130551,0.6648721399730821,0.2395693135935397,0.014804845222072678,0.0,0.0,0.0,0.0,0.0,0.0
744,0.08064516129032258,0.6639784946236559,0.24059139784946237,0.01478494623655914,0.0,0.0,0.0,0.0,0.0,0.0
745,0.08053691275167785,0.6630872483221476,0.24161073825503357,0.01476510067114094,0.0,0.0,0.0,0.0,0.0,0.0
746,0.08042895442359249,0.6635388739946381,0.24128686327077747,0.014745308310991957,0.0,0.0,0.0,0.0,0.0,0.0
747,0.08032128514056225,0.6626506024096386,0.24230254350736277,0.014725568942436412,0.0,0.0,0.0,0.0,0.0,0.0
748,0.08021390374331551,0.6617647058823529,0.24331550802139038,0.014705882352941176,0.0,0.0,0.0,0.0,0.0,0.0
749,0.0801068090787717,0.6622162883845126,0.24299065420560748,0.014686248331108143,0.0,0.0,0.0,0.0,0.0,0.0
750,0.08,0.6626666666666666,0.24266666666666667,0.014666666666666666,0.0,0.0,0.0,0.0,0.0,0.0
751,0.07989347536617843,0.6617842876165113,0.2436750998668442,0.014647137150466045,0.0,0.0,0.0,0.0,0.0,0.0
752,0.0797872340425532,0.6622340425531915,0.24335106382978725,0.014627659574468085,0.0,0.0,0.0,0.0,0.0,0.0
753,0.0796812749003984,0.6613545816733067,0.24435590969455512,0.014608233731739707,0.0,0.0,0.0,0.0,0.0,0.0
754,0.07957559681697612,0.6604774535809018,0.2453580901856764,0.014588859416445624,0.0,0.0,0.0,0.0,0.0,0.0
755,0.07947019867549669,0.6609271523178808,0.24503311258278146,0.01456953642384106,0.0,0.0,0.0,0.0,0.0,0.0
756,0.07936507936507936,0.66005291005291,0.24603174603174602,0.01455026455026455,0.0,0.0,0.0,0.0,0.0,0.0
757,0.07926023778071334,0.6591809775429326,0.24702774108322326,0.01453104359313078,0.0,0.0,0.0,0.0,0.0,0.0
758,0.079155672823219,0.658311345646438,0.24802110817941952,0.014511873350923483,0.0,0.0,0.0,0.0,0.0,0.0
759,0.07905138339920949,0.6587615283267457,0.24769433465085638,0.014492753623188406,0.0,0.0,0.0,0.0,0.0,0.0
760,0.07894736842105263,0.6578947368421053,0.24868421052631579,0.014473684210526316,0.0,0.0,0.0,0.0,0.0,0.0
761,0.07884362680683311,0.6583442838370565,0.2483574244415243,0.01445466491458607,0.0,0.0,0.0,0.0,0.0,0.0
762,0.07874015748031496,0.65748031496063,0.24934383202099739,0.014435695538057743,0.0,0.0,0.0,0.0,0.0,0.0
763,0.07863695937090433,0.6566186107470511,0.2503276539973788,0.014416775884665793,0.0,0.0,0.0,0.0,0.0,0.0
764,0.07853403141361257,0.6570680628272252,0.25,0.014397905759162303,0.0,0.0,0.0,0.0,0.0,0.0
765,0.0784313725490196,0.6562091503267974,0.25098039215686274,0.01437908496732026,0.0,0.0,0.0,0.0,0.0,0.0
766,0.0783289817232376,0.6566579634464752,0.2506527415143603,0.014360313315926894,0.0,0.0,0.0,0.0,0.0,0.0
767,0.07822685788787484,0.6558018252933507,0.2516297262059974,0.014341590612777053,0.0,0.0,0.0,0.0,0.0,0.0
768,0.07942708333333333,0.6549479166666666,0.2513020833333333,0.014322916666666666,0.0,0.0,0.0,0.0,0.0,0.0
769,0.07932379713914174,0.6540962288686606,0.25227568270481143,0.014304291287386216,0.0,0.0,0.0,0.0,0.0,0.0
770,0.07922077922077922,0.6545454545454545,0.2519480519480519,0.014285714285714285,0.0,0.0,0.0,0.0,0.0,0.0
771,0.07911802853437094,0.6549935149156939,0.251621271076524,0.014267185473411154,0.0,0.0,0.0,0.0,0.0,0.0
772,0.07901554404145078,0.655440414507772,0.25129533678756477,0.014248704663212436,0.0,0.0,0.0,0.0,0.0,0.0
773,0.07891332470892626,0.6558861578266494,0.25097024579560157,0.014230271668822769,0.0,0.0,0.0,0.0,0.0,0.0
774,0.08010335917312661,0.6550387596899225,0.25064599483204136,0.014211886304909561,0.0,0.0,0.0,0.0,0.0,0.0
775,0.08,0.655483870967742,0.2503225806451613,0.014193548387096775,0.0,0.0,0.0,0.0,0.0,0.0
776,0.07989690721649484,0.6559278350515464,0.25,0.014175257731958763,0.0,0.0,0.0,0.0,0.0,0.0
777,0.07979407979407979,0.6550836550836551,0.25096525096525096,0.014157014157014158,0.0,0.0,0.0,0.0,0.0,0.0
778,0.07969151670951156,0.6555269922879178,0.2506426735218509,0.014138817480719794,0.0,0.0,0.0,0.0,0.0,0.0
779,0.07958921694480103,0.6546854942233633,0.251604621309371,0.014120667522464698,0.0,0.0,0.0,0.0,0.0,0.0
780,0.07948717948717948,0.6551282051282051,0.2512820512820513,0.014102564102564103,0.0,0.0,0.0,0.0,0.0,0.0
781,0.08066581306017925,0.6542893725992317,0.25096030729833546,0.014084507042253521,0.0,0.0,0.0,0.0,0.0,0.0
782,0.08056265984654731,0.6547314578005116,0.2506393861892583,0.014066496163682864,0.0,0.0,0.0,0.0,0.0,0.0
783,0.08045977011494253,0.6551724137931034,0.2503192848020434,0.0140485312899106,0.0,0.0,0.0,0.0,0.0,0.0
784,0.08035714285714286,0.6543367346938775,0.2512755102040816,0.01403061224489796,0.0,0.0,0.0,0.0,0.0,0.0
785,0.08025477707006369,0.6535031847133758,0.2522292993630573,0.014012738853503185,0.0,0.0,0.0,0.0,0.0,0.0
786,0.08015267175572519,0.6539440203562341,0.25190839694656486,0.013994910941475827,0.0,0.0,0.0,0.0,0.0,0.0
787,0.08005082592121983,0.6543837357052097,0.25158831003811943,0.01397712833545108,0.0,0.0,0.0,0.0,0.0,0.0
788,0.0799492385786802,0.6535532994923858,0.25253807106598986,0.013959390862944163,0.0,0.0,0.0,0.0,0.0,0.0
789,0.07984790874524715,0.6539923954372624,0.2522179974651457,0.01394169835234474,0.0,0.0,0.0,0.0,0.0,0.0
790,0.07974683544303797,0.6531645569620254,0.2518987341772152,0.015189873417721518,0.0,0.0,0.0,0.0,0.0,0.0
791,0.07964601769911504,0.6536030341340076,0.2515802781289507,0.015170670037926675,0.0,0.0,0.0,0.0,0.0,0.0
792,0.07954545454545454,0.6527777777777778,0.25252525252525254,0.015151515151515152,0.0,0.0,0.0,0.0,0.0,0.0
793,0.07944514501891552,0.6532156368221942,0.25220680958385877,0.015132408575031526,0.0,0.0,0.0,0.0,0.0,0.0
794,0.07934508816120907,0.6536523929471033,0.2518891687657431,0.015113350125944584,0.0,0.0,0.0,0.0,0.0,0.0
795,0.07924528301886792,0.6528301886792452,0.2528301886792453,0.01509433962264151,0.0,0.0,0.0,0.0,0.0,0.0
796,0.07914572864321608,0.6520100502512562,0.2537688442211055,0.01507537688442211,0.0,0.0,0.0,0.0,0.0,0.0
797,0.07904642409033877,0.6524466750313677,0.2534504391468005,0.015056461731493099,0.0,0.0,0.0,0.0,0.0,0.0
798,0.07894736842105263,0.6516290726817042,0.2543859649122807,0.015037593984962405,0.0,0.0,0.0,0.0,0.0,0.0
799,0.07884856070087609,0.6520650813516896,0.25406758448060074,0.015018773466833541,0.0,0.0,0.0,0.0,0.0,0.0
800,0.07875,0.6525,0.25375,0.015,0.0,0.0,0.0,0.0,0.0,0.0
801,0.07865168539325842,0.6529338327091136,0.2534332084893883,0.0149812734082397,0.0,0.0,0.0,0.0,0.0,0.0
802,0.07855361596009976,0.6533665835411472,0.25311720698254364,0.014962593516209476,0.0,0.0,0.0,0.0,0.0,0.0
803,0.0784557907845579,0.6525529265255293,0.25404732254047324,0.014943960149439602,0.0,0.0,0.0,0.0,0.0,0.0
804,0.07835820895522388,0.6529850746268657,0.2537313432835821,0.014925373134328358,0.0,0.0,0.0,0.0,0.0,0.0
805,0.0782608695652174,0.653416149068323,0.253416149068323,0.014906832298136646,0.0,0.0,0.0,0.0,0.0,0.0
806,0.07816377171215881,0.6538461538461539,0.2531017369727047,0.01488833746898263,0.0,0.0,0.0,0.0,0.0,0.0
807,0.07806691449814127,0.6530359355638166,0.2540272614622057,0.01486988847583643,0.0,0.0,0.0,0.0,0.0,0.0
808,0.07797029702970297,0.6534653465346535,0.2537128712871287,0.01485148514851485,0.0,0.0,0.0,0.0,0.0,0.0
809,0.07787391841779975,0.6526576019777504,0.2546353522867738,0.014833127317676144,0.0,0.0,0.0,0.0,0.0,0.0
810,0.07777777777777778,0.6518518518518519,0.254320987654321,0.016049382716049384,0.0,0.0,0.0,0.0,0.0,0.0
811,0.07768187422934648,0.6522811344019729,0.25400739827373614,0.016029593094944512,0.0,0.0,0.0,0.0,0.0,0.0
812,0.07758620689655173,0.6514778325123153,0.25492610837438423,0.01600985221674877,0.0,0.0,0.0,0.0,0.0,0.0
813,0.07749077490774908,0.6519065190651907,0.25461254612546125,0.015990159901599015,0.0,0.0,0.0,0.0,0.0,0.0
814,0.0773955773955774,0.6523341523341524,0.2542997542997543,0.01597051597051597,0.0,0.0,0.0,0.0,0.0,0.0
815,0.07730061349693251,0.6515337423312884,0.2552147239263804,0.015950920245398775,0.0,0.0,0.0,0.0,0.0,0.0
816,0.07720588235294118,0.6507352941176471,0.25612745098039214,0.015931372549019607,0.0,0.0,0.0,0.0,0.0,0.0
817,0.07711138310893513,0.6499388004895961,0.25703794369645044,0.01591187270501836,0.0,0.0,0.0,0.0,0.0,0.0
818,0.07701711491442542,0.6491442542787286,0.25794621026894865,0.01589242053789731,0.0,0.0,0.0,0.0,0.0,0.0
819,0.07692307692307693,0.6495726495726496,0.2576312576312576,0.015873015873015872,0.0,0.0,0.0,0.0,0.0,0.0
820,0.07682926829268293,0.6487804878048781,0.25853658536585367,0.015853658536585366,0.0,0.0,0.0,0.0,0.0,0.0
821,0.07673568818514007,0.6492082825822169,0.2582216808769793,0.015834348355663823,0.0,0.0,0.0,0.0,0.0,0.0
822,0.07664233576642336,0.6496350364963503,0.25790754257907544,0.015815085158150853,0.0,0.0,0.0,0.0,0.0,0.0
823,0.07654921020656136,0.6500607533414338,0.25759416767922233,0.015795868772782502,0.0,0.0,0.0,0.0,0.0,0.0
824,0.07645631067961164,0.6492718446601942,0.25728155339805825,0.01699029126213592,0.0,0.0,0.0,0.0,0.0,0.0
825,0.07636363636363637,0.6484848484848484,0.2581818181818182,0.01696969696969697,0.0,0.0,0.0,0.0,0.0,0.0
826,0.07627118644067797,0.648910411622276,0.25786924939467315,0.01694915254237288,0.0,0.0,0.0,0.0,0.0,0.0
827,0.0761789600967352,0.6481257557436517,0.25755743651753327,0.018137847642079808,0.0,0.0,0.0,0.0,0.0,0.0
828,0.07608695652173914,0.6485507246376812,0.2572463768115942,0.018115942028985508,0.0,0.0,0.0,0.0,0.0,0.0
829,0.07599517490952955,0.6489746682750301,0.2569360675512666,0.018094089264173704,0.0,0.0,0.0,0.0,0.0,0.0
830,0.07590361445783132,0.6493975903614457,0.25662650602409637,0.018072289156626505,0.0,0.0,0.0,0.0,0.0,0.0
831,0.07581227436823104,0.6498194945848376,0.2563176895306859,0.018050541516245487,0.0,0.0,0.0,0.0,0.0,0.0
832,0.07572115384615384,0.6490384615384616,0.25721153846153844,0.018028846153846152,0.0,0.0,0.0,0.0,0.0,0.0
833,0.07563025210084033,0.6482593037214885,0.2581032412965186,0.01800720288115246,0.0,0.0,0.0,0.0,0.0,0.0
834,0.07553956834532374,0.6474820143884892,0.2589928057553957,0.017985611510791366,0.0,0.0,0.0,0.0,0.0,0.0
835,0.07544910179640718,0.6479041916167665,0.25868263473053893,0.017964071856287425,0.0,0.0,0.0,0.0,0.0,0.0
836,0.07535885167464115,0.6483253588516746,0.2583732057416268,0.017942583732057416,0.0,0.0,0.0,0.0,0.0,0.0
837,0.07526881720430108,0.6475507765830346,0.25925925925925924,0.017921146953405017,0.0,0.0,0.0,0.0,0.0,0.0
838,0.07517899761336516,0.6479713603818615,0.25894988066825775,0.017899761336515514,0.0,0.0,0.0,0.0,0.0,0.0
839,0.07508939213349225,0.6471990464839095,0.2598331346841478,0.017878426698450536,0.0,0.0,0.0,0.0,0.0,0.0
840,0.075,0.6476190476190476,0.25952380952380955,0.017857142857142856,0.0,0.0,0.0,0.0,0.0,0.0
841,0.07491082045184304,0.6468489892984542,0.25921521997621877,0.019024970273483946,0.0,0.0,0.0,0.0,0.0,0.0
842,0.07482185273159145,0.6472684085510689,0.2589073634204275,0.019002375296912115,0.0,0.0,0.0,0.0,0.0,0.0
843,0.07473309608540925,0.6476868327402135,0.2586002372479241,0.018979833926453145,0.0,0.0,0.0,0.0,0.0,0.0
844,0.07464454976303317,0.6481042654028436,0.25829383886255924,0.018957345971563982,0.0,0.0,0.0,0.0,0.0,0.0
845,0.07455621301775148,0.6485207100591716,0.2579881656804734,0.01893491124260355,0.0,0.0,0.0,0.0,0.0,0.0
846,0.07446808510638298,0.648936170212766,0.2576832151300236,0.018912529550827423,0.0,0.0,0.0,0.0,0.0,0.0
847,0.0743801652892562,0.6493506493506493,0.25737898465171194,0.018890200708382526,0.0,0.0,0.0,0.0,0.0,0.0
848,0.07429245283018868,0.6497641509433962,0.25707547169811323,0.018867924528301886,0.0,0.0,0.0,0.0,0.0,0.0
849,0.07420494699646643,0.6501766784452296,0.25677267373380447,0.01884570082449941,0.0,0.0,0.0,0.0,0.0,0.0
850,0.07411764705882352,0.6505882352941177,0.2564705882352941,0.018823529411764704,0.0,0.0,0.0,0.0,0.0,0.0
851,0.07403055229142186,0.6498237367802585,0.2573443008225617,0.01880141010575793,0.0,0.0,0.0,0.0,0.0,0.0
852,0.07394366197183098,0.6502347417840375,0.25704225352112675,0.018779342723004695,0.0,0.0,0.0,0.0,0.0,0.0
853,0.0738569753810082,0.64947245017585,0.25791324736225085,0.01875732708089097,0.0,0.0,0.0,0.0,0.0,0.0
854,0.07377049180327869,0.6487119437939111,0.25878220140515223,0.01873536299765808,0.0,0.0,0.0,0.0,0.0,0.0
855,0.07368421052631578,0.6479532163742691,0.2596491228070175,0.01871345029239766,0.0,0.0,0.0,0.0,0.0,0.0
856,0.07359813084112149,0.647196261682243,0.25934579439252337,0.01985981308411215,0.0,0.0,0.0,0.0,0.0,0.0
857,0.073512252042007,0.6476079346557759,0.2590431738623104,0.019836639439906652,0.0,0.0,0.0,0.0,0.0,0.0
858,0.07342657342657342,0.6468531468531469,0.25990675990675993,0.019813519813519812,0.0,0.0,0.0,0.0,0.0,0.0
859,0.07334109429569266,0.6472642607683353,0.259604190919674,0.01979045401629802,0.0,0.0,0.0,0.0,0.0,0.0
860,0.07325581395348837,0.6476744186046511,0.2593023255813954,0.019767441860465116,0.0,0.0,0.0,0.0,0.0,0.0
861,0.07317073170731707,0.6480836236933798,0.2590011614401858,0.019744483159117306,0.0,0.0,0.0,0.0,0.0,0.0
862,0.07308584686774942,0.648491879350348,0.25870069605568446,0.019721577726218097,0.0,0.0,0.0,0.0,0.0,0.0
863,0.07300115874855156,0.6488991888760139,0.25840092699884126,0.019698725376593278,0.0,0.0,0.0,0.0,0.0,0.0
864,0.07291666666666667,0.6493055555555556,0.25810185185185186,0.019675925925925927,0.0,0.0,0.0,0.0,0.0,0.0
865,0.07283236994219654,0.6485549132947976,0.2589595375722543,0.019653179190751446,0.0,0.0,0.0,0.0,0.0,0.0
866,0.07274826789838337,0.648960739030023,0.2586605080831409,0.019630484988452657,0.0,0.0,0.0,0.0,0.0,0.0
867,0.0726643598615917,0.6482122260668973,0.25951557093425603,0.0196078431372549,0.0,0.0,0.0,0.0,0.0,0.0
868,0.07258064516129033,0.6474654377880185,0.26036866359447003,0.019585253456221197,0.0,0.0,0.0,0.0,0.0,0.0
869,0.07249712313003452,0.6467203682393556,0.2612197928653625,0.019562715765247412,0.0,0.0,0.0,0.0,0.0,0.0
870,0.07241379310344828,0.6471264367816092,0.26091954022988506,0.01954022988505747,0.0,0.0,0.0,0.0,0.0,0.0
871,0.07233065442020666,0.6475315729047072,0.2606199770378875,0.01951779563719862,0.0,0.0,0.0,0.0,0.0,0.0
872,0.07224770642201835,0.6467889908256881,0.26146788990825687,0.0194954128440367,0.0,0.0,0.0,0.0,0.0,0.0
873,0.07216494845360824,0.6471935853379153,0.2611683848797251,0.019473081328751432,0.0,0.0,0.0,0.0,0.0,0.0
874,0.07208237986270023,0.6464530892448512,0.2620137299771167,0.019450800915331808,0.0,0.0,0.0,0.0,0.0,0.0
875,0.072,0.6468571428571429,0.26171428571428573,0.019428571428571427,0.0,0.0,0.0,0.0,0.0,0.0
876,0.07191780821917808,0.6461187214611872,0.2614155251141553,0.02054794520547945,0.0,0.0,0.0,0.0,0.0,0.0
877,0.07183580387685291,0.645381984036488,0.26225769669327254,0.020524515393386546,0.0,0.0,0.0,0.0,0.0,0.0
878,0.07175398633257403,0.6457858769931663,0.2619589977220957,0.02050113895216401,0.0,0.0,0.0,0.0,0.0,0.0
879,0.07167235494880546,0.646188850967008,0.2616609783845279,0.020477815699658702,0.0,0.0,0.0,0.0,0.0,0.0
880,0.0715909090909091,0.6454545454545455,0.2625,0.020454545454545454,0.0,0.0,0.0,0.0,0.0,0.0
881,0.07150964812712826,0.64472190692395,0.2633371169125993,0.02043132803632236,0.0,0.0,0.0,0.0,0.0,0.0
882,0.07142857142857142,0.6439909297052154,0.264172335600907,0.02040816326530612,0.0,0.0,0.0,0.0,0.0,0.0
883,0.07134767836919592,0.6443941109852774,0.2638731596828992,0.020385050962627407,0.0,0.0,0.0,0.0,0.0,0.0
884,0.07126696832579185,0.6447963800904978,0.26357466063348417,0.020361990950226245,0.0,0.0,0.0,0.0,0.0,0.0
885,0.0711864406779661,0.6451977401129944,0.2632768361581921,0.020338983050847456,0.0,0.0,0.0,0.0,0.0,0.0
886,0.07110609480812641,0.6455981941309256,0.26297968397291194,0.020316027088036117,0.0,0.0,0.0,0.0,0.0,0.0
887,0.07102593010146561,0.644870349492672,0.2638105975197294,0.020293122886133032,0.0,0.0,0.0,0.0,0.0,0.0
888,0.07094594594594594,0.6441441441441441,0.26463963963963966,0.02027027027027027,0.0,0.0,0.0,0.0,0.0,0.0
889,0.07086614173228346,0.6445444319460067,0.2643419572553431,0.020247469066366704,0.0,0.0,0.0,0.0,0.0,0.0
890,0.07078651685393259,0.6449438202247191,0.2640449438202247,0.020224719101123594,0.0,0.0,0.0,0.0,0.0,0.0
891,0.0707070707070707,0.6453423120089786,0.26374859708193044,0.020202020202020204,0.0,0.0,0.0,0.0,0.0,0.0
892,0.07062780269058296,0.6457399103139013,0.26345291479820626,0.020179372197309416,0.0,0.0,0.0,0.0,0.0,0.0
893,0.07054871220604703,0.64501679731243,0.2642777155655095,0.020156774916013438,0.0,0.0,0.0,0.0,0.0,0.0
894,0.07046979865771812,0.6442953020134228,0.2651006711409396,0.020134228187919462,0.0,0.0,0.0,0.0,0.0,0.0
895,0.07039106145251396,0.6446927374301676,0.264804469273743,0.02011173184357542,0.0,0.0,0.0,0.0,0.0,0.0
896,0.0703125,0.6439732142857143,0.265625,0.020089285714285716,0.0,0.0,0.0,0.0,0.0,0.0
897,0.07023411371237458,0.6443701226309922,0.2653288740245262,0.020066889632107024,0.0,0.0,0.0,0.0,0.0,0.0
898,0.07015590200445435,0.643652561247216,0.2661469933184855,0.0200445434298441,0.0,0.0,0.0,0.0,0.0,0.0
899,0.07007786429365963,0.6440489432703004,0.26585094549499444,0.020022246941045607,0.0,0.0,0.0,0.0,0.0,0.0
900,0.07,0.6444444444444445,0.26555555555555554,0.02,0.0,0.0,0.0,0.0,0.0,0.0
901,0.06992230854605994,0.6437291897891232,0.2663706992230855,0.01997780244173141,0.0,0.0,0.0,0.0,0.0,0.0
902,0.06984478935698447,0.6441241685144125,0.2660753880266075,0.019955654101995565,0.0,0.0,0.0,0.0,0.0,0.0
903,0.06976744186046512,0.6445182724252492,0.26578073089701,0.019933554817275746,0.0,0.0,0.0,0.0,0.0,0.0
904,0.06969026548672566,0.6449115044247787,0.26548672566371684,0.01991150442477876,0.0,0.0,0.0,0.0,0.0,0.0
905,0.06961325966850829,0.6441988950276243,0.2662983425414365,0.019889502762430938,0.0,0.0,0.0,0.0,0.0,0.0
906,0.0695364238410596,0.6434878587196468,0.2671081677704194,0.019867549668874173,0.0,0.0,0.0,0.0,0.0,0.0
907,0.06945975744211687,0.6438809261300992,0.26681367144432194,0.019845644983461964,0.0,0.0,0.0,0.0,0.0,0.0
908,0.06938325991189427,0.6442731277533039,0.2665198237885463,0.019823788546255508,0.0,0.0,0.0,0.0,0.0,0.0
909,0.06930693069306931,0.6446644664466447,0.2662266226622662,0.019801980198019802,0.0,0.0,0.0,0.0,0.0,0.0
910,0.06923076923076923,0.6450549450549451,0.26593406593406593,0.01978021978021978,0.0,0.0,0.0,0.0,0.0,0.0
911,0.06915477497255763,0.6443468715697036,0.265642151481888,0.020856201975850714,0.0,0.0,0.0,0.0,0.0,0.0
912,0.06907894736842106,0.643640350877193,0.26644736842105265,0.020833333333333332,0.0,0.0,0.0,0.0,0.0,0.0
913,0.06900328587075576,0.6429353778751369,0.2672508214676889,0.0208105147864184,0.0,0.0,0.0,0.0,0.0,0.0
914,0.06892778993435449,0.6422319474835886,0.26805251641137856,0.020787746170678335,0.0,0.0,0.0,0.0,0.0,0.0
915,0.06885245901639345,0.6415300546448087,0.26885245901639343,0.020765027322404372,0.0,0.0,0.0,0.0,0.0,0.0
916,0.06877729257641921,0.6419213973799127,0.2685589519650655,0.02074235807860262,0.0,0.0,0.0,0.0,0.0,0.0
917,0.06870229007633588,0.6423118865866958,0.2682660850599782,0.020719738276990186,0.0,0.0,0.0,0.0,0.0,0.0
918,0.06862745098039216,0.6427015250544662,0.2679738562091503,0.020697167755991286,0.0,0.0,0.0,0.0,0.0,0.0
919,0.06855277475516866,0.6430903155603918,0.2676822633297062,0.020674646354733407,0.0,0.0,0.0,0.0,0.0,0.0
920,0.06847826086956521,0.6434782608695652,0.2673913043478261,0.020652173913043477,0.0,0.0,0.0,0.0,0.0,0.0
921,0.06840390879478828,0.6438653637350705,0.2671009771986971,0.02062975027144408,0.0,0.0,0.0,0.0,0.0,0.0
922,0.06832971800433839,0.6431670281995662,0.2668112798264642,0.021691973969631236,0.0,0.0,0.0,0.0,0.0,0.0
923,0.06825568797399784,0.6435536294691224,0.26652221018418204,0.021668472372697724,0.0,0.0,0.0,0.0,0.0,0.0
924,0.06926406926406926,0.6428571428571429,0.2662337662337662,0.021645021645021644,0.0,0.0,0.0,0.0,0.0,0.0
925,0.06918918918918919,0.6432432432432432,0.26594594594594595,0.021621621621621623,0.0,0.0,0.0,0.0,0.0,0.0
926,0.06911447084233262,0.6436285097192225,0.265658747300216,0.02159827213822894,0.0,0.0,0.0,0.0,0.0,0.0
927,0.06903991370010787,0.6440129449838188,0.26537216828478966,0.021574973031283712,0.0,0.0,0.0,0.0,0.0,0.0
928,0.06896551724137931,0.6433189655172413,0.2661637931034483,0.021551724137931036,0.0,0.0,0.0,0.0,0.0,0.0
929,0.0688912809472551,0.643702906350915,0.2658772874058127,0.021528525296017224,0.0,0.0,0.0,0.0,0.0,0.0
930,0.06881720430107527,0.6440860215053763,0.26559139784946234,0.021505376344086023,0.0,0.0,0.0,0.0,0.0,0.0
931,0.06874328678839957,0.6433941997851772,0.2663802363050483,0.021482277121374866,0.0,0.0,0.0,0.0,0.0,0.0
932,0.06866952789699571,0.6427038626609443,0.26716738197424894,0.02145922746781116,0.0,0.0,0.0,0.0,0.0,0.0
933,0.06859592711682744,0.6430868167202572,0.26688102893890675,0.021436227224008574,0.0,0.0,0.0,0.0,0.0,0.0
934,0.06852248394004283,0.6423982869379015,0.2676659528907923,0.021413276231263382,0.0,0.0,0.0,0.0,0.0,0.0
935,0.06844919786096257,0.6427807486631016,0.26737967914438504,0.0213903743315508,0.0,0.0,0.0,0.0,0.0,0.0
936,0.06837606837606838,0.6420940170940171,0.26816239316239315,0.021367521367521368,0.0,0.0,0.0,0.0,0.0,0.0
937,0.06830309498399147,0.6414087513340448,0.2689434364994664,0.021344717182497332,0.0,0.0,0.0,0.0,0.0,0.0
938,0.06823027718550106,0.6417910447761194,0.26865671641791045,0.021321961620469083,0.0,0.0,0.0,0.0,0.0,0.0
939,0.06815761448349308,0.6421725239616614,0.268370607028754,0.021299254526091587,0.0,0.0,0.0,0.0,0.0,0.0
940,0.06808510638297872,0.6425531914893617,0.2680851063829787,0.02127659574468085,0.0,0.0,0.0,0.0,0.0,0.0
941,0.06801275239107332,0.6429330499468651,0.2678002125398512,0.021253985122210415,0.0,0.0,0.0,0.0,0.0,0.0
942,0.06794055201698514,0.643312101910828,0.267515923566879,0.021231422505307854,0.0,0.0,0.0,0.0,0.0,0.0
943,0.06786850477200425,0.6426299045599152,0.2682926829268293,0.021208907741251327,0.0,0.0,0.0,0.0,0.0,0.0
944,0.06779661016949153,0.6419491525423728,0.2680084745762712,0.0211864406779661,0.001059322033898305,0.0,0.0,0.0,0.0,0.0
945,0.06772486772486773,0.6412698412698413,0.2677248677248677,0.022222222222222223,0.0010582010582010583,0.0,0.0,0.0,0.0,0.0
946,0.06765327695560254,0.6416490486257929,0.26744186046511625,0.022198731501057084,0.0010570824524312897,0.0,0.0,0.0,0.0,0.0
947,0.0675818373812038,0.6409714889123548,0.2682154171066526,0.022175290390707498,0.0010559662090813093,0.0,0.0,0.0,0.0,0.0
948,0.06751054852320675,0.6413502109704642,0.2679324894514768,0.022151898734177215,0.0010548523206751054,0.0,0.0,0.0,0.0,0.0
949,0.06743940990516333,0.6417281348788199,0.26765015806111697,0.022128556375131718,0.001053740779768177,0.0,0.0,0.0,0.0,0.0
950,0.06736842105263158,0.6410526315789473,0.26842105263157895,0.022105263157894735,0.0010526315789473684,0.0,0.0,0.0,0.0,0.0
951,0.06729758149316509,0.6403785488958991,0.26919032597266035,0.022082018927444796,0.0010515247108307045,0.0,0.0,0.0,0.0,0.0
952,0.06722689075630252,0.6407563025210085,0.2689075630252101,0.022058823529411766,0.0010504201680672268,0.0,0.0,0.0,0.0,0.0
953,0.06715634837355719,0.6411332633788038,0.26862539349422876,0.022035676810073453,0.001049317943336831,0.0,0.0,0.0,0.0,0.0
954,0.06708595387840671,0.640461215932914,0.2693920335429769,0.0220125786163522,0.0010482180293501049,0.0,0.0,0.0,0.0,0.0
955,0.06701570680628273,0.6408376963350786,0.26910994764397905,0.02198952879581152,0.0010471204188481676,0.0,0.0,0.0,0.0,0.0
956,0.06694560669456066,0.641213389121339,0.2688284518828452,0.021966527196652718,0.0010460251046025104,0.0,0.0,0.0,0.0,0.0
957,0.06687565308254964,0.6415882967607106,0.26854754440961337,0.0219435736677116,0.0010449320794148381,0.0,0.0,0.0,0.0,0.0
958,0.06680584551148225,0.6409185803757829,0.26931106471816285,0.021920668058455117,0.0010438413361169101,0.0,0.0,0.0,0.0,0.0
959,0.0667361835245047,0.6412930135557873,0.26903023983315955,0.021897810218978103,0.0010427528675703858,0.0,0.0,0.0,0.0,0.0
960,0.06666666666666667,0.6416666666666667,0.26875,0.021875,0.0010416666666666667,0.0,0.0,0.0,0.0,0.0
961,0.06659729448491156,0.6420395421436004,0.2684703433922997,0.021852237252861603,0.001040582726326743,0.0,0.0,0.0,0.0,0.0
962,0.06652806652806653,0.6424116424116424,0.2681912681912682,0.02182952182952183,0.0010395010395010396,0.0,0.0,0.0,0.0,0.0
963,0.06645898234683281,0.6427829698857737,0.26791277258566976,0.021806853582554516,0.0010384215991692627,0.0,0.0,0.0,0.0,0.0
964,0.06639004149377593,0.6421161825726142,0.26867219917012447,0.021784232365145227,0.001037344398340249,0.0,0.0,0.0,0.0,0.0
965,0.06632124352331606,0.6424870466321243,0.2683937823834197,0.021761658031088083,0.0010362694300518134,0.0,0.0,0.0,0.0,0.0
966,0.06625258799171843,0.6428571428571429,0.26811594202898553,0.021739130434782608,0.0010351966873706005,0.0,0.0,0.0,0.0,0.0
967,0.06618407445708377,0.6421923474663909,0.2688728024819028,0.02171664943123061,0.001034126163391934,0.0,0.0,0.0,0.0,0.0
968,0.06611570247933884,0.6425619834710744,0.26859504132231404,0.02169421487603306,0.0010330578512396695,0.0,0.0,0.0,0.0,0.0
969,0.06604747162022703,0.6418988648090815,0.2693498452012384,0.021671826625386997,0.0010319917440660474,0.0,0.0,0.0,0.0,0.0
970,0.06597938144329897,0.6422680412371135,0.2690721649484536,0.021649484536082474,0.0010309278350515464,0.0,0.0,0.0,0.0,0.0
971,0.06591143151390319,0.6426364572605562,0.2687950566426365,0.021627188465499485,0.0010298661174047373,0.0,0.0,0.0,0.0,0.0
972,0.06584362139917696,0.6419753086419753,0.26954732510288065,0.021604938271604937,0.00102880658436214,0.0,0.0,0.0,0.0,0.0
973,0.065775950668037,0.6413155190133607,0.27029804727646456,0.02158273381294964,0.0010277492291880781,0.0,0.0,0.0,0.0,0.0
974,0.06570841889117043,0.6416837782340863,0.27002053388090347,0.021560574948665298,0.001026694045174538,0.0,0.0,0.0,0.0,0.0
975,0.06666666666666667,0.6410256410256411,0.26974358974358975,0.021538461538461538,0.0010256410256410256,0.0,0.0,0.0,0.0,0.0
976,0.06659836065573771,0.6403688524590164,0.27049180327868855,0.02151639344262295,0.0010245901639344263,0.0,0.0,0.0,0.0,0.0
977,0.06653019447287616,0.6397134083930399,0.2712384851586489,0.021494370522006142,0.0010235414534288639,0.0,0.0,0.0,0.0,0.0
978,0.06646216768916155,0.6400817995910021,0.27096114519427406,0.02147239263803681,0.0010224948875255625,0.0,0.0,0.0,0.0,0.0
979,0.06639427987742594,0.6404494382022472,0.27068437180796734,0.021450459652706845,0.0010214504596527069,0.0,0.0,0.0,0.0,0.0
980,0.0663265306122449,0.639795918367347,0.27040816326530615,0.022448979591836733,0.0010204081632653062,0.0,0.0,0.0,0.0,0.0
981,0.06625891946992865,0.6391437308868502,0.2711518858307849,0.022426095820591234,0.0010193679918450561,0.0,0.0,0.0,0.0,0.0
982,0.06619144602851323,0.639511201629328,0.2708757637474542,0.02240325865580448,0.0010183299389002036,0.0,0.0,0.0,0.0,0.0
983,0.06612410986775177,0.6388606307222787,0.271617497456765,0.022380467955239063,0.001017293997965412,0.0,0.0,0.0,0.0,0.0
984,0.06605691056910569,0.6382113821138211,0.27235772357723576,0.022357723577235773,0.0010162601626016261,0.0,0.0,0.0,0.0,0.0
985,0.06598984771573604,0.6385786802030456,0.2720812182741117,0.02233502538071066,0.0010152284263959391,0.0,0.0,0.0,0.0,0.0
986,0.06592292089249494,0.6379310344827587,0.27281947261663286,0.02231237322515213,0.0010141987829614604,0.0,0.0,0.0,0.0,0.0
987,0.06585612968591692,0.6382978723404256,0.2725430597771023,0.022289766970618033,0.0010131712259371835,0.0,0.0,0.0,0.0,0.0
988,0.06578947368421052,0.6376518218623481,0.2732793522267207,0.022267206477732792,0.0010121457489878543,0.0,0.0,0.0,0.0,0.0
989,0.06572295247724974,0.6370070778564206,0.27401415571284127,0.022244691607684528,0.0010111223458038423,0.0,0.0,0.0,0.0,0.0
990,0.06565656565656566,0.6363636363636364,0.27474747474747474,0.022222222222222223,0.00101010101010101,0.0,0.0,0.0,0.0,0.0
991,0.06559031281533804,0.6367305751765893,0.27447023208879917,0.022199798183652877,0.0010090817356205853,0.0,0.0,0.0,0.0,0.0
992,0.0655241935483871,0.6360887096774194,0.2752016129032258,0.02217741935483871,0.0010080645161290322,0.0,0.0,0.0,0.0,0.0
993,0.06545820745216516,0.6354481369587109,0.2759315206445116,0.022155085599194362,0.0010070493454179255,0.0,0.0,0.0,0.0,0.0
994,0.06539235412474849,0.6348088531187123,0.2766599597585513,0.022132796780684104,0.001006036217303823,0.0,0.0,0.0,0.0,0.0
995,0.06532663316582915,0.6341708542713568,0.27738693467336684,0.022110552763819097,0.0010050251256281408,0.0,0.0,0.0,0.0,0.0
996,0.06526104417670683,0.6345381526104418,0.27710843373493976,0.02208835341365462,0.001004016064257028,0.0,0.0,0.0,0.0,0.0
997,0.06519558676028084,0.6349047141424273,0.2768304914744233,0.022066198595787363,0.0010030090270812437,0.0,0.0,0.0,0.0,0.0
998,0.06513026052104208,0.6352705410821643,0.27655310621242485,0.022044088176352707,0.001002004008016032,0.0,0.0,0.0,0.0,0.0
999,0.06506506506506507,0.6356356356356356,0.27627627627627627,0.022022022022022022,0.001001001001001001,0.0,0.0,0.0,0.0,0.0
1000,0.065,0.635,0.277,0.022,0.001,0.0,0.0,0.0,0.0,0.0
1001,0.06493506493506493,0.6353646353646354,0.27672327672327673,0.02197802197802198,0.000999000999000999,0.0,0.0,0.0,0.0,0.0
1002,0.06487025948103792,0.6347305389221557,0.27644710578842313,0.022954091816367265,0.000998003992015968,0.0,0.0,0.0,0.0,0.0
1003,0.06480558325024925,0.6350947158524427,0.2761714855433699,0.022931206380857428,0.0009970089730807576,0.0,0.0,0.0,0.0,0.0
1004,0.0647410358565737,0.6344621513944223,0.27689243027888444,0.022908366533864542,0.00099601593625498,0.0,0.0,0.0,0.0,0.0
1005,0.06467661691542288,0.6348258706467662,0.2766169154228856,0.022885572139303482,0.0009950248756218905,0.0,0.0,0.0,0.0,0.0
1006,0.06461232604373758,0.6341948310139165,0.2773359840954274,0.02286282306163022,0.0009940357852882703,0.0,0.0,0.0,0.0,0.0
1007,0.06454816285998013,0.634558093346574,0.2770605759682224,0.022840119165839126,0.0009930486593843098,0.0,0.0,0.0,0.0,0.0
1008,0.06448412698412699,0.6349206349206349,0.2767857142857143,0.022817460317460316,0.000992063492063492,0.0,0.0,0.0,0.0,0.0
1009,0.06442021803766106,0.6342913776015857,0.27750247770069375,0.022794846382556987,0.0009910802775024777,0.0,0.0,0.0,0.0,0.0
1010,0.06435643564356436,0.6346534653465347,0.27722772277227725,0.02277227722772277,0.0009900990099009901,0.0,0.0,0.0,0.0,0.0
1011,0.06429277942631058,0.6350148367952523,0.27695351137487634,0.02274975272007913,0.0009891196834817012,0.0,0.0,0.0,0.0,0.0
1012,0.06422924901185771,0.6343873517786561,0.2776679841897233,0.022727272727272728,0.0009881422924901185,0.0,0.0,0.0,0.0,0.0
1013,0.06416584402764067,0.633761105626851,0.2783810463968411,0.022704837117472853,0.0009871668311944718,0.0,0.0,0.0,0.0,0.0
1014,0.0641025641025641,0.6331360946745562,0.27909270216962523,0.022682445759368838,0.0009861932938856016,0.0,0.0,0.0,0.0,0.0
1015,0.06403940886699508,0.632512315270936,0.2798029556650246,0.022660098522167486,0.0009852216748768472,0.0,0.0,0.0,0.0,0.0
1016,0.0639763779527559,0.6328740157480315,0.2795275590551181,0.022637795275590553,0.000984251968503937,0.0,0.0,0.0,0.0,0.0
1017,0.063913470993117,0.632251720747296,0.28023598820059,0.02261553588987217,0.0009832841691248771,0.0,0.0,0.0,0.0,0.0
1018,0.06385068762278978,0.6316306483300589,0.27996070726915523,0.023575638506876228,0.0009823182711198428,0.0,0.0,0.0,0.0,0.0
1019,0.06378802747791953,0.6310107948969578,0.27968596663395484,0.02453385672227674,0.0009813542688910696,0.0,0.0,0.0,0.0,0.0
1020,0.06372549019607843,0.6313725490196078,0.27941176470588236,0.024509803921568627,0.000980392156862745,0.0,0.0,0.0,0.0,0.0
1021,0.06366307541625857,0.6317335945151812,0.2791380999020568,0.024485798237022526,0.0009794319294809011,0.0,0.0,0.0,0.0,0.0
1022,0.06360078277886497,0.6320939334637965,0.2788649706457926,0.02446183953033268,0.0009784735812133072,0.0,0.0,0.0,0.0,0.0
1023,0.0635386119257087,0.6314760508308895,0.27956989247311825,0.024437927663734114,0.0009775171065493646,0.0,0.0,0.0,0.0,0.0
1024,0.0634765625,0.6318359375,0.279296875,0.0244140625,0.0009765625,0.0,0.0,0.0,0.0,0.0
1025,0.06341463414634146,0.6321951219512195,0.27902439024390246,0.024390243902439025,0.000975609756097561,0.0,0.0,0.0,0.0,0.0
1026,0.06335282651072124,0.6325536062378168,0.2787524366471735,0.024366471734892786,0.0009746588693957114,0.0,0.0,0.0,0.0,0.0
1027,0.06329113924050633,0.6329113924050633,0.27848101265822783,0.024342745861733205,0.0009737098344693282,0.0,0.0,0.0,0.0,0.0
1028,0.0632295719844358,0.632295719844358,0.2782101167315175,0.02529182879377432,0.0009727626459143969,0.0,0.0,0.0,0.0,0.0
1029,0.06316812439261418,0.6326530612244898,0.27793974732750243,0.025267249757045675,0.0009718172983479105,0.0,0.0,0.0,0.0,0.0
1030,0.06310679611650485,0.6320388349514563,0.27864077669902915,0.02524271844660194,0.000970873786407767,0.0,0.0,0.0,0.0,0.0
1031,0.06304558680892337,0.6323957322987391,0.27837051406401553,0.02521823472356935,0.0009699321047526673,0.0,0.0,0.0,0.0,0.0
1032,0.06298449612403101,0.6317829457364341,0.27906976744186046,0.025193798449612403,0.0009689922480620155,0.0,0.0,0.0,0.0,0.0
1033,0.06292352371732816,0.6321393998063891,0.2787996127783156,0.02516940948693127,0.000968054211035818,0.0,0.0,0.0,0.0,0.0
1034,0.06286266924564797,0.632495164410058,0.27852998065764023,0.025145067698259187,0.0009671179883945841,0.0,0.0,0.0,0.0,0.0
1035,0.06280193236714976,0.6318840579710145,0.2792270531400966,0.025120772946859903,0.000966183574879227,0.0,0.0,0.0,0.0,0.0
1036,0.06274131274131274,0.6322393822393823,0.27895752895752896,0.025096525096525095,0.0009652509652509653,0.0,0.0,0.0,0.0,0.0
1037,0.0626808100289296,0.6316297010607522,0.2796528447444552,0.02507232401157184,0.0009643201542912247,0.0,0.0,0.0,0.0,0.0
1038,0.06358381502890173,0.6310211946050096,0.279383429672447,0.025048169556840076,0.0009633911368015414,0.0,0.0,0.0,0.0,0.0
1039,0.06352261790182868,0.6304138594802695,0.28007699711260825,0.025024061597690085,0.0009624639076034649,0.0,0.0,0.0,0.0,0.0
1040,0.06346153846153846,0.6298076923076923,0.2798076923076923,0.025,0.0019230769230769232,0.0,0.0,0.0,0.0,0.0
1041,0.06340057636887608,0.6292026897214217,0.27953890489913547,0.025936599423631124,0.0019212295869356388,0.0,0.0,0.0,0.0,0.0
1042,0.06333973128598848,0.6285988483685221,0.2802303262955854,0.025911708253358926,0.0019193857965451055,0.0,0.0,0.0,0.0,0.0
1043,0.06327900287631831,0.6279961649089166,0.2809204218600192,0.02588686481303931,0.0019175455417066154,0.0,0.0,0.0,0.0,0.0
1044,0.06321839080459771,0.6273946360153256,0.28065134099616856,0.02681992337164751,0.0019157088122605363,0.0,0.0,0.0,0.0,0.0
1045,0.06315789473684211,0.6277511961722488,0.28038277511961723,0.026794258373205742,0.0019138755980861245,0.0,0.0,0.0,0.0,0.0
1046,0.06309751434034416,0.6281070745697896,0.2801147227533461,0.02676864244741874,0.0019120458891013384,0.0,0.0,0.0,0.0,0.0
1047,0.06303724928366762,0.6284622731614136,0.279847182425979,0.026743075453677174,0.0019102196752626551,0.0,0.0,0.0,0.0,0.0
1048,0.06297709923664122,0.6288167938931297,0.27958015267175573,0.026717557251908396,0.0019083969465648854,0.0,0.0,0.0,0.0,0.0
1049,0.06291706387035272,0.6291706387035272,0.27931363203050524,0.02669208770257388,0.0019065776930409914,0.0,0.0,0.0,0.0,0.0
1050,0.06285714285714286,0.6295238095238095,0.27904761904761904,0.02666666666666667,0.0019047619047619048,0.0,0.0,0.0,0.0,0.0
1051,0.06279733587059944,0.6289248334919124,0.2797335870599429,0.02664129400570885,0.0019029495718363464,0.0,0.0,0.0,0.0,0.0
1052,0.06273764258555133,0.6283269961977186,0.279467680608365,0.027566539923954372,0.0019011406844106464,0.0,0.0,0.0,0.0,0.0
1053,0.06267806267806268,0.6286799620132953,0.2792022792022792,0.027540360873694207,0.001899335232668566,0.0,0.0,0.0,0.0,0.0
1054,0.06261859582542695,0.6280834914611005,0.27988614800759015,0.027514231499051234,0.0018975332068311196,0.0,0.0,0.0,0.0,0.0
1055,0.06255924170616113,0.628436018957346,0.2796208530805687,0.027488151658767772,0.0018957345971563982,0.0,0.0,0.0,0.0,0.0
1056,0.0625,0.6287878787878788,0.2793560606060606,0.027462121212121212,0.001893939393939394,0.0,0.0,0.0,0.0,0.0
1057,0.06244087038789026,0.6281929990539262,0.2800378429517502,0.027436140018921477,0.001892147587511826,0.0,0.0,0.0,0.0,0.0
1058,0.062381852551984876,0.6275992438563327,0.28071833648393196,0.027410207939508508,0.001890359168241966,0.0,0.0,0.0,0.0,0.0
1059,0.06232294617563739,0.6270066100094429,0.2813975448536355,0.027384324834749764,0.0018885741265344666,0.0,0.0,0.0,0.0,0.0
1060,0.062264150943396226,0.6264150943396226,0.2811320754716981,0.02830188679245283,0.0018867924528301887,0.0,0.0,0.0,0.0,0.0
1061,0.06220546654099906,0.6258246936852027,0.28180961357210177,0.02827521206409048,0.001885014137606032,0.0,0.0,0.0,0.0,0.0
1062,0.062146892655367235,0.6252354048964218,0.2824858757062147,0.02824858757062147,0.0018832391713747645,0.0,0.0,0.0,0.0,0.0
1063,0.062088428974600186,0.625587958607714,0.28222013170272814,0.028222013170272814,0.0018814675446848542,0.0,0.0,0.0,0.0,0.0
1064,0.06203007518796992,0.6259398496240601,0.2819548872180451,0.02819548872180451,0.0018796992481203006,0.0,0.0,0.0,0.0,0.0
1065,0.061971830985915494,0.6262910798122066,0.28169014084507044,0.028169014084507043,0.0018779342723004694,0.0,0.0,0.0,0.0,0.0
1066,0.06191369606003752,0.625703564727955,0.28236397748592873,0.028142589118198873,0.001876172607879925,0.0,0.0,0.0,0.0,0.0
1067,0.061855670103092786,0.6260543580131209,0.28209934395501407,0.028116213683223992,0.0018744142455482662,0.0,0.0,0.0,0.0,0.0
1068,0.06179775280898876,0.6254681647940075,0.2818352059925094,0.02902621722846442,0.0018726591760299626,0.0,0.0,0.0,0.0,0.0
1069,0.0617399438727783,0.6248830682881198,0.2825070159027128,0.028999064546304958,0.0018709073900841909,0.0,0.0,0.0,0.0,0.0
1070,0.0616822429906542,0.625233644859813,0.2822429906542056,0.02897196261682243,0.001869158878504673,0.0,0.0,0.0,0.0,0.0
1071,0.06162464985994398,0.6246498599439776,0.28291316526610644,0.028944911297852476,0.0018674136321195146,0.0,0.0,0.0,0.0,0.0
1072,0.061567164179104475,0.625,0.2826492537313433,0.028917910447761194,0.0018656716417910447,0.0,0.0,0.0,0.0,0.0
1073,0.06150978564771668,0.625349487418453,0.28238583410997203,0.028890959925442685,0.001863932898415657,0.0,0.0,0.0,0.0,0.0
1074,0.061452513966480445,0.6247672253258846,0.28305400372439476,0.028864059590316574,0.00186219739292365,0.0,0.0,0.0,0.0,0.0
1075,0.061395348837209304,0.6251162790697674,0.2827906976744186,0.02883720930232558,0.0018604651162790699,0.0,0.0,0.0,0.0,0.0
1076,0.06133828996282528,0.6245353159851301,0.2825278810408922,0.02973977695167286,0.0018587360594795538,0.0,0.0,0.0,0.0,0.0
1077,0.06128133704735376,0.6239554317548747,0.28319405756731664,0.029712163416898793,0.0018570102135561746,0.0,0.0,0.0,0.0,0.0
1078,0.061224489795918366,0.62430426716141,0.2829313543599258,0.029684601113172542,0.0018552875695732839,0.0,0.0,0.0,0.0,0.0
1079,0.061167747914735865,0.6246524559777572,0.28266913809082483,0.029657089898053754,0.0018535681186283596,0.0,0.0,0.0,0.0,0.0
1080,0.06111111111111111,0.6240740740740741,0.2833333333333333,0.02962962962962963,0.001851851851851852,0.0,0.0,0.0,0.0,0.0
1081,0.06105457909343201,0.6234967622571693,0.2839962997224792,0.02960222016651249,0.0018501387604070306,0.0,0.0,0.0,0.0,0.0
1082,0.06099815157116451,0.6229205175600739,0.2846580406654344,0.029574861367837338,0.0018484288354898336,0.0,0.0,0.0,0.0,0.0
1083,0.060941828254847646,0.6232686980609419,0.28439519852262235,0.029547553093259463,0.0018467220683287165,0.0,0.0,0.0,0.0,0.0
1084,0.06088560885608856,0.6226937269372693,0.28505535055350556,0.02952029520295203,0.0018450184501845018,0.0,0.0,0.0,0.0,0.0
1085,0.060829493087557605,0.6230414746543779,0.2847926267281106,0.029493087557603687,0.0018433179723502304,0.0,0.0,0.0,0.0,0.0
1086,0.06077348066298342,0.6233885819521179,0.2845303867403315,0.029465930018416207,0.001841620626151013,0.0,0.0,0.0,0.0,0.0
1087,0.06071757129714812,0.6228150873965042,0.28518859245630174,0.029438822447102116,0.0018399264029438822,0.0,0.0,0.0,0.0,0.0
1088,0.06066176470588235,0.6231617647058824,0.2849264705882353,0.029411764705882353,0.001838235294117647,0.0,0.0,0.0,0.0,0.0
1089,0.06060606060606061,0.6225895316804407,0.28558310376492196,0.02938475665748393,0.0018365472910927456,0.0,0.0,0.0,0.0,0.0
1090,0.060550458715596334,0.6229357798165137,0.2853211009174312,0.029357798165137616,0.001834862385321101,0.0,0.0,0.0,0.0,0.0
1091,0.06049495875343722,0.6232813932172319,0.2850595783684693,0.02933088909257562,0.0018331805682859762,0.0,0.0,0.0,0.0,0.0
1092,0.06043956043956044,0.6236263736263736,0.2847985347985348,0.029304029304029304,0.0018315018315018315,0.0,0.0,0.0,0.0,0.0
1093,0.06038426349496798,0.6230558096980787,0.28545288197621227,0.0292772186642269,0.0018298261665141812,0.0,0.0,0.0,0.0,0.0
1094,0.0603290676416819,0.623400365630713,0.2851919561243144,0.029250457038391225,0.0018281535648994515,0.0,0.0,0.0,0.0,0.0
1095,0.06027397260273973,0.6228310502283105,0.28584474885844746,0.029223744292237442,0.0018264840182648401,0.0,0.0,0.0,0.0,0.0
1096,0.060218978102189784,0.6231751824817519,0.28558394160583944,0.029197080291970802,0.0018248175182481751,0.0,0.0,0.0,0.0,0.0
1097,0.061075660893345485,0.6226071103008204,0.2853236098450319,0.02917046490428441,0.0018231540565177757,0.0,0.0,0.0,0.0,0.0
1098,0.0610200364298725,0.6229508196721312,0.28506375227686703,0.029143897996357013,0.0018214936247723133,0.0,0.0,0.0,0.0,0.0
1099,0.060964513193812554,0.6223839854413102,0.2857142857142857,0.029117379435850774,0.0018198362147406734,0.0,0.0,0.0,0.0,0.0
1100,0.060909090909090906,0.6227272727272727,0.28545454545454546,0.02909090909090909,0.0018181818181818182,0.0,0.0,0.0,0.0,0.0
1101,0.06085376930063579,0.623069936421435,0.2851952770208901,0.029064486830154404,0.0018165304268846503,0.0,0.0,0.0,0.0,0.0
1102,0.060798548094373864,0.6234119782214156,0.2849364791288566,0.029038112522686024,0.0018148820326678765,0.0,0.0,0.0,0.0,0.0
1103,0.06074342701722575,0.6237533998186764,0.2846781504986401,0.02901178603807797,0.001813236627379873,0.0,0.0,0.0,0.0,0.0
1104,0.06068840579710145,0.6231884057971014,0.28532608695652173,0.028985507246376812,0.0018115942028985507,0.0,0.0,0.0,0.0,0.0
1105,0.06063348416289593,0.6235294117647059,0.2850678733031674,0.02895927601809955,0.0018099547511312218,0.0,0.0,0.0,0.0,0.0
1106,0.06057866184448463,0.6229656419529838,0.2857142857142857,0.028933092224231464,0.0018083182640144665,0.0,0.0,0.0,0.0,0.0
1107,0.06052393857271906,0.6224028906955736,0.2863595302619693,0.028906955736224028,0.0018066847335140017,0.0,0.0,0.0,0.0,0.0
1108,0.06046931407942238,0.621841155234657,0.2870036101083033,0.02888086642599278,0.0018050541516245488,0.0,0.0,0.0,0.0,0.0
1109,0.060414788097385035,0.6221821460775473,0.2867448151487827,0.028854824165915238,0.0018034265103697023,0.0,0.0,0.0,0.0,0.0
1110,0.06036036036036036,0.6216216216216216,0.2873873873873874,0.02882882882882883,0.0018018018018018018,0.0,0.0,0.0,0.0,0.0
1111,0.06030603060306031,0.6210621062106211,0.28802880288028804,0.0288028802880288,0.0018001800180018,0.0,0.0,0.0,0.0,0.0
1112,0.06025179856115108,0.6214028776978417,0.28776978417266186,0.02877697841726619,0.0017985611510791368,0.0,0.0,0.0,0.0,0.0
1113,0.06019766397124888,0.6208445642407907,0.28751123090745734,0.029649595687331536,0.0017969451931716084,0.0,0.0,0.0,0.0,0.0
1114,0.06014362657091562,0.6211849192100538,0.2872531418312388,0.0296229802513465,0.0017953321364452424,0.0,0.0,0.0,0.0,0.0
1115,0.060089686098654706,0.6206278026905829,0.2878923766816143,0.029596412556053813,0.0017937219730941704,0.0,0.0,0.0,0.0,0.0
1116,0.06003584229390681,0.6209677419354839,0.28763440860215056,0.02956989247311828,0.0017921146953405018,0.0,0.0,0.0,0.0,0.0
1117,0.05998209489704566,0.6204118173679498,0.288272157564906,0.02954341987466428,0.0017905102954341987,0.0,0.0,0.0,0.0,0.0
1118,0.05992844364937388,0.6198568872987478,0.2889087656529517,0.029516994633273702,0.0017889087656529517,0.0,0.0,0.0,0.0,0.0
1119,0.05987488829311886,0.6201966041108132,0.28865058087578194,0.029490616621983913,0.0017873100983020554,0.0,0.0,0.0,0.0,0.0
1120,0.059821428571428574,0.6205357142857143,0.2883928571428571,0.029464285714285714,0.0017857142857142857,0.0,0.0,0.0,0.0,0.0
1121,0.05976806422836753,0.6208742194469223,0.288135593220339,0.029438001784121322,0.001784121320249777,0.0,0.0,0.0,0.0,0.0
1122,0.059714795008912656,0.6203208556149733,0.2878787878787879,0.030303030303030304,0.0017825311942959,0.0,0.0,0.0,0.0,0.0
1123,0.05966162065894924,0.6197684772929652,0.28851291184327693,0.030276046304541407,0.0017809439002671415,0.0,0.0,0.0,0.0,0.0
1124,0.059608540925266906,0.6192170818505338,0.2891459074733096,0.030249110320284697,0.0017793594306049821,0.0,0.0,0.0,0.0,0.0
1125,0.059555555555555556,0.6195555555555555,0.28888888888888886,0.030222222222222223,0.0017777777777777779,0.0,0.0,0.0,0.0,0.0
1126,0.05950266429840142,0.6198934280639432,0.2886323268206039,0.03019538188277087,0.0017761989342806395,0.0,0.0,0.0,0.0,0.0
1127,0.05944986690328305,0.6193433895297249,0.28926353149955636,0.030168589174800354,0.001774622892635315,0.0,0.0,0.0,0.0,0.0
1128,0.05939716312056738,0.6196808510638298,0.28900709219858156,0.030141843971631204,0.0017730496453900709,0.0,0.0,0.0,0.0,0.0
1129,0.05934455270150576,0.6200177147918512,0.2887511071744907,0.030115146147032774,0.001771479185119575,0.0,0.0,0.0,0.0,0.0
1130,0.06017699115044248,0.6194690265486725,0.2884955752212389,0.03008849557522124,0.0017699115044247787,0.0,0.0,0.0,0.0,0.0
1131,0.060123784261715295,0.618921308576481,0.2891246684350133,0.030061892130857647,0.0017683465959328027,0.0,0.0,0.0,0.0,0.0
1132,0.06007067137809187,0.6192579505300353,0.28886925795053003,0.030035335689045935,0.0017667844522968198,0.0,0.0,0.0,0.0,0.0
1133,0.06001765225066196,0.6195939982347749,0.2886142983230362,0.03000882612533098,0.00176522506619594,0.0,0.0,0.0,0.0,0.0
1134,0.059964726631393295,0.6199294532627866,0.28835978835978837,0.029982363315696647,0.001763668430335097,0.0,0.0,0.0,0.0,0.0
1135,0.05991189427312775,0.6193832599118942,0.2889867841409692,0.029955947136563875,0.001762114537444934,0.0,0.0,0.0,0.0,0.0
1136,0.05985915492957746,0.6197183098591549,0.2887323943661972,0.02992957746478873,0.0017605633802816902,0.0,0.0,0.0,0.0,0.0
1137,0.05980650835532102,0.6200527704485488,0.2884784520668426,0.02990325417766051,0.001759014951627089,0.0,0.0,0.0,0.0,0.0
1138,0.05975395430579965,0.6195079086115993,0.28910369068541303,0.029876977152899824,0.0017574692442882249,0.0,0.0,0.0,0.0,0.0
1139,0.05970149253731343,0.6189640035118525,0.2897278314310799,0.029850746268656716,0.001755926251097454,0.0,0.0,0.0,0.0,0.0
1140,0.05964912280701754,0.6192982456140351,0.2894736842105263,0.02982456140350877,0.0017543859649122807,0.0,0.0,0.0,0.0,0.0
1141,0.05959684487291849,0.6187554776511832,0.2900964066608238,0.029798422436459245,0.0017528483786152498,0.0,0.0,0.0,0.0,0.0
1142,0.0595446584938704,0.6190893169877408,0.28984238178633975,0.0297723292469352,0.0017513134851138354,0.0,0.0,0.0,0.0,0.0
1143,0.0594925634295713,0.6194225721784777,0.289588801399825,0.02974628171478565,0.0017497812773403325,0.0,0.0,0.0,0.0,0.0
1144,0.05944055944055944,0.6188811188811189,0.2902097902097902,0.02972027972027972,0.0017482517482517483,0.0,0.0,0.0,0.0,0.0
1145,0.059388646288209605,0.6183406113537118,0.2908296943231441,0.029694323144104803,0.0017467248908296944,0.0,0.0,0.0,0.0,0.0
1146,0.059336823734729496,0.6178010471204188,0.2914485165794066,0.029668411867364748,0.0017452006980802793,0.0,0.0,0.0,0.0,0.0
1147,0.05928509154315606,0.6172624237140366,0.2911944202266783,0.03051438535309503,0.0017436791630340018,0.0,0.0,0.0,0.0,0.0
1148,0.059233449477351915,0.617595818815331,0.29094076655052264,0.03048780487804878,0.0017421602787456446,0.0,0.0,0.0,0.0,0.0
1149,0.05918189730200174,0.61792863359443,0.2906875543951262,0.030461270670147953,0.0017406440382941688,0.0,0.0,0.0,0.0,0.0
1150,0.059130434782608696,0.6173913043478261,0.29130434782608694,0.030434782608695653,0.0017391304347826088,0.0,0.0,0.0,0.0,0.0
1151,0.059079061685490875,0.6168549087749783,0.29192006950477845,0.030408340573414423,0.0017376194613379669,0.0,0.0,0.0,0.0,0.0
1152,0.059027777777777776,0.6171875,0.2916666666666667,0.030381944444444444,0.001736111111111111,0.0,0.0,0.0,0.0,0.0
1153,0.05897658282740677,0.616652211621856,0.29228100607111884,0.030355594102341718,0.0017346053772766695,0.0,0.0,0.0,0.0,0.0
1154,0.058925476603119586,0.6169844020797227,0.2920277296360485,0.030329289428076257,0.0017331022530329288,0.0,0.0,0.0,0.0,0.0
1155,0.05887445887445888,0.6164502164502165,0.29264069264069265,0.030303030303030304,0.0017316017316017316,0.0,0.0,0.0,0.0,0.0
1156,0.058823529411764705,0.6167820069204152,0.29238754325259514,0.03027681660899654,0.0017301038062283738,0.0,0.0,0.0,0.0,0.0
1157,0.058772687986171135,0.6162489196197062,0.2929991356957649,0.03025064822817632,0.001728608470181504,0.0,0.0,0.0,0.0,0.0
1158,0.05872193436960276,0.6157167530224525,0.29360967184801384,0.030224525043177894,0.0017271157167530224,0.0,0.0,0.0,0.0,0.0
1159,0.058671268334771355,0.6151855047454702,0.2942191544434858,0.030198446937014668,0.001725625539257981,0.0,0.0,0.0,0.0,0.0
1160,0.05862068965517241,0.6146551724137931,0.29482758620689653,0.03017241379310345,0.0017241379310344827,0.0,0.0,0.0,0.0,0.0
1161,0.05857019810508183,0.6141257536606374,0.2954349698535745,0.030146425495262703,0.0017226528854435831,0.0,0.0,0.0,0.0,0.0
1162,0.058519793459552494,0.6135972461273667,0.29604130808950085,0.030120481927710843,0.0017211703958691911,0.0,0.0,0.0,0.0,0.0
1163,0.058469475494411005,0.6130696474634566,0.29664660361135,0.03009458297506449,0.0017196904557179708,0.0,0.0,0.0,0.0,0.0
1164,0.058419243986254296,0.6125429553264605,0.2972508591065292,0.03006872852233677,0.001718213058419244,0.0,0.0,0.0,0.0,0.0
1165,0.05836909871244635,0.6120171673819742,0.2978540772532189,0.030042918454935622,0.0017167381974248926,0.0,0.0,0.0,0.0,0.0
1166,0.058319039451114926,0.6123499142367067,0.29759862778730706,0.030017152658662092,0.0017152658662092624,0.0,0.0,0.0,0.0,0.0
1167,0.05826906598114824,0.6118251928020566,0.2982005141388175,0.029991431019708654,0.001713796058269066,0.0,0.0,0.0,0.0,0.0
1168,0.05821917808219178,0.6113013698630136,0.2988013698630137,0.029965753424657533,0.0017123287671232876,0.0,0.0,0.0,0.0,0.0
1169,0.058169375534645,0.611633875106929,0.2985457656116339,0.029940119760479042,0.001710863986313088,0.0,0.0,0.0,0.0,0.0
1170,0.05811965811965812,0.611965811965812,0.2982905982905983,0.029914529914529916,0.0017094017094017094,0.0,0.0,0.0,0.0,0.0
1171,0.05807002561912895,0.6122971818958155,0.29803586678052946,0.029888983774551667,0.0017079419299743809,0.0,0.0,0.0,0.0,0.0
1172,0.05802047781569966,0.6117747440273038,0.2986348122866894,0.029863481228668942,0.0017064846416382253,0.0,0.0,0.0,0.0,0.0
1173,0.057971014492753624,0.6112531969309463,0.29838022165387895,0.030690537084398978,0.0017050298380221654,0.0,0.0,0.0,0.0,0.0
1174,0.05792163543441227,0.6115843270868825,0.2981260647359455,0.030664395229982964,0.0017035775127768314,0.0,0.0,0.0,0.0,0.0
1175,0.05787234042553192,0.6110638297872341,0.2987234042553191,0.030638297872340424,0.001702127659574468,0.0,0.0,0.0,0.0,0.0
1176,0.05782312925170068,0.6105442176870748,0.29846938775510207,0.031462585034013606,0.0017006802721088435,0.0,0.0,0.0,0.0,0.0
1177,0.05777400169923534,0.6100254885301615,0.29906542056074764,0.03143585386576041,0.0016992353440951572,0.0,0.0,0.0,0.0,0.0
1178,0.057724957555178265,0.6103565365025467,0.298811544991511,0.031409168081494056,0.001697792869269949,0.0,0.0,0.0,0.0,0.0
1179,0.05767599660729432,0.6098388464800678,0.29940627650551316,0.031382527565733676,0.0016963528413910093,0.0,0.0,0.0,0.0,0.0
1180,0.0576271186440678,0.6101694915254238,0.29915254237288136,0.03135593220338983,0.001694915254237288,0.0,0.0,0.0,0.0,0.0
1181,0.057578323454699404,0.6096528365791702,0.29974597798475866,0.03132938187976291,0.001693480101608806,0.0,0.0,0.0,0.0,0.0
1182,0.05752961082910321,0.6091370558375635,0.3003384094754653,0.031302876480541454,0.001692047377326565,0.0,0.0,0.0,0.0,0.0
1183,0.057480980557903634,0.6094674556213018,0.30008453085376163,0.03127641589180051,0.0016906170752324597,0.0,0.0,0.0,0.0,0.0
1184,0.057432432432432436,0.6089527027027027,0.30067567567567566,0.03125,0.0016891891891891893,0.0,0.0,0.0,0.0,0.0
1185,0.05738396624472574,0.6084388185654008,0.3012658227848101,0.031223628691983123,0.0016877637130801688,0.0,0.0,0.0,0.0,0.0
1186,0.05733558178752108,0.6079258010118044,0.30185497470489037,0.031197301854974706,0.0016863406408094434,0.0,0.0,0.0,0.0,0.0
1187,0.05728727885425442,0.607413647851727,0.3016006739679865,0.03201347935973041,0.0016849199663016006,0.0,0.0,0.0,0.0,0.0
1188,0.05723905723905724,0.6069023569023569,0.30134680134680136,0.03282828282828283,0.0016835016835016834,0.0,0.0,0.0,0.0,0.0
1189,0.057190916736753576,0.6063919259882254,0.3010933557611438,0.0336417157275021,0.001682085786375105,0.0,0.0,0.0,0.0,0.0
1190,0.05714285714285714,0.6058823529411764,0.30168067226890755,0.03361344537815126,0.0016806722689075631,0.0,0.0,0.0,0.0,0.0
1191,0.05709487825356843,0.6062132661628883,0.30142737195633923,0.033585222502099076,0.0016792611251049538,0.0,0.0,0.0,0.0,0.0
1192,0.05704697986577181,0.6065436241610739,0.3011744966442953,0.03355704697986577,0.0016778523489932886,0.0,0.0,0.0,0.0,0.0
1193,0.05699916177703269,0.606035205364627,0.30176026823134955,0.03352891869237217,0.0016764459346186086,0.0,0.0,0.0,0.0,0.0
1194,0.05695142378559464,0.6055276381909548,0.30234505862646566,0.03350083752093802,0.0016750418760469012,0.0,0.0,0.0,0.0,0.0
1195,0.05690376569037657,0.605020920502092,0.302928870292887,0.03347280334728033,0.0016736401673640166,0.0,0.0,0.0,0.0,0.0
1196,0.056856187290969896,0.6045150501672241,0.30351170568561875,0.033444816053511704,0.0016722408026755853,0.0,0.0,0.0,0.0,0.0
1197,0.05680868838763575,0.6048454469507101,0.3032581453634085,0.03341687552213868,0.001670843776106934,0.0,0.0,0.0,0.0,0.0
1198,0.05676126878130217,0.6051752921535893,0.3030050083472454,0.0333889816360601,0.001669449081803005,0.0,0.0,0.0,0.0,0.0
1199,0.0567139282735613,0.6055045871559633,0.30275229357798167,0.03336113427856547,0.0016680567139282735,0.0,0.0,0.0,0.0,0.0
1200,0.056666666666666664,0.6058333333333333,0.3025,0.03333333333333333,0.0016666666666666668,0.0,0.0,0.0,0.0,0.0
1201,0.05661948376353039,0.6053288925895087,0.30308076602830974,0.03330557868442964,0.0016652789342214821,0.0,0.0,0.0,0.0,0.0
1202,0.056572379367720464,0.6056572379367721,0.30282861896838603,0.033277870216306155,0.0016638935108153079,0.0,0.0,0.0,0.0,0.0
1203,0.05652535328345802,0.6051537822111388,0.3034081463009144,0.03325020781379884,0.0016625103906899418,0.0,0.0,0.0,0.0,0.0
1204,0.05647840531561462,0.6054817275747508,0.303156146179402,0.03322259136212625,0.0016611295681063123,0.0,0.0,0.0,0.0,0.0
1205,0.056431535269709544,0.6058091286307054,0.3029045643153527,0.03319502074688797,0.0016597510373443983,0.0,0.0,0.0,0.0,0.0
1206,0.05638474295190713,0.6053067993366501,0.3034825870646766,0.03316749585406302,0.001658374792703151,0.0,0.0,0.0,0.0,0.0
1207,0.056338028169014086,0.6048053024026512,0.304059652029826,0.033140016570008285,0.0016570008285004142,0.0,0.0,0.0,0.0,0.0
1208,0.056291390728476824,0.6051324503311258,0.3038079470198676,0.033112582781456956,0.0016556291390728477,0.0,0.0,0.0,0.0,0.0
1209,0.05624483043837883,0.6046319272125724,0.304383788254756,0.033085194375516956,0.0016542597187758478,0.0,0.0,0.0,0.0,0.0
1210,0.05619834710743802,0.6041322314049586,0.3049586776859504,0.03305785123966942,0.001652892561983471,0.0,0.0,0.0,0.0,0.0
1211,0.05615194054500413,0.6044591246903386,0.30470685383980184,0.03303055326176713,0.0016515276630883566,0.0,0.0,0.0,0.0,0.0
1212,0.056105610561056105,0.6039603960396039,0.30528052805280526,0.033003300330033,0.0016501650165016502,0.0,0.0,0.0,0.0,0.0
1213,0.05605935696619951,0.6042868920032977,0.30502885408079145,0.03297609233305853,0.0016488046166529267,0.0,0.0,0.0,0.0,0.0
1214,0.05601317957166392,0.6037891268533773,0.3056013179571664,0.032948929159802305,0.0016474464579901153,0.0,0.0,0.0,0.0,0.0
1215,0.05596707818930041,0.6032921810699589,0.30534979423868314,0.03374485596707819,0.0016460905349794238,0.0,0.0,0.0,0.0,0.0
1216,0.05592105263157895,0.602796052631579,0.3050986842105263,0.03453947368421053,0.001644736842105263,0.0,0.0,0.0,0.0,0.0
1217,0.05587510271158587,0.6031224322103533,0.30484798685291703,0.03451109285127362,0.0016433853738701725,0.0,0.0,0.0,0.0,0.0
1218,0.05582922824302135,0.6026272577996716,0.3054187192118227,0.034482758620689655,0.0016420361247947454,0.0,0.0,0.0,0.0,0.0
1219,0.05578342904019688,0.6029532403609515,0.3051681706316653,0.034454470877768664,0.0016406890894175555,0.0,0.0,0.0,0.0,0.0
1220,0.05573770491803279,0.6032786885245902,0.30491803278688523,0.03442622950819672,0.001639344262295082,0.0,0.0,0.0,0.0,0.0
1221,0.055692055692055695,0.6036036036036037,0.3046683046683047,0.0343980343980344,0.001638001638001638,0.0,0.0,0.0,0.0,0.0
1222,0.05564648117839607,0.6039279869067103,0.3044189852700491,0.03436988543371522,0.0016366612111292963,0.0,0.0,0.0,0.0,0.0
1223,0.05560098119378577,0.6034341782502044,0.30498773507767785,0.03434178250204415,0.001635322976287817,0.0,0.0,0.0,0.0,0.0
1224,0.05555555555555555,0.6029411764705882,0.3055555555555556,0.03431372549019608,0.0016339869281045752,0.0,0.0,0.0,0.0,0.0
1225,0.05551020408163265,0.6024489795918367,0.30612244897959184,0.03428571428571429,0.0016326530612244899,0.0,0.0,0.0,0.0,0.0
1226,0.05546492659053834,0.601957585644372,0.3066884176182708,0.03425774877650897,0.0016313213703099511,0.0,0.0,0.0,0.0,0.0
1227,0.05541972290138549,0.6022819885900571,0.306438467807661,0.034229828850855744,0.0016299918500407497,0.0,0.0,0.0,0.0,0.0
1228,0.05618892508143322,0.6017915309446255,0.30618892508143325,0.03420195439739414,0.0016286644951140066,0.0,0.0,0.0,0.0,0.0
1229,0.05614320585842148,0.6013018714401953,0.306753458096013,0.03417412530512612,0.0016273393002441008,0.0,0.0,0.0,0.0,0.0
1230,0.05609756097560976,0.6008130081300813,0.3073170731707317,0.03414634146341464,0.0016260162601626016,0.0,0.0,0.0,0.0,0.0
1231,0.056051990251827784,0.6011372867587328,0.30706742485783917,0.03411860276198213,0.0016246953696181965,0.0,0.0,0.0,0.0,0.0
1232,0.056006493506493504,0.601461038961039,0.3068181818181818,0.03409090909090909,0.0016233766233766235,0.0,0.0,0.0,0.0,0.0
1233,0.05596107055961071,0.6009732360097324,0.30656934306569344,0.034874290348742905,0.0016220600162206002,0.0,0.0,0.0,0.0,0.0
1234,0.055915721231766614,0.600486223662885,0.3063209076175041,0.03484602917341977,0.0024311183144246355,0.0,0.0,0.0,0.0,0.0
1235,0.055870445344129556,0.6,0.3068825910931174,0.034817813765182185,0.0024291497975708503,0.0,0.0,0.0,0.0,0.0
1236,0.055825242718446605,0.5995145631067961,0.3074433656957929,0.03478964401294499,0.0024271844660194173,0.0,0.0,0.0,0.0,0.0
1237,0.056588520614389654,0.5990299110751819,0.30719482619240096,0.034761519805982216,0.002425222312045271,0.0,0.0,0.0,0.0,0.0
1238,0.05654281098546042,0.5993537964458805,0.3069466882067851,0.034733441033925685,0.0024232633279483036,0.0,0.0,0.0,0.0,0.0
1239,0.05649717514124294,0.5988700564971752,0.30669895076674736,0.03551251008878128,0.002421307506053269,0.0,0.0,0.0,0.0,0.0
1240,0.056451612903225805,0.5983870967741935,0.307258064516129,0.035483870967741936,0.0024193548387096775,0.0,0.0,0.0,0.0,0.0
1241,0.05640612409347301,0.5979049153908138,0.30781627719580984,0.035455278001611606,0.0024174053182917004,0.0,0.0,0.0,0.0,0.0
1242,0.05636070853462158,0.5974235104669887,0.3083735909822866,0.03542673107890499,0.0024154589371980675,0.0,0.0,0.0,0.0,0.0
1243,0.05631536604987932,0.5977473853580049,0.3081255028157683,0.035398230088495575,0.002413515687851971,0.0,0.0,0.0,0.0,0.0
1244,0.05627009646302251,0.5980707395498392,0.30787781350482313,0.03536977491961415,0.002411575562700965,0.0,0.0,0.0,0.0,0.0
1245,0.05622489959839357,0.5983935742971888,0.3076305220883534,0.035341365461847386,0.0024096385542168677,0.0,0.0,0.0,0.0,0.0
1246,0.056179775280898875,0.5979133226324238,0.30818619582664525,0.03531300160513644,0.002407704654895666,0.0,0.0,0.0,0.0,0.0
1247,0.056134723336006415,0.5974338412189254,0.30874097834803527,0.03528468323977546,0.0024057738572574178,0.0,0.0,0.0,0.0,0.0
1248,0.05608974358974359,0.5969551282051282,0.3092948717948718,0.035256410256410256,0.002403846153846154,0.0,0.0,0.0,0.0,0.0
1249,0.05604483586869496,0.5972778222578062,0.3090472377902322,0.03522818254603683,0.0024019215372297837,0.0,0.0,0.0,0.0,0.0
1250,0.056,0.5968,0.3096,0.0352,0.0024,0.0,0.0,0.0,0.0,0.0
1251,0.055955235811350916,0.5963229416466826,0.3101518784972022,0.035171862509992005,0.002398081534772182,0.0,0.0,0.0,0.0,0.0
1252,0.05591054313099041,0.5958466453674122,0.31070287539936103,0.03514376996805112,0.0023961661341853034,0.0,0.0,0.0,0.0,0.0
1253,0.055865921787709494,0.5953711093375897,0.3112529928172386,0.035115722266560255,0.0023942537909018356,0.0,0.0,0.0,0.0,0.0
1254,0.05582137161084529,0.5956937799043063,0.31100478468899523,0.03508771929824561,0.0023923444976076554,0.0,0.0,0.0,0.0,0.0
1255,0.055776892430278883,0.5960159362549801,0.3107569721115538,0.0350597609561753,0.002390438247011952,0.0,0.0,0.0,0.0,0.0
1256,0.05573248407643312,0.5955414012738853,0.31130573248407645,0.03503184713375796,0.0023885350318471337,0.0,0.0,0.0,0.0,0.0
1257,0.05568814638027048,0.5958631662688942,0.31105807478122516,0.035003977724741446,0.002386634844868735,0.0,0.0,0.0,0.0,0.0
1258,0.05564387917329094,0.5961844197138315,0.3108108108108108,0.034976152623211444,0.0023847376788553257,0.0,0.0,0.0,0.0,0.0
1259,0.05559968228752978,0.5957108816521048,0.3113582208101668,0.03494837172359015,0.0023828435266084196,0.0,0.0,0.0,0.0,0.0
1260,0.05555555555555555,0.596031746031746,0.3111111111111111,0.03492063492063492,0.002380952380952381,0.0,0.0,0.0,0.0,0.0
1261,0.05551149881046788,0.5955590800951626,0.31165741475019826,0.034892942109436956,0.0023790642347343376,0.0,0.0,0.0,0.0,0.0
1262,0.0554675118858954,0.595879556259905,0.3114104595879556,0.03486529318541997,0.002377179080824089,0.0,0.0,0.0,0.0,0.0
1263,0.055423594615993665,0.5954077593032462,0.3119556611243072,0.03483768804433888,0.0023752969121140144,0.0,0.0,0.0,0.0,0.0
1264,0.055379746835443035,0.5957278481012658,0.31170886075949367,0.03481012658227848,0.0023734177215189874,0.0,0.0,0.0,0.0,0.0
1265,0.05533596837944664,0.5960474308300395,0.31146245059288535,0.034782608695652174,0.0023715415019762848,0.0,0.0,0.0,0.0,0.0
1266,0.05529225908372828,0.5955766192733017,0.31121642969984203,0.035545023696682464,0.002369668246445498,0.0,0.0,0.0,0.0,0.0
1267,0.055248618784530384,0.595895816890292,0.31097079715864245,0.035516969218626675,0.0023677979479084454,0.0,0.0,0.0,0.0,0.0
1268,0.055205047318611984,0.5954258675078864,0.3107255520504732,0.03627760252365931,0.002365930599369085,0.0,0.0,0.0,0.0,0.0
1269,0.055161544523246654,0.5957446808510638,0.31048069345941687,0.036249014972419225,0.002364066193853428,0.0,0.0,0.0,0.0,0.0
1270,0.05511811023622047,0.5960629921259842,0.3102362204724409,0.03622047244094488,0.002362204724409449,0.0,0.0,0.0,0.0,0.0
1271,0.05507474429583006,0.5955940204563336,0.3107789142407553,0.03619197482297404,0.0023603461841070024,0.0,0.0,0.0,0.0,0.0
1272,0.055031446540880505,0.595125786163522,0.31053459119496857,0.036949685534591194,0.0023584905660377358,0.0,0.0,0.0,0.0,0.0
1273,0.05498821681068342,0.5946582875098193,0.3110761979575805,0.036920659858601726,0.002356637863315004,0.0,0.0,0.0,0.0,0.0
1274,0.054945054945054944,0.5941915227629513,0.3116169544740973,0.036891679748822605,0.002354788069073783,0.0,0.0,0.0,0.0,0.0
1275,0.054901960784313725,0.5945098039215686,0.31137254901960787,0.03686274509803922,0.002352941176470588,0.0,0.0,0.0,0.0,0.0
1276,0.054858934169279,0.5940438871473355,0.31191222570532917,0.03683385579937304,0.0023510971786833857,0.0,0.0,0.0,0.0,0.0
1277,0.0548159749412686,0.5943617854346124,0.3116679718089272,0.03680501174628034,0.0023492560689115116,0.0,0.0,0.0,0.0,0.0
1278,0.054773082942097026,0.594679186228482,0.3114241001564945,0.036776212832550864,0.002347417840375587,0.0,0.0,0.0,0.0,0.0
1279,0.054730258014073496,0.5942142298670836,0.31196247068021893,0.03674745895230649,0.0023455824863174357,0.0,0.0,0.0,0.0,0.0
1280,0.0546875,0.59375,0.3125,0.03671875,0.00234375,0.0,0.0,0.0,0.0,0.0
1281,0.0546448087431694,0.5940671350507416,0.312256049960968,0.03669008587041374,0.00234192037470726,0.0,0.0,0.0,0.0,0.0
1282,0.054602184087363496,0.594383775351014,0.31201248049922,0.036661466458658344,0.00234009360374415,0.0,0.0,0.0,0.0,0.0
1283,0.05455962587685113,0.5939204988308652,0.31254871395167577,0.036632891660171474,0.002338269680436477,0.0,0.0,0.0,0.0,0.0
1284,0.05451713395638629,0.5942367601246106,0.31230529595015577,0.03660436137071651,0.002336448598130841,0.0,0.0,0.0,0.0,0.0
1285,0.054474708171206226,0.5937743190661479,0.31284046692607004,0.036575875486381325,0.0023346303501945525,0.0,0.0,0.0,0.0,0.0
1286,0.05443234836702955,0.5940902021772939,0.31259720062208396,0.03654743390357698,0.0023328149300155523,0.0,0.0,0.0,0.0,0.0
1287,0.05439005439005439,0.5936285936285937,0.31313131313131315,0.03651903651903652,0.002331002331002331,0.0,0.0,0.0,0.0,0.0
1288,0.05434782608695652,0.593167701863354,0.3136645962732919,0.036490683229813664,0.002329192546583851,0.0,0.0,0.0,0.0,0.0
1289,0.05430566330488751,0.5934833204034135,0.3134212567882079,0.03646237393328161,0.0023273855702094647,0.0,0.0,0.0,0.0,0.0
1290,0.05426356589147287,0.5937984496124031,0.31317829457364343,0.03643410852713178,0.002325581395348837,0.0,0.0,0.0,0.0,0.0
1291,0.054221533694810226,0.5941130906274206,0.3129357087529047,0.03640588690937258,0.0023237800154918666,0.0,0.0,0.0,0.0,0.0
1292,0.05417956656346749,0.5936532507739938,0.3126934984520124,0.03715170278637771,0.0023219814241486067,0.0,0.0,0.0,0.0,0.0
1293,0.054137664346481054,0.5939675174013921,0.31245166279969067,0.037122969837587005,0.002320185614849188,0.0,0.0,0.0,0.0,0.0
1294,0.05409582689335394,0.5935085007727975,0.312210200927357,0.03786707882534776,0.00231839258114374,0.0,0.0,0.0,0.0,0.0
1295,0.05405405405405406,0.593050193050193,0.311969111969112,0.03783783783783784,0.003088803088803089,0.0,0.0,0.0,0.0,0.0
1296,0.05401234567901234,0.5925925925925926,0.3125,0.03780864197530864,0.0030864197530864196,0.0,0.0,0.0,0.0,0.0
1297,0.05397070161912105,0.5921356977640709,0.31303006939090205,0.03777949113338473,0.0030840400925212026,0.0,0.0,0.0,0.0,0.0
1298,0.053929121725731895,0.5924499229583975,0.31278890600924497,0.03775038520801233,0.0030816640986132513,0.0,0.0,0.0,0.0,0.0
1299,0.05388760585065435,0.5919938414164743,0.31331793687451887,0.037721324095458045,0.003079291762894534,0.0,0.0,0.0,0.0,0.0
1300,0.05384615384615385,0.5923076923076923,0.3130769230769231,0.03769230769230769,0.003076923076923077,0.0,0.0,0.0,0.0,0.0
1301,0.053804765564950036,0.5918524212144505,0.31360491929285167,0.03766333589546503,0.0030745580322828594,0.0,0.0,0.0,0.0,0.0
1302,0.053763440860215055,0.5913978494623656,0.3141321044546851,0.03763440860215054,0.0030721966205837174,0.0,0.0,0.0,0.0,0.0
1303,0.05372217958557176,0.5909439754412893,0.31465848042977745,0.03760552570990023,0.0030698388334612432,0.0,0.0,0.0,0.0,0.0
1304,0.05368098159509203,0.5912576687116564,0.31441717791411045,0.037576687116564415,0.003067484662576687,0.0,0.0,0.0,0.0,0.0
1305,0.05363984674329502,0.5915708812260536,0.31417624521072796,0.037547892720306515,0.0030651340996168583,0.0,0.0,0.0,0.0,0.0
1306,0.05359877488514548,0.5918836140888208,0.31393568147013784,0.03751914241960184,0.0030627871362940277,0.0,0.0,0.0,0.0,0.0
1307,0.05355776587605203,0.5914307574598316,0.31446059678653404,0.03749043611323642,0.00306044376434583,0.0,0.0,0.0,0.0,0.0
1308,0.053516819571865444,0.5909785932721713,0.3149847094801223,0.03746177370030581,0.0030581039755351682,0.0,0.0,0.0,0.0,0.0
1309,0.053475935828877004,0.5912910618792971,0.3147440794499618,0.0374331550802139,0.0030557677616501145,0.0,0.0,0.0,0.0,0.0
1310,0.05343511450381679,0.5916030534351145,0.3145038167938931,0.03740458015267176,0.0030534351145038168,0.0,0.0,0.0,0.0,0.0
1311,0.05339435545385202,0.5919145690312738,0.3142639206712433,0.03737604881769641,0.0030511060259344014,0.0,0.0,0.0,0.0,0.0
1312,0.053353658536585365,0.5914634146341463,0.31478658536585363,0.037347560975609755,0.003048780487804878,0.0,0.0,0.0,0.0,0.0
1313,0.053313023610053314,0.5917745620715917,0.31454683929931454,0.037319116527037316,0.0030464584920030465,0.0,0.0,0.0,0.0,0.0
1314,0.0532724505327245,0.591324200913242,0.3150684931506849,0.03729071537290715,0.0030441400304414,0.0,0.0,0.0,0.0,0.0
1315,0.053231939163498096,0.5908745247148289,0.3155893536121673,0.037262357414448666,0.003041825095057034,0.0,0.0,0.0,0.0,0.0
1316,0.05319148936170213,0.5911854103343465,0.31534954407294835,0.03723404255319149,0.00303951367781155,0.0,0.0,0.0,0.0,0.0
1317,0.05315110098709187,0.5914958238420653,0.31511009870918755,0.03720577069096431,0.0030372057706909645,0.0,0.0,0.0,0.0,0.0
1318,0.05311077389984825,0.5910470409711684,0.3156297420333839,0.03717754172989378,0.0030349013657056147,0.0,0.0,0.0,0.0,0.0
1319,0.05307050796057619,0.5905989385898408,0.3161485974222896,0.037149355572403335,0.003032600454890068,0.0,0.0,0.0,0.0,0.0
1320,0.05303030303030303,0.5909090909090909,0.3159090909090909,0.037121212121212124,0.0030303030303030303,0.0,0.0,0.0,0.0,0.0
1321,0.05299015897047691,0.5904617713853142,0.31642694928084786,0.03709311127933384,0.003028009084027252,0.0,0.0,0.0,0.0,0.0
1322,0.0529500756429652,0.5900151285930408,0.31694402420574885,0.037065052950075644,0.0030257186081694403,0.0,0.0,0.0,0.0,0.0
1323,0.05291005291005291,0.5895691609977324,0.31746031746031744,0.037037037037037035,0.0030234315948601664,0.0,0.0,0.0,0.0,0.0
1324,0.052870090634441085,0.5898791540785498,0.31722054380664655,0.03700906344410876,0.0030211480362537764,0.0,0.0,0.0,0.0,0.0
1325,0.052830188679245285,0.5901886792452831,0.3169811320754717,0.0369811320754717,0.0030188679245283017,0.0,0.0,0.0,0.0,0.0
1326,0.05279034690799397,0.5904977375565611,0.3167420814479638,0.03695324283559578,0.0030165912518853697,0.0,0.0,0.0,0.0,0.0
1327,0.05275056518462698,0.5908063300678221,0.3165033911077619,0.03692539562923888,0.003014318010550113,0.0,0.0,0.0,0.0,0.0
1328,0.05271084337349398,0.5903614457831325,0.3170180722891566,0.036897590361445784,0.0030120481927710845,0.0,0.0,0.0,0.0,0.0
1329,0.0526711813393529,0.5906696764484575,0.31677953348382243,0.03686982693754703,0.0030097817908201654,0.0,0.0,0.0,0.0,0.0
1330,0.05263157894736842,0.5902255639097744,0.3172932330827068,0.03684210526315789,0.0030075187969924814,0.0,0.0,0.0,0.0,0.0
1331,0.05259203606311044,0.5897821187077386,0.3178061607813674,0.03681442524417731,0.003005259203606311,0.0,0.0,0.0,0.0,0.0
1332,0.052552552552552555,0.5893393393393394,0.3183183183183183,0.03678678678678678,0.003003003003003003,0.0,0.0,0.0,0.0,0.0
1333,0.05251312828207052,0.5896474118529632,0.31807951987997,0.03675918979744936,0.003000750187546887,0.0,0.0,0.0,0.0,0.0
1334,0.05247376311844078,0.5892053973013494,0.31859070464767614,0.03673163418290855,0.0029985007496251873,0.0,0.0,0.0,0.0,0.0
1335,0.052434456928838954,0.5887640449438202,0.31910112359550563,0.03670411985018727,0.00299625468164794,0.0,0.0,0.0,0.0,0.0
1336,0.05239520958083832,0.5883233532934131,0.31961077844311375,0.036676646706586824,0.0029940119760479044,0.0,0.0,0.0,0.0,0.0
1337,0.05235602094240838,0.5878833208676141,0.3201196709050112,0.03664921465968586,0.0029917726252804786,0.0,0.0,0.0,0.0,0.0
1338,0.052316890881913304,0.5881913303437967,0.31988041853512705,0.03662182361733931,0.0029895366218236174,0.0,0.0,0.0,0.0,0.0
1339,0.05227781926811053,0.5877520537714712,0.3196415235250187,0.03659447348767737,0.0037341299477221808,0.0,0.0,0.0,0.0,0.0
1340,0.05223880597014925,0.5880597014925373,0.3194029850746269,0.03656716417910448,0.0037313432835820895,0.0,0.0,0.0,0.0,0.0
1341,0.05219985085756898,0.5883668903803132,0.3191648023862789,0.036539895600298286,0.0037285607755406414,0.0,0.0,0.0,0.0,0.0
1342,0.05216095380029806,0.5879284649776453,0.319672131147541,0.03651266766020864,0.0037257824143070045,0.0,0.0,0.0,0.0,0.0
1343,0.05212211466865227,0.5882352941176471,0.31943410275502604,0.03648548026805659,0.0037230081906180195,0.0,0.0,0.0,0.0,0.0
1344,0.052083333333333336,0.5885416666666666,0.31919642857142855,0.036458333333333336,0.003720238095238095,0.0,0.0,0.0,0.0,0.0
1345,0.05204460966542751,0.5888475836431227,0.31895910780669146,0.036431226765799254,0.0037174721189591076,0.0,0.0,0.0,0.0,0.0
1346,0.05274888558692422,0.5884101040118871,0.3187221396731055,0.036404160475482915,0.003714710252600297,0.0,0.0,0.0,0.0,0.0
1347,0.05270972531551596,0.5887156644394952,0.3184855233853007,0.03637713437268003,0.003711952487008166,0.0,0.0,0.0,0.0,0.0
1348,0.052670623145400594,0.5890207715133531,0.3182492581602374,0.03635014836795252,0.00370919881305638,0.0,0.0,0.0,0.0,0.0
1349,0.05263157894736842,0.5893254262416605,0.31801334321719793,0.0363232023721275,0.0037064492216456633,0.0,0.0,0.0,0.0,0.0
1350,0.052592592592592594,0.5888888888888889,0.31851851851851853,0.0362962962962963,0.003703703703703704,0.0,0.0,0.0,0.0,0.0
1351,0.052553663952627686,0.5884529977794226,0.31902294596595115,0.03626943005181347,0.003700962250185048,0.0,0.0,0.0,0.0,0.0
1352,0.05251479289940828,0.5880177514792899,0.31952662721893493,0.036242603550295856,0.0036982248520710057,0.0,0.0,0.0,0.0,0.0
1353,0.0524759793052476,0.5875831485587583,0.32002956393200294,0.03621581670362158,0.003695491500369549,0.0,0.0,0.0,0.0,0.0
1354,0.05243722304283604,0.587149187592319,0.31979320531757754,0.03692762186115214,0.003692762186115214,0.0,0.0,0.0,0.0,0.0
1355,0.053136531365313655,0.5867158671586716,0.3195571955719557,0.03690036900369004,0.0036900369003690036,0.0,0.0,0.0,0.0,0.0
1356,0.05309734513274336,0.5862831858407079,0.3200589970501475,0.03687315634218289,0.003687315634218289,0.0,0.0,0.0,0.0,0.0
1357,0.05305821665438467,0.5858511422254974,0.3198231392778187,0.036845983787767135,0.004421518054532056,0.0,0.0,0.0,0.0,0.0
1358,0.05375552282768778,0.585419734904271,0.31958762886597936,0.036818851251840944,0.004418262150220913,0.0,0.0,0.0,0.0,0.0
1359,0.05371596762325239,0.5857247976453275,0.31935246504782927,0.03679175864606328,0.004415011037527594,0.0,0.0,0.0,0.0,0.0
1360,0.05367647058823529,0.5852941176470589,0.31985294117647056,0.03676470588235294,0.004411764705882353,0.0,0.0,0.0,0.0,0.0
1361,0.05363703159441587,0.5848640705363704,0.319617927994122,0.03747244673034533,0.00440852314474651,0.0,0.0,0.0,0.0,0.0
1362,0.053597650513950074,0.5851688693098385,0.31938325991189426,0.037444933920704845,0.004405286343612335,0.0,0.0,0.0,0.0,0.0
1363,0.05355832721936904,0.5847395451210565,0.31988261188554656,0.03741746148202495,0.004402054292002935,0.0,0.0,0.0,0.0,0.0
1364,0.053519061583577714,0.5843108504398827,0.32038123167155425,0.0373900293255132,0.004398826979472141,0.0,0.0,0.0,0.0,0.0
1365,0.05347985347985348,0.5838827838827839,0.3208791208791209,0.03736263736263736,0.004395604395604396,0.0,0.0,0.0,0.0,0.0
1366,0.053440702781844804,0.5841874084919473,0.3206442166910688,0.03733528550512445,0.004392386530014641,0.0,0.0,0.0,0.0,0.0
1367,0.053401609363569864,0.584491587417703,0.32040965618141914,0.03730797366495977,0.0043891733723482075,0.0,0.0,0.0,0.0,0.0
1368,0.0533625730994152,0.5847953216374269,0.3201754385964912,0.03728070175438596,0.0043859649122807015,0.0,0.0,0.0,0.0,0.0
1369,0.053323593864134405,0.5843681519357194,0.31994156318480643,0.03798392987582177,0.004382761139517896,0.0,0.0,0.0,0.0,0.0
1370,0.05328467153284672,0.5846715328467154,0.3197080291970803,0.03795620437956204,0.004379562043795621,0.0,0.0,0.0,0.0,0.0
1371,0.05324580598103574,0.5842450765864332,0.3202042304886944,0.03792851932895697,0.00437636761487965,0.0,0.0,0.0,0.0,0.0
1372,0.053206997084548104,0.5838192419825073,0.31997084548104954,0.038629737609329445,0.004373177842565598,0.0,0.0,0.0,0.0,0.0
1373,0.05316824471959213,0.5833940276766205,0.3197378004369993,0.03932993445010925,0.004369992716678805,0.0,0.0,0.0,0.0,0.0
1374,0.05312954876273653,0.5829694323144105,0.3195050946142649,0.04002911208151383,0.004366812227074236,0.0,0.0,0.0,0.0,0.0
1375,0.05309090909090909,0.5825454545454546,0.31927272727272726,0.04072727272727273,0.004363636363636364,0.0,0.0,0.0,0.0,0.0
1376,0.053052325581395346,0.5828488372093024,0.3190406976744186,0.040697674418604654,0.00436046511627907,0.0,0.0,0.0,0.0,0.0
1377,0.053013798111837325,0.5824255628177197,0.31953522149600583,0.04066811909949165,0.004357298474945534,0.0,0.0,0.0,0.0,0.0
1378,0.05297532656023222,0.5827285921625545,0.3193033381712627,0.040638606676342524,0.0043541364296081275,0.0,0.0,0.0,0.0,0.0
1379,0.05293691080493111,0.5823060188542422,0.3197969543147208,0.04060913705583756,0.00435097897026831,0.0,0.0,0.0,0.0,0.0
1380,0.05289855072463768,0.5818840579710145,0.32028985507246377,0.04057971014492753,0.004347826086956522,0.0,0.0,0.0,0.0,0.0
1381,0.05286024619840695,0.5814627081824765,0.32078204199855176,0.04055032585083273,0.004344677769732078,0.0,0.0,0.0,0.0,0.0
1382,0.052821997105643996,0.581041968162084,0.32127351664254705,0.04052098408104197,0.004341534008683068,0.0,0.0,0.0,0.0,0.0
1383,0.05278380332610268,0.5806218365871294,0.32176428054953,0.04049168474331164,0.004338394793926247,0.0,0.0,0.0,0.0,0.0
1384,0.052745664739884394,0.5809248554913294,0.32153179190751446,0.04046242774566474,0.004335260115606936,0.0,0.0,0.0,0.0,0.0
1385,0.05270758122743682,0.5812274368231047,0.3212996389891697,0.04043321299638989,0.004332129963898917,0.0,0.0,0.0,0.0,0.0
1386,0.05266955266955267,0.5808080808080808,0.3217893217893218,0.04040404040404041,0.004329004329004329,0.0,0.0,0.0,0.0,0.0
1387,0.05263157894736842,0.5811103100216294,0.32155731795241527,0.04037490987743331,0.004325883201153569,0.0,0.0,0.0,0.0,0.0
1388,0.05259365994236311,0.5806916426512968,0.32204610951008644,0.040345821325648415,0.004322766570605188,0.0,0.0,0.0,0.0,0.0
1389,0.05255579553635709,0.5802735781137509,0.32253419726421884,0.040316774658027354,0.004319654427645789,0.0,0.0,0.0,0.0,0.0
1390,0.05251798561151079,0.5805755395683453,0.32230215827338127,0.04028776978417266,0.004316546762589928,0.0,0.0,0.0,0.0,0.0
1391,0.052480230050323505,0.5801581595974119,0.32278936017253773,0.040258806613946804,0.004313443565780014,0.0,0.0,0.0,0.0,0.0
1392,0.05244252873563218,0.5804597701149425,0.3225574712643678,0.040229885057471264,0.004310344827586207,0.0,0.0,0.0,0.0,0.0
1393,0.0524048815506102,0.5800430725053841,0.3230437903804738,0.04020100502512563,0.004307250538406317,0.0,0.0,0.0,0.0,0.0
1394,0.05236728837876614,0.5796269727403156,0.32281205164992827,0.040889526542324243,0.00430416068866571,0.0,0.0,0.0,0.0,0.0
1395,0.052329749103942655,0.5792114695340502,0.3232974910394265,0.04086021505376344,0.004301075268817204,0.0,0.0,0.0,0.0,0.0
1396,0.052292263610315186,0.5787965616045845,0.3230659025787966,0.04154727793696275,0.004297994269340974,0.0,0.0,0.0,0.0,0.0
1397,0.052970651395848244,0.5783822476735863,0.3228346456692913,0.04151753758052971,0.004294917680744453,0.0,0.0,0.0,0.0,0.0
1398,0.05293276108726753,0.5779685264663805,0.32331902718168815,0.04148783977110158,0.004291845493562232,0.0,0.0,0.0,0.0,0.0
1399,0.05289492494639028,0.5775553967119371,0.32380271622587564,0.04145818441744103,0.004288777698355968,0.0,0.0,0.0,0.0,0.0
1400,0.05285714285714286,0.5771428571428572,0.32357142857142857,0.041428571428571426,0.005,0.0,0.0,0.0,0.0,0.0
1401,0.05281941470378301,0.5774446823697359,0.3233404710920771,0.04139900071377588,0.004996431120628123,0.0,0.0,0.0,0.0,0.0
1402,0.052781740370898715,0.5770328102710414,0.3238231098430813,0.04136947218259629,0.004992867332382311,0.0,0.0,0.0,0.0,0.0
1403,0.05274411974340699,0.5773342836778332,0.323592302209551,0.041339985744832504,0.004989308624376337,0.0,0.0,0.0,0.0,0.0
1404,0.05270655270655271,0.5776353276353277,0.32336182336182334,0.04131054131054131,0.004985754985754986,0.0,0.0,0.0,0.0,0.0
1405,0.052669039145907474,0.5779359430604982,0.3231316725978648,0.04128113879003559,0.00498220640569395,0.0,0.0,0.0,0.0,0.0
1406,0.05263157894736842,0.577524893314367,0.3236130867709815,0.041251778093883355,0.004978662873399715,0.0,0.0,0.0,0.0,0.0
1407,0.052594171997157074,0.5778251599147122,0.32338308457711445,0.0412224591329069,0.004975124378109453,0.0,0.0,0.0,0.0,0.0
1408,0.052556818181818184,0.5774147727272727,0.32386363636363635,0.041193181818181816,0.004971590909090909,0.0,0.0,0.0,0.0,0.0
1409,0.0525195173882186,0.5770049680624556,0.3243435060326473,0.0411639460610362,0.0049680624556423,0.0,0.0,0.0,0.0,0.0
1410,0.0524822695035461,0.5765957446808511,0.324822695035461,0.04113475177304964,0.004964539007092199,0.0,0.0,0.0,0.0,0.0
1411,0.05244507441530829,0.5761871013465627,0.3253012048192771,0.041105598866052445,0.004961020552799433,0.0,0.0,0.0,0.0,0.0
1412,0.05240793201133145,0.5764872521246459,0.32507082152974504,0.04107648725212465,0.004957507082152974,0.0,0.0,0.0,0.0,0.0
1413,0.052370842179759375,0.5760792639773531,0.32554847841472045,0.04104741684359519,0.004953998584571833,0.0,0.0,0.0,0.0,0.0
1414,0.05233380480905234,0.5763790664780764,0.32531824611032534,0.04101838755304102,0.0049504950495049506,0.0,0.0,0.0,0.0,0.0
1415,0.052296819787985865,0.5759717314487632,0.32579505300353356,0.04098939929328622,0.0049469964664310955,0.0,0.0,0.0,0.0,0.0
1416,0.052259887005649715,0.576271186440678,0.3255649717514124,0.04096045197740113,0.0049435028248587575,0.0,0.0,0.0,0.0,0.0
1417,0.05222300635144672,0.5758645024700071,0.32533521524347214,0.040931545518701484,0.0056457304163726185,0.0,0.0,0.0,0.0,0.0
1418,0.05218617771509168,0.576163610719323,0.3251057827926657,0.04090267983074753,0.005641748942172073,0.0,0.0,0.0,0.0,0.0
1419,0.052854122621564484,0.5757575757575758,0.324876673713883,0.0408738548273432,0.005637773079633545,0.0,0.0,0.0,0.0,0.0
1420,0.0528169014084507,0.5753521126760563,0.32535211267605635,0.04084507042253521,0.005633802816901409,0.0,0.0,0.0,0.0,0.0
1421,0.05277973258268825,0.5749472202674173,0.32582688247712877,0.04081632653061224,0.005629838142153413,0.0,0.0,0.0,0.0,0.0
1422,0.052742616033755275,0.5752461322081576,0.32559774964838256,0.040787623066104076,0.005625879043600563,0.0,0.0,0.0,0.0,0.0
1423,0.05270555165144062,0.5755446240337315,0.3253689388615601,0.040758959943780745,0.005621925509486999,0.0,0.0,0.0,0.0,0.0
1424,0.05266853932584269,0.5751404494382022,0.32514044943820225,0.04073033707865169,0.006320224719101123,0.0,0.0,0.0,0.0,0.0
1425,0.05263157894736842,0.5747368421052632,0.3256140350877193,0.04070175438596491,0.00631578947368421,0.0,0.0,0.0,0.0,0.0
1426,0.052594670406732116,0.5750350631136045,0.32538569424964936,0.04067321178120617,0.006311360448807854,0.0,0.0,0.0,0.0,0.0
1427,0.05255781359495445,0.5746320953048353,0.3258584442887176,0.04064470918009811,0.006306937631394534,0.0,0.0,0.0,0.0,0.0
1428,0.052521008403361345,0.5749299719887955,0.32563025210084034,0.04061624649859944,0.0063025210084033615,0.0,0.0,0.0,0.0,0.0
1429,0.052484254723582924,0.5745276417074877,0.3261021693491952,0.04058782365290413,0.006298110566829951,0.0,0.0,0.0,0.0,0.0
1430,0.05244755244755245,0.5748251748251748,0.3258741258741259,0.04055944055944056,0.006293706293706294,0.0,0.0,0.0,0.0,0.0
1431,0.05241090146750524,0.5744234800838575,0.32634521313766596,0.04053109713487072,0.006289308176100629,0.0,0.0,0.0,0.0,0.0
1432,0.052374301675977654,0.5740223463687151,0.3261173184357542,0.04120111731843575,0.006284916201117319,0.0,0.0,0.0,0.0,0.0
1433,0.052337752965806,0.5736217725052338,0.3258897418004187,0.0418702023726448,0.00628053035589672,0.0,0.0,0.0,0.0,0.0
1434,0.05230125523012552,0.5739191073919108,0.32566248256624825,0.04184100418410042,0.006276150627615063,0.0,0.0,0.0,0.0,0.0
1435,0.05226480836236934,0.5735191637630662,0.32613240418118467,0.041811846689895474,0.0062717770034843206,0.0,0.0,0.0,0.0,0.0
1436,0.05222841225626741,0.5738161559888579,0.32590529247910865,0.04178272980501393,0.006267409470752089,0.0,0.0,0.0,0.0,0.0
1437,0.05219206680584551,0.5741127348643006,0.325678496868476,0.04175365344467641,0.006263048016701462,0.0,0.0,0.0,0.0,0.0
1438,0.0521557719054242,0.5744089012517385,0.325452016689847,0.04172461752433936,0.006258692628650904,0.0,0.0,0.0,0.0,0.0
1439,0.05211952744961779,0.5740097289784573,0.3259207783182766,0.04169562195969423,0.006254343293954135,0.0,0.0,0.0,0.0,0.0
1440,0.052083333333333336,0.5736111111111111,0.3263888888888889,0.041666666666666664,0.00625,0.0,0.0,0.0,0.0,0.0
1441,0.0527411519777932,0.5732130464954892,0.32616238723108953,0.041637751561415685,0.006245662734212352,0.0,0.0,0.0,0.0,0.0
1442,0.052704576976421634,0.5728155339805825,0.32662968099861306,0.04160887656033287,0.0062413314840499305,0.0,0.0,0.0,0.0,0.0
1443,0.05266805266805267,0.5731115731115731,0.3264033264033264,0.04158004158004158,0.006237006237006237,0.0,0.0,0.0,0.0,0.0
1444,0.05263157894736842,0.5734072022160664,0.32617728531855955,0.04155124653739612,0.006232686980609419,0.0,0.0,0.0,0.0,0.0
1445,0.05259515570934256,0.5737024221453287,0.3259515570934256,0.04152249134948097,0.006228373702422145,0.0,0.0,0.0,0.0,0.0
1446,0.05255878284923928,0.5733056708160442,0.326417704011065,0.04149377593360996,0.006224066390041493,0.0,0.0,0.0,0.0,0.0
1447,0.0525224602626123,0.5729094678645473,0.32688320663441606,0.0414651002073255,0.006219765031098825,0.0,0.0,0.0,0.0,0.0
1448,0.052486187845303865,0.5725138121546961,0.32734806629834257,0.04143646408839779,0.006215469613259668,0.0,0.0,0.0,0.0,0.0
1449,0.05244996549344375,0.5721187025534852,0.3278122843340235,0.041407867494824016,0.006211180124223602,0.0,0.0,0.0,0.0,0.0
1450,0.05241379310344828,0.5717241379310345,0.32827586206896553,0.041379310344827586,0.006206896551724138,0.0,0.0,0.0,0.0,0.0
1451,0.052377670572019294,0.5713301171605789,0.32873880082701584,0.04135079255685734,0.006202618883528601,0.0,0.0,0.0,0.0,0.0
1452,0.05234159779614325,0.5709366391184573,0.32920110192837465,0.04132231404958678,0.006198347107438017,0.0,0.0,0.0,0.0,0.0
1453,0.05230557467309016,0.5705437026841018,0.3296627666896077,0.04129387474191328,0.006194081211286993,0.0,0.0,0.0,0.0,0.0
1454,0.052269601100412656,0.5708390646492435,0.3294360385144429,0.04126547455295736,0.006189821182943604,0.0,0.0,0.0,0.0,0.0
1455,0.05223367697594502,0.570446735395189,0.32989690721649484,0.041237113402061855,0.006185567010309278,0.0,0.0,0.0,0.0,0.0
1456,0.0521978021978022,0.5707417582417582,0.32967032967032966,0.04120879120879121,0.006181318681318681,0.0,0.0,0.0,0.0,0.0
1457,0.05216197666437886,0.5710363761153054,0.32944406314344543,0.04118050789293068,0.0061770761839396015,0.0,0.0,0.0,0.0,0.0
1458,0.05212620027434842,0.5706447187928669,0.3299039780521262,0.0411522633744856,0.006172839506172839,0.0,0.0,0.0,0.0,0.0
1459,0.0520904729266621,0.5702535983550377,0.3303632625085675,0.0411240575736806,0.00616860863605209,0.0,0.0,0.0,0.0,0.0
1460,0.052054794520547946,0.5698630136986301,0.3308219178082192,0.0410958904109589,0.0061643835616438354,0.0,0.0,0.0,0.0,0.0
1461,0.05201916495550993,0.5701574264202601,0.33059548254620125,0.04106776180698152,0.006160164271047228,0.0,0.0,0.0,0.0,0.0
1462,0.05198358413132695,0.5704514363885089,0.33036935704514364,0.04103967168262654,0.006155950752393981,0.0,0.0,0.0,0.0,0.0
1463,0.05194805194805195,0.570745044429255,0.33014354066985646,0.04101161995898838,0.006151742993848257,0.0,0.0,0.0,0.0,0.0
1464,0.05191256830601093,0.5710382513661202,0.32991803278688525,0.040983606557377046,0.006147540983606557,0.0,0.0,0.0,0.0,0.0
1465,0.05187713310580205,0.5713310580204778,0.3296928327645051,0.040955631399317405,0.0061433447098976105,0.0,0.0,0.0,0.0,0.0
1466,0.05184174624829468,0.5709413369713506,0.330150068212824,0.040927694406548434,0.006139154160982265,0.0,0.0,0.0,0.0,0.0
1467,0.051806407634628494,0.5705521472392638,0.33060668029993184,0.0408997955010225,0.006134969325153374,0.0,0.0,0.0,0.0,0.0
1468,0.051771117166212535,0.5701634877384196,0.3310626702997275,0.04087193460490463,0.006130790190735695,0.0,0.0,0.0,0.0,0.0
1469,0.051735874744724304,0.5704560925799864,0.33083730428863173,0.04084411164057182,0.006126616746085773,0.0,0.0,0.0,0.0,0.0
1470,0.05170068027210884,0.5707482993197279,0.3306122448979592,0.04081632653061224,0.006122448979591836,0.0,0.0,0.0,0.0,0.0
1471,0.05166553365057784,0.5710401087695445,0.33038749150237934,0.04078857919782461,0.006118286879673691,0.0,0.0,0.0,0.0,0.0
1472,0.051630434782608696,0.5706521739130435,0.33084239130434784,0.04076086956521739,0.006114130434782609,0.0,0.0,0.0,0.0,0.0
1473,0.051595383570943655,0.5709436524100475,0.33061778682959947,0.04073319755600815,0.006109979633401222,0.0,0.0,0.0,0.0,0.0
1474,0.051560379918588875,0.5705563093622795,0.330393487109905,0.041383989145183174,0.006105834464043419,0.0,0.0,0.0,0.0,0.0
1475,0.05152542372881356,0.5708474576271186,0.33016949152542374,0.04135593220338983,0.006101694915254237,0.0,0.0,0.0,0.0,0.0
1476,0.051490514905149054,0.5711382113821138,0.32994579945799457,0.041327913279132794,0.006097560975609756,0.0,0.0,0.0,0.0,0.0
1477,0.05145565335138795,0.5707515233581584,0.33039945836154366,0.04129993229519296,0.006093432633716994,0.0,0.0,0.0,0.0,0.0
1478,0.05142083897158322,0.5703653585926928,0.3301759133964817,0.04194857916102842,0.006089309878213802,0.0,0.0,0.0,0.0,0.0
1479,0.05138607167004733,0.5706558485463151,0.3299526707234618,0.04192021636240703,0.006085192697768763,0.0,0.0,0.0,0.0,0.0
1480,0.051351351351351354,0.5702702702702702,0.3304054054054054,0.041891891891891894,0.006081081081081081,0.0,0.0,0.0,0.0,0.0
1481,0.05131667792032411,0.5698852126941256,0.33085752869682644,0.04186360567184335,0.006076975016880486,0.0,0.0,0.0,0.0,0.0
1482,0.05128205128205128,0.5701754385964912,0.33063427800269907,0.04183535762483131,0.006072874493927126,0.0,0.0,0.0,0.0,0.0
1483,0.05124747134187458,0.5704652730950776,0.33041132838840187,0.041807147673634526,0.006068779501011463,0.0,0.0,0.0,0.0,0.0
1484,0.05121293800539083,0.5700808625336927,0.330188679245283,0.04245283018867924,0.006064690026954178,0.0,0.0,0.0,0.0,0.0
1485,0.05117845117845118,0.5696969696969697,0.3306397306397306,0.04242424242424243,0.006060606060606061,0.0,0.0,0.0,0.0,0.0
1486,0.05114401076716016,0.5693135935397039,0.3310901749663526,0.0423956931359354,0.006056527590847914,0.0,0.0,0.0,0.0,0.0
1487,0.05110961667787491,0.5696032279757902,0.3308675184936113,0.04236718224613315,0.00605245460659045,0.0,0.0,0.0,0.0,0.0
1488,0.051075268817204304,0.5692204301075269,0.33131720430107525,0.04233870967741935,0.006048387096774193,0.0,0.0,0.0,0.0,0.0
1489,0.05104096709200806,0.5688381464069846,0.33176628609805237,0.04231027535258563,0.006044325050369375,0.0,0.0,0.0,0.0,0.0
1490,0.05100671140939597,0.5684563758389262,0.33221476510067116,0.042281879194630875,0.006040268456375839,0.0,0.0,0.0,0.0,0.0
1491,0.05097250167672703,0.5687458081824279,0.3319919517102616,0.04225352112676056,0.006036217303822937,0.0,0.0,0.0,0.0,0.0
1492,0.05093833780160858,0.5690348525469169,0.33176943699731903,0.04222520107238606,0.006032171581769437,0.0,0.0,0.0,0.0,0.0
1493,0.050904219691895514,0.5686537173476223,0.3315472203616879,0.04219691895512391,0.006697923643670462,0.0,0.0,0.0,0.0,0.0
1494,0.050870147255689425,0.5689424364123159,0.3313253012048193,0.04216867469879518,0.006693440428380187,0.0,0.0,0.0,0.0,0.0
1495,0.050836120401337795,0.568561872909699,0.33177257525083614,0.042140468227424746,0.006688963210702341,0.0,0.0,0.0,0.0,0.0
1496,0.05080213903743316,0.5688502673796791,0.3315508021390374,0.042112299465240643,0.0066844919786096255,0.0,0.0,0.0,0.0,0.0
1497,0.05076820307281229,0.5684702738810955,0.331997327989312,0.04208416833667335,0.006680026720106881,0.0,0.0,0.0,0.0,0.0
1498,0.050734312416555405,0.5687583444592791,0.3317757009345794,0.04205607476635514,0.006675567423230975,0.0,0.0,0.0,0.0,0.0
1499,0.050700466977985324,0.5690460306871248,0.3315543695797198,0.042028018679119414,0.0066711140760507,0.0,0.0,0.0,0.0,0.0
1500,0.050666666666666665,0.5693333333333334,0.3313333333333333,0.042,0.006666666666666667,0.0,0.0,0.0,0.0,0.0
1501,0.05063291139240506,0.569620253164557,0.33111259160559625,0.04197201865423051,0.006662225183211193,0.0,0.0,0.0,0.0,0.0
1502,0.05059920106524634,0.5692410119840213,0.33155792276964047,0.041944074567243674,0.006657789613848202,0.0,0.0,0.0,0.0,0.0
1503,0.05056553559547571,0.5688622754491018,0.3313373253493014,0.04258150365934797,0.00665335994677312,0.0,0.0,0.0,0.0,0.0
1504,0.0511968085106383,0.5684840425531915,0.33111702127659576,0.0425531914893617,0.006648936170212766,0.0,0.0,0.0,0.0,0.0
1505,0.05116279069767442,0.5687707641196014,0.3308970099667774,0.0425249169435216,0.006644518272425249,0.0,0.0,0.0,0.0,0.0
1506,0.05112881806108898,0.5683930942895087,0.33134130146082336,0.04249667994687915,0.006640106241699867,0.0,0.0,0.0,0.0,0.0
1507,0.051094890510948905,0.568679495686795,0.33112143331121435,0.042468480424684804,0.006635700066357001,0.0,0.0,0.0,0.0,0.0
1508,0.05106100795755968,0.5683023872679045,0.33090185676392575,0.04310344827586207,0.006631299734748011,0.0,0.0,0.0,0.0,0.0
1509,0.051027170311464545,0.5685884691848907,0.3306825712392313,0.043074884029158385,0.0066269052352551355,0.0,0.0,0.0,0.0,0.0
1510,0.05099337748344371,0.5688741721854305,0.3304635761589404,0.04304635761589404,0.006622516556291391,0.0,0.0,0.0,0.0,0.0
1511,0.050959629384513566,0.5691594970218399,0.3302448709463931,0.04301786896095301,0.0066181336863004635,0.0,0.0,0.0,0.0,0.0
1512,0.05092592592592592,0.5687830687830688,0.3306878306878307,0.04298941798941799,0.006613756613756613,0.0,0.0,0.0,0.0,0.0
1513,0.050892267019167214,0.5690680766688698,0.3304692663582287,0.04296100462656973,0.006609385327164574,0.0,0.0,0.0,0.0,0.0
1514,0.05085865257595773,0.5693527080581242,0.33025099075297226,0.042932628797886396,0.0066050198150594455,0.0,0.0,0.0,0.0,0.0
1515,0.050825082508250824,0.568976897689769,0.3306930693069307,0.0429042904290429,0.006600660066006601,0.0,0.0,0.0,0.0,0.0
1516,0.05079155672823219,0.5686015831134564,0.3311345646437995,0.04287598944591029,0.006596306068601583,0.0,0.0,0.0,0.0,0.0
1517,0.05075807514831905,0.5688859591298616,0.3309162821357943,0.04284772577455504,0.0065919578114700065,0.0,0.0,0.0,0.0,0.0
1518,0.050724637681159424,0.5691699604743083,0.33069828722002637,0.04281949934123847,0.006587615283267457,0.0,0.0,0.0,0.0,0.0
1519,0.05069124423963134,0.5694535878867676,0.3304805793285056,0.042791310072416065,0.0065832784726793945,0.0,0.0,0.0,0.0,0.0
1520,0.0506578947368421,0.569078947368421,0.33092105263157895,0.04276315789473684,0.006578947368421052,0.0,0.0,0.0,0.0,0.0
1521,0.05062458908612755,0.5687047994740303,0.33136094674556216,0.042735042735042736,0.006574621959237344,0.0,0.0,0.0,0.0,0.0
1522,0.05059132720105125,0.5683311432325887,0.33180026281208935,0.042706964520367936,0.006570302233902759,0.0,0.0,0.0,0.0,0.0
1523,0.050558108995403805,0.5679579776756402,0.3315824031516743,0.04267892317793828,0.007222586999343401,0.0,0.0,0.0,0.0,0.0
1524,0.0505249343832021,0.5675853018372703,0.3320209973753281,0.04265091863517061,0.007217847769028871,0.0,0.0,0.0,0.0,0.0
1525,0.050491803278688525,0.5678688524590164,0.3318032786885246,0.04262295081967213,0.007213114754098361,0.0,0.0,0.0,0.0,0.0
1526,0.05045871559633028,0.5674967234600262,0.3315858453473132,0.04325032765399738,0.007208387942332897,0.0,0.0,0.0,0.0,0.0
1527,0.0504256712508186,0.5671250818598559,0.3320235756385069,0.043222003929273084,0.007203667321545514,0.0,0.0,0.0,0.0,0.0
1528,0.05039267015706806,0.5674083769633508,0.3318062827225131,0.04319371727748691,0.007198952879581152,0.0,0.0,0.0,0.0,0.0
1529,0.050359712230215826,0.5670372792674951,0.3322432962720733,0.04316546762589928,0.007194244604316547,0.0,0.0,0.0,0.0,0.0
1530,0.05032679738562092,0.5673202614379085,0.33202614379084966,0.043137254901960784,0.00718954248366013,0.0,0.0,0.0,0.0,0.0
1531,0.050293925538863485,0.5676028739386022,0.3318092749836708,0.04310907903331156,0.007184846505551927,0.0,0.0,0.0,0.0,0.0
1532,0.05026109660574413,0.5672323759791122,0.33159268929503916,0.043733681462140996,0.007180156657963447,0.0,0.0,0.0,0.0,0.0
1533,0.0502283105022831,0.5668623613829094,0.3313763861709067,0.04435746901500326,0.007175472928897586,0.0,0.0,0.0,0.0,0.0
1534,0.050195567144719684,0.5664928292046936,0.3318122555410691,0.04432855280312908,0.007170795306388526,0.0,0.0,0.0,0.0,0.0
1535,0.0501628664495114,0.5661237785016286,0.3322475570032573,0.04429967426710098,0.0071661237785016286,0.0,0.0,0.0,0.0,0.0
1536,0.050130208333333336,0.5657552083333334,0.33203125,0.044270833333333336,0.0078125,0.0,0.0,0.0,0.0,0.0
1537,0.05009759271307743,0.5653871177618738,0.3324658425504229,0.04424202992843201,0.007807417046193884,0.0,0.0,0.0,0.0,0.0
1538,0.05006501950585176,0.5650195058517555,0.33224967490247076,0.044863459037711315,0.007802340702210663,0.0,0.0,0.0,0.0,0.0
1539,0.050032488628979854,0.5646523716699156,0.33203378817413903,0.04548408057179987,0.007797270955165692,0.0,0.0,0.0,0.0,0.0
1540,0.05,0.5642857142857143,0.33246753246753247,0.045454545454545456,0.007792207792207792,0.0,0.0,0.0,0.0,0.0
1541,0.0499675535366645,0.563919532770928,0.3329007138221934,0.045425048669695,0.007787151200519144,0.0,0.0,0.0,0.0,0.0
1542,0.04993514915693904,0.5635538261997406,0.3333333333333333,0.04539559014267185,0.007782101167315175,0.0,0.0,0.0,0.0,0.0
1543,0.049902786779001944,0.5638366817887233,0.33311730395333766,0.04536616979909268,0.007777057679844459,0.0,0.0,0.0,0.0,0.0
1544,0.04987046632124352,0.564119170984456,0.3329015544041451,0.04533678756476684,0.007772020725388601,0.0,0.0,0.0,0.0,0.0
1545,0.04983818770226537,0.5637540453074433,0.3333333333333333,0.045307443365695796,0.007766990291262136,0.0,0.0,0.0,0.0,0.0
1546,0.04980595084087969,0.5633893919793014,0.33376455368693403,0.045278137128072445,0.007761966364812419,0.0,0.0,0.0,0.0,0.0
1547,0.049773755656108594,0.5636716224951519,0.3335488041370394,0.04524886877828054,0.007756948933419522,0.0,0.0,0.0,0.0,0.0
1548,0.04974160206718346,0.563953488372093,0.3333333333333333,0.04521963824289406,0.007751937984496124,0.0,0.0,0.0,0.0,0.0
1549,0.04970948999354422,0.5635894125242091,0.3331181407359587,0.045836023240800515,0.007746933505487412,0.0,0.0,0.0,0.0,0.0
1550,0.04967741935483871,0.5632258064516129,0.3335483870967742,0.045806451612903226,0.007741935483870968,0.0,0.0,0.0,0.0,0.0
1551,0.04964539007092199,0.562862669245648,0.3339780786589297,0.04577691811734365,0.007736943907156673,0.0,0.0,0.0,0.0,0.0
1552,0.04961340206185567,0.5625,0.33440721649484534,0.04574742268041237,0.007731958762886598,0.0,0.0,0.0,0.0,0.0
1553,0.049581455247907275,0.5627817128139085,0.33419188667095945,0.04571796522858983,0.0077269800386349004,0.0,0.0,0.0,0.0,0.0
1554,0.04954954954954955,0.5630630630630631,0.333976833976834,0.04568854568854569,0.007722007722007722,0.0,0.0,0.0,0.0,0.0
1555,0.049517684887459806,0.5627009646302251,0.33440514469453375,0.04565916398713826,0.0077170418006430866,0.0,0.0,0.0,0.0,0.0
1556,0.04948586118251928,0.5623393316195373,0.33483290488431877,0.04562982005141388,0.007712082262210797,0.0,0.0,0.0,0.0,0.0
1557,0.04945407835581246,0.5619781631342325,0.3352601156069364,0.045600513808606295,0.007707129094412331,0.0,0.0,0.0,0.0,0.0
1558,0.04942233632862644,0.561617458279846,0.3356867779204108,0.045571245186136075,0.007702182284980745,0.0,0.0,0.0,0.0,0.0
1559,0.04939063502245029,0.5612572161642079,0.3361128928800513,0.045542014111610005,0.007697241821680564,0.0,0.0,0.0,0.0,0.0
1560,0.04935897435897436,0.5608974358974359,0.33653846153846156,0.04551282051282051,0.007692307692307693,0.0,0.0,0.0,0.0,0.0
1561,0.04932735426008968,0.5605381165919282,0.33696348494554773,0.04548366431774504,0.007687379884689302,0.0,0.0,0.0,0.0,0.0
1562,0.04929577464788732,0.560179257362356,0.3373879641485275,0.045454545454545456,0.0076824583866837385,0.0,0.0,0.0,0.0,0.0
1563,0.04926423544465771,0.5604606525911708,0.3371721049264235,0.045425463851567496,0.007677543186180422,0.0,0.0,0.0,0.0,0.0
1564,0.049232736572890026,0.5607416879795396,0.33695652173913043,0.04539641943734015,0.0076726342710997444,0.0,0.0,0.0,0.0,0.0
1565,0.049201277955271565,0.5603833865814697,0.33738019169329075,0.04536741214057508,0.0076677316293929714,0.0,0.0,0.0,0.0,0.0
1566,0.0491698595146871,0.5606641123882503,0.3371647509578544,0.04533844189016603,0.007662835249042145,0.0,0.0,0.0,0.0,0.0
1567,0.04913848117421825,0.5603063178047224,0.3375877472878111,0.04530950861518826,0.007657945118059987,0.0,0.0,0.0,0.0,0.0
1568,0.049107142857142856,0.5599489795918368,0.3380102040816326,0.04528061224489796,0.007653061224489796,0.0,0.0,0.0,0.0,0.0
1569,0.049075844486934354,0.5602294455066922,0.33779477374123645,0.04525175270873168,0.0076481835564053535,0.0,0.0,0.0,0.0,0.0
1570,0.04904458598726115,0.5598726114649681,0.3375796178343949,0.04522292993630573,0.008280254777070064,0.0,0.0,0.0,0.0,0.0
1571,0.049013367281986,0.5595162316995544,0.33736473583704646,0.04519414385741566,0.008911521323997454,0.0,0.0,0.0,0.0,0.0
1572,0.048982188295165395,0.5591603053435115,0.3371501272264631,0.04580152671755725,0.008905852417302799,0.0,0.0,0.0,0.0,0.0
1573,0.04895104895104895,0.5594405594405595,0.336935791481246,0.04577240940877304,0.008900190718372537,0.0,0.0,0.0,0.0,0.0
1574,0.04891994917407878,0.5590851334180432,0.33735705209656924,0.045743329097839895,0.008894536213468869,0.0,0.0,0.0,0.0,0.0
1575,0.04888888888888889,0.5587301587301587,0.3377777777777778,0.045714285714285714,0.008888888888888889,0.0,0.0,0.0,0.0,0.0
1576,0.04885786802030457,0.5583756345177665,0.33756345177664976,0.04631979695431472,0.008883248730964468,0.0,0.0,0.0,0.0,0.0
1577,0.04882688649334179,0.5580215599239061,0.3373493975903614,0.046924540266328474,0.008877615726062143,0.0,0.0,0.0,0.0,0.0
1578,0.048795944233206594,0.5583016476552598,0.33713561470215464,0.046894803548795945,0.008871989860583017,0.0,0.0,0.0,0.0,0.0
1579,0.04876504116529449,0.55794806839772,0.337555414819506,0.046865104496516784,0.008866371120962635,0.0,0.0,0.0,0.0,0.0
1580,0.048734177215189876,0.5575949367088607,0.3379746835443038,0.04683544303797468,0.008860759493670886,0.0,0.0,0.0,0.0,0.0
1581,0.048703352308665404,0.5578747628083491,0.3377609108159393,0.04680581910183428,0.008855154965211892,0.0,0.0,0.0,0.0,0.0
1582,0.048672566371681415,0.5581542351453855,0.33754740834386854,0.04677623261694058,0.008849557522123894,0.0,0.0,0.0,0.0,0.0
1583,0.04864181933038535,0.5578016424510424,0.33733417561591916,0.047378395451674035,0.008843967150979154,0.0,0.0,0.0,0.0,0.0
1584,0.04861111111111111,0.5574494949494949,0.33775252525252525,0.04734848484848485,0.008838383838383838,0.0,0.0,0.0,0.0,0.0
1585,0.04858044164037855,0.5570977917981073,0.33753943217665616,0.0473186119873817,0.00946372239747634,0.0,0.0,0.0,0.0,0.0
1586,0.048549810844892814,0.5567465321563683,0.3379571248423707,0.04728877679697352,0.009457755359394703,0.0,0.0,0.0,0.0,0.0
1587,0.048519218651543794,0.5563957151858853,0.3383742911153119,0.04725897920604915,0.00945179584120983,0.0,0.0,0.0,0.0,0.0
1588,0.04848866498740554,0.5560453400503779,0.33816120906801006,0.04785894206549118,0.009445843828715366,0.0,0.0,0.0,0.0,0.0
1589,0.048458149779735685,0.5556954059156702,0.33857772183763374,0.04782882315921964,0.009439899307740718,0.0,0.0,0.0,0.0,0.0
1590,0.048427672955974846,0.5553459119496855,0.3389937106918239,0.04779874213836478,0.009433962264150943,0.0,0.0,0.0,0.0,0.0
1591,0.04839723444374607,0.5549968573224388,0.3387806411062225,0.04776869893148963,0.01005656819610308,0.0,0.0,0.0,0.0,0.0
1592,0.04836683417085427,0.5552763819095478,0.3385678391959799,0.04773869346733668,0.010050251256281407,0.0,0.0,0.0,0.0,0.0
1593,0.04833647206528562,0.5549278091650973,0.3389830508474576,0.04770872567482737,0.010043942247332079,0.0,0.0,0.0,0.0,0.0
1594,0.04830614805520703,0.5545796737766625,0.33877038895859474,0.04767879548306148,0.01066499372647428,0.0,0.0,0.0,0.0,0.0
1595,0.04827586206896552,0.5542319749216301,0.3385579937304075,0.04764890282131661,0.01128526645768025,0.0,0.0,0.0,0.0,0.0
1596,0.04824561403508772,0.5545112781954887,0.3383458646616541,0.047619047619047616,0.011278195488721804,0.0,0.0,0.0,0.0,0.0
1597,0.048215403882279274,0.554164057608015,0.33876017532874136,0.047589229805886035,0.011271133375078271,0.0,0.0,0.0,0.0,0.0
1598,0.04818523153942428,0.5538172715894869,0.3385481852315394,0.04818523153942428,0.011264080100125156,0.0,0.0,0.0,0.0,0.0
1599,0.04878048780487805,0.5534709193245778,0.3383364602876798,0.04815509693558474,0.01125703564727955,0.0,0.0,0.0,0.0,0.0
1600,0.04875,0.553125,0.33875,0.048125,0.01125,0.0,0.0,0.0,0.0,0.0
1601,0.04871955028107433,0.5527795128044972,0.3391630231105559,0.048094940662086194,0.011242973141786383,0.0,0.0,0.0,0.0,0.0
1602,0.04868913857677903,0.5530586766541823,0.3389513108614232,0.048064918851435705,0.011235955056179775,0.0,0.0,0.0,0.0,0.0
1603,0.048658764815970056,0.553337492202121,0.33873986275733,0.048034934497816595,0.011228945726762321,0.0,0.0,0.0,0.0,0.0
1604,0.048628428927680795,0.5529925187032418,0.33915211970074816,0.04800498753117207,0.011221945137157107,0.0,0.0,0.0,0.0,0.0
1605,0.048598130841121495,0.5526479750778817,0.33894080996884735,0.048598130841121495,0.011214953271028037,0.0,0.0,0.0,0.0,0.0
1606,0.048567870485678705,0.5523038605230386,0.3393524283935243,0.048567870485678705,0.0112079701120797,0.0,0.0,0.0,0.0,0.0
1607,0.04853764779091475,0.55196017423771,0.33976353453640323,0.04853764779091475,0.01120099564405725,0.0,0.0,0.0,0.0,0.0
1608,0.048507462686567165,0.5516169154228856,0.3401741293532338,0.048507462686567165,0.011194029850746268,0.0,0.0,0.0,0.0,0.0
1609,0.048477315102548164,0.5518955873213176,0.33996270975761345,0.048477315102548164,0.011187072715972654,0.0,0.0,0.0,0.0,0.0
1610,0.04906832298136646,0.5515527950310559,0.33975155279503105,0.0484472049689441,0.011180124223602485,0.0,0.0,0.0,0.0,0.0
1611,0.04903786468032278,0.5512104283054003,0.34016139044072,0.048417132216014895,0.0111731843575419,0.0,0.0,0.0,0.0,0.0
1612,0.04900744416873449,0.5508684863523573,0.3405707196029777,0.04838709677419355,0.011166253101736972,0.0,0.0,0.0,0.0,0.0
1613,0.048977061376317424,0.5505269683818971,0.34097954122752633,0.04835709857408556,0.011159330440173589,0.0,0.0,0.0,0.0,0.0
1614,0.04894671623296159,0.550185873605948,0.34138785625774476,0.048327137546468404,0.011152416356877323,0.0,0.0,0.0,0.0,0.0
1615,0.04891640866873065,0.5498452012383901,0.3411764705882353,0.04891640866873065,0.011145510835913313,0.0,0.0,0.0,0.0,0.0
1616,0.04888613861386139,0.5495049504950495,0.3415841584158416,0.04888613861386139,0.011138613861386138,0.0,0.0,0.0,0.0,0.0
1617,0.04885590599876314,0.549165120593692,0.341991341991342,0.04885590599876314,0.011131725417439703,0.0,0.0,0.0,0.0,0.0
1618,0.04882571075401731,0.5494437577255872,0.34177997527812115,0.04882571075401731,0.011124845488257108,0.0,0.0,0.0,0.0,0.0
1619,0.04879555281037678,0.5497220506485485,0.34156886967263744,0.04879555281037678,0.011117974058060531,0.0,0.0,0.0,0.0,0.0
1620,0.04876543209876543,0.5493827160493827,0.341358024691358,0.04938271604938271,0.011111111111111112,0.0,0.0,0.0,0.0,0.0
1621,0.048735348550277606,0.5490438001233806,0.3417643429981493,0.049352251696483655,0.011104256631708822,0.0,0.0,0.0,0.0,0.0
1622,0.04870530209617756,0.5487053020961775,0.34217016029593095,0.04932182490752158,0.011097410604192354,0.0,0.0,0.0,0.0,0.0
1623,0.04867529266789895,0.5489833641404805,0.3419593345656192,0.04929143561306223,0.011090573012939002,0.0,0.0,0.0,0.0,0.0
1624,0.04864532019704434,0.5486453201970444,0.34236453201970446,0.04926108374384237,0.011083743842364532,0.0,0.0,0.0,0.0,0.0
1625,0.048615384615384616,0.5483076923076923,0.34276923076923077,0.04923076923076923,0.011076923076923076,0.0,0.0,0.0,0.0,0.0
1626,0.04858548585485855,0.5479704797047971,0.34317343173431736,0.04920049200492005,0.01107011070110701,0.0,0.0,0.0,0.0,0.0
1627,0.04855562384757222,0.5482483097725875,0.34296250768285186,0.049170251997541485,0.011063306699446834,0.0,0.0,0.0,0.0,0.0
1628,0.048525798525798525,0.547911547911548,0.34275184275184273,0.04914004914004914,0.01167076167076167,0.0,0.0,0.0,0.0,0.0
1629,0.048496009821976674,0.5475751995089012,0.3425414364640884,0.04910988336402701,0.012277470841006752,0.0,0.0,0.0,0.0,0.0
1630,0.048466257668711654,0.5478527607361963,0.3423312883435583,0.049079754601226995,0.012269938650306749,0.0,0.0,0.0,0.0,0.0
1631,0.04843654199877376,0.5475168608215818,0.34273451870018395,0.049049662783568364,0.012262415695892091,0.0,0.0,0.0,0.0,0.0
1632,0.04840686274509804,0.5471813725490197,0.3431372549019608,0.049019607843137254,0.012254901960784314,0.0,0.0,0.0,0.0,0.0
1633,0.04837721984078383,0.546846295162278,0.34353949785670546,0.04898958971218616,0.01224739742804654,0.0,0.0,0.0,0.0,0.0
1634,0.04834761321909425,0.5465116279069767,0.34394124847001223,0.04895960832313342,0.012239902080783354,0.0,0.0,0.0,0.0,0.0
1635,0.048318042813455656,0.5461773700305811,0.3443425076452599,0.04892966360856269,0.012232415902140673,0.0,0.0,0.0,0.0,0.0
1636,0.04828850855745721,0.5464547677261614,0.3441320293398533,0.0488997555012225,0.012224938875305624,0.0,0.0,0.0,0.0,0.0
1637,0.04825901038485034,0.5461209529627367,0.3445326817348809,0.04886988393402566,0.012217470983506415,0.0,0.0,0.0,0.0,0.0
1638,0.04822954822954823,0.5457875457875457,0.34493284493284493,0.04884004884004884,0.01221001221001221,0.0,0.0,0.0,0.0,0.0
1639,0.04820012202562538,0.5454545454545454,0.34533251982916413,0.048810250152532035,0.012202562538133009,0.0,0.0,0.0,0.0,0.0
1640,0.048170731707317074,0.5457317073170732,0.34512195121951217,0.04878048780487805,0.012195121951219513,0.0,0.0,0.0,0.0,0.0
1641,0.04814137720901889,0.5460085313833029,0.3449116392443632,0.04875076173065204,0.01218769043266301,0.0,0.0,0.0,0.0,0.0
1642,0.04811205846528624,0.546285018270402,0.3447015834348356,0.048721071863580996,0.012180267965895249,0.0,0.0,0.0,0.0,0.0
1643,0.04808277541083384,0.5459525258673159,0.3451004260499087,0.048691418137553254,0.012172854534388313,0.0,0.0,0.0,0.0,0.0
1644,0.04805352798053528,0.5462287104622872,0.3448905109489051,0.04866180048661801,0.012165450121654502,0.0,0.0,0.0,0.0,0.0
1645,0.04802431610942249,0.5458966565349544,0.3452887537993921,0.0486322188449848,0.0121580547112462,0.0,0.0,0.0,0.0,0.0
1646,0.0479951397326853,0.5461725394896719,0.3450789793438639,0.04860267314702309,0.012150668286755772,0.0,0.0,0.0,0.0,0.0
1647,0.04796599878567092,0.546448087431694,0.344869459623558,0.048573163327261686,0.012143290831815421,0.0,0.0,0.0,0.0,0.0
1648,0.047936893203883495,0.5461165048543689,0.3446601941747573,0.0491504854368932,0.012135922330097087,0.0,0.0,0.0,0.0,0.0
1649,0.04790782292298363,0.5457853244390539,0.34505761067313523,0.049120679199514856,0.01212856276531231,0.0,0.0,0.0,0.0,0.0
1650,0.04787878787878788,0.546060606060606,0.34484848484848485,0.04909090909090909,0.012121212121212121,0.0,0.0,0.0,0.0,0.0
1651,0.04784978800726832,0.5457298606904906,0.34463961235614776,0.04966686856450636,0.012113870381586917,0.0,0.0,0.0,0.0,0.0
1652,0.04782082324455206,0.5453995157384988,0.3450363196125908,0.04963680387409201,0.012106537530266344,0.0,0.0,0.0,0.0,0.0
1653,0.04779189352692075,0.5450695704779189,0.3454325468844525,0.049606775559588624,0.012099213551119177,0.0,0.0,0.0,0.0,0.0
1654,0.047762998790810154,0.5447400241837969,0.34582829504232165,0.049576783555018135,0.012091898428053204,0.0,0.0,0.0,0.0,0.0
1655,0.04773413897280967,0.5444108761329305,0.34622356495468276,0.04954682779456193,0.012084592145015106,0.0,0.0,0.0,0.0,0.0
1656,0.04770531400966183,0.5446859903381642,0.34601449275362317,0.049516908212560384,0.012077294685990338,0.0,0.0,0.0,0.0,0.0
1657,0.04767652383826192,0.544357272178636,0.3464091732045866,0.049487024743512374,0.012070006035003017,0.0,0.0,0.0,0.0,0.0
1658,0.04764776839565742,0.5446320868516284,0.34620024125452353,0.04945717732207479,0.012062726176115802,0.0,0.0,0.0,0.0,0.0
1659,0.047619047619047616,0.5443037974683544,0.3465943339361061,0.04942736588306208,0.012055455093429777,0.0,0.0,0.0,0.0,0.0
1660,0.04759036144578313,0.5439759036144578,0.3469879518072289,0.04939759036144578,0.012048192771084338,0.0,0.0,0.0,0.0,0.0
1661,0.047561709813365445,0.5436484045755569,0.34677904876580373,0.049969897652016856,0.012040939193257074,0.0,0.0,0.0,0.0,0.0
1662,0.04753309265944645,0.5433212996389891,0.34657039711191334,0.05054151624548736,0.012033694344163659,0.0,0.0,0.0,0.0,0.0
1663,0.047504509921828024,0.5435959110042092,0.34636199639206255,0.050511124473842456,0.012026458208057728,0.0,0.0,0.0,0.0,0.0
1664,0.047475961538461536,0.5438701923076923,0.34615384615384615,0.05048076923076923,0.01201923076923077,0.0,0.0,0.0,0.0,0.0
1665,0.04744744744744745,0.5441441441441441,0.34594594594594597,0.05045045045045045,0.012012012012012012,0.0,0.0,0.0,0.0,0.0
1666,0.047418967587034816,0.5444177671068428,0.3457382953181273,0.05042016806722689,0.012004801920768308,0.0,0.0,0.0,0.0,0.0
1667,0.047390521895620874,0.5446910617876425,0.34553089382123575,0.05038992201559688,0.01199760047990402,0.0,0.0,0.0,0.0,0.0
1668,0.047362110311750596,0.5449640287769785,0.34532374100719426,0.050359712230215826,0.011990407673860911,0.0,0.0,0.0,0.0,0.0
1669,0.04733373277411624,0.5452366686638705,0.3451168364289994,0.05032953864589575,0.011983223487118035,0.0,0.0,0.0,0.0,0.0
1670,0.04730538922155689,0.5449101796407185,0.34550898203592817,0.05029940119760479,0.011976047904191617,0.0,0.0,0.0,0.0,0.0
1671,0.04727707959305805,0.5445840813883902,0.3453022142429683,0.050867743865948535,0.011968880909634948,0.0,0.0,0.0,0.0,0.0
1672,0.04724880382775119,0.5442583732057417,0.3456937799043062,0.05083732057416268,0.011961722488038277,0.0,0.0,0.0,0.0,0.0
1673,0.04722056186491333,0.5445307830245069,0.34548714883442916,0.05080693365212194,0.011954572624028692,0.0,0.0,0.0,0.0,0.0
1674,0.047192353643966546,0.544205495818399,0.34587813620071683,0.05077658303464755,0.011947431302270013,0.0,0.0,0.0,0.0,0.0
1675,0.047164179104477615,0.5438805970149254,0.34626865671641793,0.050746268656716415,0.011940298507462687,0.0,0.0,0.0,0.0,0.0
1676,0.04713603818615752,0.5441527446300716,0.3460620525059666,0.05071599045346062,0.011933174224343675,0.0,0.0,0.0,0.0,0.0
1677,0.04710793082886106,0.5444245676803816,0.345855694692904,0.05068574836016696,0.011926058437686345,0.0,0.0,0.0,0.0,0.0
1678,0.04707985697258641,0.5441001191895113,0.3462455303933254,0.05065554231227652,0.011918951132300357,0.0,0.0,0.0,0.0,0.0
1679,0.04705181655747469,0.543776057176891,0.34663490172721856,0.05062537224538416,0.011911852293031567,0.0,0.0,0.0,0.0,0.0
1680,0.04702380952380952,0.544047619047619,0.3464285714285714,0.050595238095238096,0.011904761904761904,0.0,0.0,0.0,0.0,0.0
1681,0.046995835812016655,0.5443188578227246,0.34622248661511007,0.05056513979773944,0.01189767995240928,0.0,0.0,0.0,0.0,0.0
1682,0.0469678953626635,0.5439952437574316,0.34661117717003564,0.050535077288941736,0.011890606420927468,0.0,0.0,0.0,0.0,0.0
1683,0.046939988116458706,0.5442661913250149,0.3464052287581699,0.050505050505050504,0.011883541295306001,0.0,0.0,0.0,0.0,0.0
1684,0.04691211401425178,0.5439429928741093,0.34619952494061756,0.0510688836104513,0.011876484560570071,0.0,0.0,0.0,0.0,0.0
1685,0.04688427299703264,0.5436201780415431,0.34658753709198814,0.05103857566765579,0.011869436201780416,0.0,0.0,0.0,0.0,0.0
1686,0.0468564650059312,0.5432977461447213,0.3469750889679715,0.051008303677342826,0.011862396204033215,0.0,0.0,0.0,0.0,0.0
1687,0.04682868998221695,0.5429756965026674,0.34736218138707764,0.05097806757557795,0.011855364552459988,0.0,0.0,0.0,0.0,0.0
1688,0.046800947867298576,0.542654028436019,0.3477488151658768,0.0509478672985782,0.011848341232227487,0.0,0.0,0.0,0.0,0.0
1689,0.046773238602723505,0.5429248075784487,0.3475429248075784,0.05091770278271166,0.011841326228537596,0.0,0.0,0.0,0.0,0.0
1690,0.04674556213017751,0.5431952662721894,0.3473372781065089,0.05088757396449704,0.011834319526627219,0.0,0.0,0.0,0.0,0.0
1691,0.04671791839148433,0.5428740390301596,0.34772324068598465,0.0508574807806032,0.011827321111768185,0.0,0.0,0.0,0.0,0.0
1692,0.0466903073286052,0.5425531914893617,0.34810874704491723,0.0508274231678487,0.01182033096926714,0.0,0.0,0.0,0.0,0.0
1693,0.04666272888363851,0.542232722976964,0.34849379799173064,0.050797401063201415,0.011813349084465446,0.0,0.0,0.0,0.0,0.0
1694,0.046635182998819365,0.5425029515938606,0.3482880755608028,0.05076741440377804,0.011806375442739079,0.0,0.0,0.0,0.0,0.0
1695,0.04660766961651917,0.5421828908554572,0.3480825958702065,0.05132743362831858,0.011799410029498525,0.0,0.0,0.0,0.0,0.0
1696,0.04658018867924528,0.5424528301886793,0.34787735849056606,0.05129716981132076,0.01179245283018868,0.0,0.0,0.0,0.0,0.0
1697,0.046552740129640544,0.5427224513847967,0.34767236299351795,0.05126694166175604,0.011785503830288745,0.0,0.0,0.0,0.0,0.0
1698,0.04652532391048292,0.5429917550058893,0.3474676089517079,0.05123674911660778,0.011778563015312132,0.0,0.0,0.0,0.0,0.0
1699,0.04649793996468511,0.5426721600941731,0.3472630959387875,0.05179517363154797,0.011771630370806356,0.0,0.0,0.0,0.0,0.0
1700,0.04647058823529412,0.5423529411764706,0.3476470588235294,0.05176470588235294,0.011764705882352941,0.0,0.0,0.0,0.0,0.0
1701,0.04644326866549089,0.5426219870664315,0.3474426807760141,0.05173427395649618,0.011757789535567314,0.0,0.0,0.0,0.0,0.0
1702,0.046415981198589897,0.5423031727379554,0.34782608695652173,0.05170387779083431,0.011750881316098707,0.0,0.0,0.0,0.0,0.0
1703,0.04638872577803876,0.5419847328244275,0.3482090428655314,0.051673517322372284,0.011743981209630064,0.0,0.0,0.0,0.0,0.0
1704,0.04636150234741784,0.5416666666666666,0.34800469483568075,0.052230046948356805,0.011737089201877934,0.0,0.0,0.0,0.0,0.0
1705,0.04633431085043988,0.5413489736070382,0.3478005865102639,0.05278592375366569,0.011730205278592375,0.0,0.0,0.0,0.0,0.0
1706,0.04630715123094959,0.541031652989449,0.3481828839390387,0.05275498241500586,0.011723329425556858,0.0,0.0,0.0,0.0,0.0
1707,0.046280023432923256,0.5407147041593439,0.34856473345049793,0.05272407732864675,0.011716461628588167,0.0,0.0,0.0,0.0,0.0
1708,0.04625292740046839,0.5403981264637002,0.3483606557377049,0.05269320843091335,0.0117096018735363,0.000585480093676815,0.0,0.0,0.0,0.0
1709,0.04622586307782329,0.5406670567583383,0.3481568168519602,0.0526623756582797,0.011702750146284377,0.0005851375073142189,0.0,0.0,0.0,0.0
1710,0.046198830409356725,0.5403508771929825,0.3485380116959064,0.05263157894736842,0.011695906432748537,0.0005847953216374269,0.0,0.0,0.0,0.0
1711,0.046171829339567504,0.5406195207481005,0.3483343074225599,0.052600818234950324,0.011689070718877849,0.0005844535359438924,0.0,0.0,0.0,0.0
1712,0.04614485981308411,0.5408878504672897,0.34813084112149534,0.052570093457943924,0.011682242990654205,0.0005841121495327102,0.0,0.0,0.0,0.0
1713,0.04611792177466433,0.5411558669001751,0.3479276123759486,0.05253940455341506,0.011675423234092236,0.0005837711617046118,0.0,0.0,0.0,0.0
1714,0.046091015169194866,0.5408401400233372,0.34772462077012833,0.052508751458576426,0.012252042007001166,0.0005834305717619603,0.0,0.0,0.0,0.0
1715,0.046064139941690965,0.5411078717201167,0.34752186588921286,0.052478134110787174,0.012244897959183673,0.0005830903790087463,0.0,0.0,0.0,0.0
1716,0.04603729603729604,0.5407925407925408,0.3473193473193473,0.05303030303030303,0.012237762237762238,0.0005827505827505828,0.0,0.0,0.0,0.0
1717,0.046010483401281305,0.5404775771694816,0.34769947582993593,0.0529994175888177,0.0122306348281887,0.0005824111822947001,0.0,0.0,0.0,0.0
1718,0.0459837019790454,0.540162980209546,0.3480791618160652,0.052968568102444706,0.012223515715948778,0.0005820721769499418,0.0,0.0,0.0,0.0
1719,0.04595695171611402,0.539848749272833,0.3484584060500291,0.05293775450843514,0.012216404886561954,0.0005817335660267597,0.0,0.0,0.0,0.0
1720,0.045930232558139536,0.5395348837209303,0.3488372093023256,0.05290697674418605,0.012209302325581395,0.0005813953488372093,0.0,0.0,0.0,0.0
1721,0.04590354445090064,0.5398024404416037,0.3486345148169669,0.05287623474723998,0.01220220801859384,0.0005810575246949448,0.0,0.0,0.0,0.0
1722,0.04587688734030197,0.5394889663182346,0.34901277584204415,0.052845528455284556,0.012195121951219513,0.0005807200929152149,0.0,0.0,0.0,0.0
1723,0.045850261172373764,0.5397562391178178,0.3488102147417295,0.05281485780615206,0.012188044109112013,0.0005803830528148578,0.0,0.0,0.0,0.0
1724,0.04582366589327146,0.5400232018561485,0.3486078886310905,0.05278422273781903,0.012180974477958236,0.000580046403712297,0.0,0.0,0.0,0.0
1725,0.04579710144927536,0.5402898550724637,0.34840579710144925,0.0527536231884058,0.01217391304347826,0.0005797101449275362,0.0,0.0,0.0,0.0
1726,0.04577056778679027,0.5399768250289687,0.3487833140208575,0.05272305909617613,0.01216685979142526,0.0005793742757821553,0.0,0.0,0.0,0.0
1727,0.045744064852345105,0.5396641574985525,0.3485813549507817,0.05327156919513607,0.012159814707585408,0.0005790387955993051,0.0,0.0,0.0,0.0
1728,0.045717592592592594,0.5393518518518519,0.3489583333333333,0.05324074074074074,0.012152777777777778,0.0005787037037037037,0.0,0.0,0.0,0.0
1729,0.04569115095430885,0.5396182764603817,0.34875650665124347,0.05320994794679005,0.012145748987854251,0.000578368999421631,0.0,0.0,0.0,0.0
1730,0.04566473988439306,0.5393063583815029,0.3491329479768786,0.05317919075144509,0.012138728323699421,0.0005780346820809249,0.0,0.0,0.0,0.0
1731,0.04563835932986713,0.5395725014442518,0.3489312536106297,0.05314846909300982,0.012131715771230503,0.0005777007510109763,0.0,0.0,0.0,0.0
1732,0.04561200923787529,0.5392609699769053,0.3493071593533487,0.053117782909930716,0.01212471131639723,0.0005773672055427252,0.0,0.0,0.0,0.0
1733,0.04558568955568378,0.5389497980380843,0.34968263127524524,0.05308713214079631,0.012117714945181766,0.0005770340450086555,0.0,0.0,0.0,0.0
1734,0.04555940023068051,0.538638985005767,0.3500576701268743,0.0530565167243368,0.012110726643598616,0.0005767012687427913,0.0,0.0,0.0,0.0
1735,0.04553314121037464,0.5389048991354467,0.3498559077809798,0.05302593659942363,0.012103746397694525,0.0005763688760806917,0.0,0.0,0.0,0.0
1736,0.04550691244239631,0.5391705069124424,0.34965437788018433,0.052995391705069124,0.012096774193548387,0.000576036866359447,0.0,0.0,0.0,0.0
1737,0.04548071387449626,0.5394358088658607,0.3494530800230282,0.05296488198042602,0.012089810017271158,0.0005757052389176742,0.0,0.0,0.0,0.0
1738,0.045454545454545456,0.5397008055235903,0.34925201380897586,0.05293440736478711,0.012082853855005753,0.0005753739930955121,0.0,0.0,0.0,0.0
1739,0.04542840713053479,0.5399654974123059,0.34905117883841286,0.05290396779758482,0.012075905692926969,0.0005750431282346176,0.0,0.0,0.0,0.0
1740,0.045402298850574715,0.5402298850574713,0.3488505747126437,0.052873563218390804,0.01206896551724138,0.0005747126436781609,0.0,0.0,0.0,0.0
1741,0.045376220562894885,0.5404939689833429,0.34865020103388855,0.05284319356691557,0.012062033314187249,0.0005743825387708214,0.0,0.0,0.0,0.0
1742,0.04535017221584386,0.5401836969001148,0.34902411021814006,0.05281285878300804,0.012055109070034443,0.000574052812858783,0.0,0.0,0.0,0.0
1743,0.045324153757888695,0.5398737808376363,0.3488238668961561,0.05335628227194492,0.012048192771084338,0.0005737234652897303,0.0,0.0,0.0,0.0
1744,0.04529816513761468,0.5395642201834863,0.349197247706422,0.053325688073394495,0.012041284403669725,0.0005733944954128441,0.0,0.0,0.0,0.0
1745,0.04527220630372493,0.5392550143266476,0.3495702005730659,0.05329512893982808,0.012034383954154728,0.0005730659025787965,0.0,0.0,0.0,0.0
1746,0.04524627720504009,0.5395189003436426,0.34936998854524626,0.05326460481099656,0.012027491408934709,0.000572737686139748,0.0,0.0,0.0,0.0
1747,0.045220377790498,0.53921007441328,0.34974241556954777,0.05323411562678878,0.012020606754436176,0.0005724098454493417,0.0,0.0,0.0,0.0
1748,0.04519450800915332,0.5389016018306636,0.3501144164759725,0.05320366132723112,0.012013729977116704,0.0005720823798627002,0.0,0.0,0.0,0.0
1749,0.04516866781017725,0.5385934819897084,0.34991423670668953,0.053744997141223556,0.012006861063464836,0.0005717552887364208,0.0,0.0,0.0,0.0
1750,0.045142857142857144,0.5382857142857143,0.3502857142857143,0.053714285714285714,0.012,0.0005714285714285715,0.0,0.0,0.0,0.0
1751,0.04511707595659623,0.5385494003426613,0.3500856653340948,0.05368360936607653,0.011993146773272416,0.0005711022272986865,0.0,0.0,0.0,0.0
1752,0.04509132420091324,0.53824200913242,0.3504566210045662,0.05365296803652968,0.011986301369863013,0.0005707762557077625,0.0,0.0,0.0,0.0
1753,0.0450656018254421,0.537934968625214,0.3502567027952082,0.05419281232173417,0.011979463776383342,0.0005704506560182544,0.0,0.0,0.0,0.0
1754,0.04503990877993159,0.5376282782212086,0.3506271379703535,0.05416191562143672,0.011972633979475485,0.0005701254275940707,0.0,0.0,0.0,0.0
1755,0.045014245014245016,0.5373219373219373,0.350997150997151,0.05413105413105413,0.011965811965811967,0.0005698005698005698,0.0,0.0,0.0,0.0
1756,0.044988610478359906,0.5370159453302962,0.35079726651480636,0.05466970387243736,0.011958997722095672,0.0005694760820045558,0.0,0.0,0.0,0.0
1757,0.04496300512236767,0.5367103016505407,0.3511667615253273,0.05463858850313034,0.01195219123505976,0.0005691519635742744,0.0,0.0,0.0,0.0
1758,0.044937428896473265,0.5364050056882821,0.3515358361774744,0.05460750853242321,0.011945392491467578,0.0005688282138794084,0.0,0.0,0.0,0.0
1759,0.044911881750994885,0.5366685616827743,0.35133598635588403,0.054576463899943146,0.011938601478112564,0.0005685048322910744,0.0,0.0,0.0,0.0
1760,0.044886363636363634,0.5369318181818182,0.35113636363636364,0.05454545454545454,0.011931818181818182,0.0005681818181818182,0.0,0.0,0.0,0.0
1761,0.044860874503123226,0.5366269165247018,0.35150482680295286,0.054514480408858604,0.01192504258943782,0.0005678591709256105,0.0,0.0,0.0,0.0
1762,0.044835414301929624,0.536322360953462,0.351305334846765,0.055051078320090804,0.01191827468785471,0.0005675368898978433,0.0,0.0,0.0,0.0
1763,0.04480998298355077,0.5360181508791833,0.3516732841747022,0.055019852524106634,0.01191151446398185,0.0005672149744753262,0.0,0.0,0.0,0.0
1764,0.04478458049886622,0.536281179138322,0.35147392290249435,0.054988662131519275,0.011904761904761904,0.0005668934240362812,0.0,0.0,0.0,0.0
1765,0.04475920679886686,0.5359773371104816,0.3518413597733711,0.054957507082152975,0.01189801699716714,0.0005665722379603399,0.0,0.0,0.0,0.0
1766,0.04473386183465459,0.535673839184598,0.3522083805209513,0.05492638731596829,0.01189127972819932,0.0005662514156285391,0.0,0.0,0.0,0.0
1767,0.04470854555744199,0.5359366157328805,0.35200905489530276,0.054895302773061684,0.011884550084889643,0.0005659309564233164,0.0,0.0,0.0,0.0
1768,0.04468325791855204,0.5356334841628959,0.35237556561085975,0.05486425339366516,0.011877828054298642,0.0005656108597285068,0.0,0.0,0.0,0.0
1769,0.04465799886941775,0.5353306953080836,0.35217637083097797,0.054833239118145846,0.01243640474844545,0.0005652911249293386,0.0,0.0,0.0,0.0
1770,0.04463276836158192,0.5350282485875706,0.3525423728813559,0.05480225988700565,0.012429378531073447,0.0005649717514124294,0.0,0.0,0.0,0.0
1771,0.044607566346696784,0.5352907961603613,0.352343308865048,0.054771315640880856,0.012422360248447204,0.000564652738565782,0.0,0.0,0.0,0.0
1772,0.044582392776523705,0.5349887133182845,0.3527088036117382,0.05474040632054176,0.012415349887133182,0.000564334085778781,0.0,0.0,0.0,0.0
1773,0.044557247602932885,0.5346869712351946,0.3530738860688099,0.05470953186689227,0.012408347433728144,0.0005640157924421884,0.0,0.0,0.0,0.0
1774,0.044532130777903044,0.5343855693348365,0.3528748590755355,0.05467869222096956,0.012965050732807215,0.0005636978579481398,0.0,0.0,0.0,0.0
1775,0.044507042253521124,0.5346478873239436,0.3526760563380282,0.05464788732394366,0.012957746478873239,0.0005633802816901409,0.0,0.0,0.0,0.0
1776,0.04448198198198198,0.5343468468468469,0.3530405405405405,0.054617117117117114,0.01295045045045045,0.0005630630630630631,0.0,0.0,0.0,0.0
1777,0.04445694991558807,0.53404614518852,0.353404614518852,0.05458638154192459,0.012943162633652222,0.0005627462014631402,0.0,0.0,0.0,0.0
1778,0.04443194600674916,0.5343082114735658,0.3532058492688414,0.05455568053993251,0.012935883014623173,0.0005624296962879641,0.0,0.0,0.0,0.0
1779,0.04440697020798201,0.5340078695896571,0.35356942102304667,0.054525014052838675,0.012928611579539067,0.0005621135469364812,0.0,0.0,0.0,0.0
1780,0.044382022471910115,0.5337078651685393,0.3539325842696629,0.05449438202247191,0.012921348314606741,0.0005617977528089888,0.0,0.0,0.0,0.0
1781,0.04435710275126333,0.5339696799550814,0.35373385738349244,0.05446378439079169,0.01291409320606401,0.0005614823133071309,0.0,0.0,0.0,0.0
1782,0.044332210998877665,0.5336700336700336,0.35409652076318743,0.05443322109988777,0.012906846240179574,0.0005611672278338945,0.0,0.0,0.0,0.0
1783,0.0443073471676949,0.5333707234997196,0.3544587773415592,0.05440269209197981,0.012899607403252944,0.0005608524957936063,0.0,0.0,0.0,0.0
1784,0.044282511210762335,0.5330717488789237,0.3548206278026906,0.05437219730941704,0.01289237668161435,0.0005605381165919282,0.0,0.0,0.0,0.0
1785,0.044257703081232495,0.5333333333333333,0.3546218487394958,0.05434173669467787,0.01288515406162465,0.0005602240896358543,0.0,0.0,0.0,0.0
1786,0.044232922732362824,0.5330347144456887,0.35498320268757,0.05431131019036954,0.012877939529675251,0.0005599104143337066,0.0,0.0,0.0,0.0
1787,0.04420817011751539,0.5327364297705652,0.35478455512031337,0.05484051482932289,0.012870733072188025,0.0005595970900951316,0.0,0.0,0.0,0.0
1788,0.0441834451901566,0.5329977628635347,0.354586129753915,0.05480984340044743,0.012863534675615212,0.0005592841163310962,0.0,0.0,0.0,0.0
1789,0.044158747903856904,0.5332588038010061,0.354387926215763,0.05477920626048072,0.012856344326439352,0.0005589714924538849,0.0,0.0,0.0,0.0
1790,0.044134078212290505,0.5335195530726257,0.3541899441340782,0.054748603351955305,0.012849162011173185,0.0005586592178770949,0.0,0.0,0.0,0.0
1791,0.0446677833612507,0.5332216638749302,0.35399218313791175,0.05471803461753211,0.012841987716359575,0.0005583472920156337,0.0,0.0,0.0,0.0
1792,0.044642857142857144,0.5329241071428571,0.35379464285714285,0.05524553571428571,0.012834821428571428,0.0005580357142857143,0.0,0.0,0.0,0.0
1793,0.044617958728388175,0.5326268823201339,0.35415504740658116,0.05521472392638037,0.012827663134411601,0.0005577244841048522,0.0,0.0,0.0,0.0
1794,0.044593088071348944,0.532329988851728,0.35451505016722407,0.05518394648829431,0.01282051282051282,0.0005574136008918618,0.0,0.0,0.0,0.0
1795,0.04456824512534819,0.532033426183844,0.354874651810585,0.05515320334261838,0.012813370473537604,0.0005571030640668524,0.0,0.0,0.0,0.0
1796,0.044543429844097995,0.5317371937639198,0.35523385300668153,0.05512249443207127,0.012806236080178173,0.0005567928730512249,0.0,0.0,0.0,0.0
1797,0.044518642181413465,0.5314412910406232,0.3555926544240401,0.05509181969949917,0.012799109627156371,0.0005564830272676684,0.0,0.0,0.0,0.0
1798,0.04449388209121246,0.5311457174638488,0.3559510567296997,0.05506117908787542,0.012791991101223582,0.0005561735261401557,0.0,0.0,0.0,0.0
1799,0.04446914952751529,0.5308504724847137,0.35630906058921624,0.055030572540300166,0.012784880489160644,0.0005558643690939411,0.0,0.0,0.0,0.0
1800,0.044444444444444446,0.5305555555555556,0.3561111111111111,0.05555555555555555,0.012777777777777779,0.0005555555555555556,0.0,0.0,0.0,0.0
1801,0.04441976679622432,0.5302609661299278,0.3564686285397002,0.0555247084952804,0.012770682953914493,0.000555247084952804,0.0,0.0,0.0,0.0
1802,0.04439511653718091,0.5299667036625971,0.3562708102108768,0.0560488346281909,0.012763596004439512,0.0005549389567147614,0.0,0.0,0.0,0.0
1803,0.044370493621741544,0.5296727676095396,0.35662784248474766,0.056017748197448695,0.012756516916250694,0.0005546311702717693,0.0,0.0,0.0,0.0
1804,0.04434589800443459,0.5299334811529933,0.35643015521064303,0.05598669623059867,0.012749445676274944,0.0005543237250554324,0.0,0.0,0.0,0.0
1805,0.0443213296398892,0.5301939058171745,0.3562326869806094,0.05595567867036011,0.012742382271468145,0.000554016620498615,0.0,0.0,0.0,0.0
1806,0.044296788482835,0.5299003322259136,0.35658914728682173,0.055924695459579184,0.01273532668881506,0.0005537098560354374,0.0,0.0,0.0,0.0
1807,0.04427227448810182,0.5296070835639181,0.3563918096292197,0.05644714997232983,0.012728278915329275,0.0005534034311012728,0.0,0.0,0.0,0.0
1808,0.04424778761061947,0.5293141592920354,0.3567477876106195,0.05641592920353982,0.012721238938053098,0.0005530973451327434,0.0,0.0,0.0,0.0
1809,0.04422332780541736,0.5295743504698729,0.35655058043117743,0.05638474295190713,0.01271420674405749,0.000552791597567717,0.0,0.0,0.0,0.0
1810,0.04419889502762431,0.5298342541436464,0.356353591160221,0.056353591160221,0.01270718232044199,0.0005524861878453039,0.0,0.0,0.0,0.0
1811,0.04417448923246825,0.530093870789619,0.35615681943677524,0.05632247377139702,0.012700165654334622,0.0005521811154058532,0.0,0.0,0.0,0.0
1812,0.04415011037527594,0.5298013245033113,0.35596026490066224,0.05684326710816777,0.012693156732891833,0.0005518763796909492,0.0,0.0,0.0,0.0
1813,0.0441257584114727,0.5295091009376723,0.35631549917264205,0.0568119139547711,0.0126861555432984,0.0005515719801434088,0.0,0.0,0.0,0.0
1814,0.044101433296582136,0.5292171995589857,0.35667034178610807,0.056780595369349506,0.012679162072767364,0.0005512679162072767,0.0,0.0,0.0,0.0
1815,0.0440771349862259,0.5289256198347108,0.35702479338842974,0.05674931129476584,0.012672176308539946,0.0005509641873278236,0.0,0.0,0.0,0.0
1816,0.04405286343612335,0.5286343612334802,0.35737885462555063,0.05671806167400881,0.012665198237885462,0.0005506607929515419,0.0,0.0,0.0,0.0
1817,0.04402861860209136,0.5288937809576224,0.35718216840946615,0.056686846450192625,0.012658227848101266,0.000550357732526142,0.0,0.0,0.0,0.0
1818,0.04400440044004401,0.5291529152915292,0.356985698569857,0.05665566556655666,0.012651265126512651,0.00055005500550055,0.0,0.0,0.0,0.0
1819,0.0439802089059923,0.5288620120945574,0.35733919736118747,0.056624518966465094,0.012644310060472787,0.0005497526113249038,0.0,0.0,0.0,0.0
1820,0.04395604395604396,0.5285714285714286,0.3576923076923077,0.056593406593406594,0.012637362637362638,0.0005494505494505495,0.0,0.0,0.0,0.0
1821,0.043931905546403076,0.528830313014827,0.357495881383855,0.05656232839099396,0.012630422844590884,0.0005491488193300384,0.0,0.0,0.0,0.0
1822,0.043907793633369926,0.5285400658616904,0.3572996706915478,0.0570801317233809,0.012623490669593854,0.0005488474204171241,0.0,0.0,0.0,0.0
1823,0.04388370817334065,0.5287986834887548,0.3571036752605595,0.05704882062534284,0.012616566099835436,0.0005485463521667581,0.0,0.0,0.0,0.0
1824,0.043859649122807015,0.5285087719298246,0.3574561403508772,0.05701754385964912,0.012609649122807017,0.0005482456140350877,0.0,0.0,0.0,0.0
1825,0.043835616438356165,0.5282191780821918,0.3578082191780822,0.05698630136986301,0.012602739726027398,0.000547945205479452,0.0,0.0,0.0,0.0
1826,0.04381161007667032,0.5279299014238773,0.35815991237677985,0.056955093099671415,0.012595837897042717,0.000547645125958379,0.0,0.0,0.0,0.0
1827,0.043787629994526546,0.5281882868089764,0.3579638752052545,0.05692391899288451,0.012588943623426382,0.0005473453749315818,0.0,0.0,0.0,0.0
1828,0.0437636761487965,0.5278993435448578,0.3583150984682713,0.05689277899343545,0.012582056892778994,0.0005470459518599562,0.0,0.0,0.0,0.0
1829,0.04373974849644614,0.5281574630945872,0.3581191908146528,0.056861673045379986,0.012575177692728267,0.0005467468562055768,0.0,0.0,0.0,0.0
1830,0.04371584699453552,0.5284153005464481,0.35792349726775957,0.05683060109289618,0.012568306010928962,0.000546448087431694,0.0,0.0,0.0,0.0
1831,0.04369197160021846,0.5281267067176406,0.3582741671217914,0.056799563080284,0.012561441835062807,0.0005461496450027307,0.0,0.0,0.0,0.0
1832,0.043668122270742356,0.5278384279475983,0.35807860262008734,0.05731441048034935,0.012554585152838428,0.0005458515283842794,0.0,0.0,0.0,0.0
1833,0.0436442989634479,0.5275504637206765,0.35842880523731585,0.057283142389525366,0.012547735951991271,0.0005455537370430987,0.0,0.0,0.0,0.0
1834,0.04362050163576881,0.5272628135223555,0.35877862595419846,0.05725190839694656,0.012540894220283533,0.0005452562704471102,0.0,0.0,0.0,0.0
1835,0.043596730245231606,0.5275204359673025,0.35858310626703,0.05722070844686648,0.012534059945504087,0.0005449591280653951,0.0,0.0,0.0,0.0
1836,0.04357298474945534,0.5277777777777778,0.35838779956427014,0.05718954248366013,0.01252723311546841,0.0005446623093681918,0.0,0.0,0.0,0.0
1837,0.043549265106151334,0.5274904735982581,0.35819270549809473,0.05770277626565052,0.012520413718018509,0.0005443658138268917,0.0,0.0,0.0,0.0
1838,0.04352557127312296,0.5272034820457019,0.35799782372143635,0.05821545157780196,0.012513601741022852,0.000544069640914037,0.0,0.0,0.0,0.0
1839,0.043501903208265365,0.5269168026101142,0.3578031538879826,0.05872756933115824,0.012506797172376292,0.000543773790103317,0.0,0.0,0.0,0.0
1840,0.043478260869565216,0.5266304347826087,0.3576086956521739,0.05923913043478261,0.0125,0.0005434782608695652,0.0,0.0,0.0,0.0
1841,0.04345464421510049,0.5263443780554047,0.35795763172189027,0.059206952743074415,0.012493210211841391,0.0005431830526887561,0.0,0.0,0.0,0.0
1842,0.04343105320304017,0.5260586319218241,0.3583061889250814,0.059174809989142235,0.01248642779587405,0.0005428881650380022,0.0,0.0,0.0,0.0
1843,0.04340748779164406,0.5263157894736842,0.3581117742810635,0.05914270211611503,0.012479652740097666,0.0005425935973955507,0.0,0.0,0.0,0.0
1844,0.04338394793926247,0.5265726681127982,0.3579175704989154,0.05911062906724512,0.012472885032537961,0.0005422993492407809,0.0,0.0,0.0,0.0
1845,0.04336043360433604,0.5262872628726287,0.35826558265582653,0.05907859078590786,0.012466124661246613,0.0005420054200542005,0.0,0.0,0.0,0.0
1846,0.04333694474539545,0.5260021668472372,0.35861321776814736,0.0590465872156013,0.012459371614301192,0.0005417118093174431,0.0,0.0,0.0,0.0
1847,0.04331348132106118,0.5262587980508934,0.35841905793178125,0.05901461829994586,0.01245262587980509,0.0005414185165132648,0.0,0.0,0.0,0.0
1848,0.04329004329004329,0.5265151515151515,0.3582251082251082,0.058982683982683984,0.012445887445887446,0.0005411255411255411,0.0,0.0,0.0,0.0
1849,0.04326663061114116,0.5267712276906436,0.35803136830719307,0.058950784207679824,0.012439156300703082,0.0005408328826392645,0.0,0.0,0.0,0.0
1850,0.043243243243243246,0.527027027027027,0.35783783783783785,0.05891891891891892,0.012432432432432432,0.0005405405405405405,0.0,0.0,0.0,0.0
1851,0.04321988114532685,0.5272825499729876,0.35764451647757967,0.05888708806050783,0.01242571582928147,0.0005402485143165856,0.0,0.0,0.0,0.0
1852,0.04319654427645788,0.5275377969762419,0.357451403887689,0.058855291576673865,0.012419006479481642,0.0005399568034557236,0.0,0.0,0.0,0.0
1853,0.04317323259579061,0.5272531030760929,0.3577981651376147,0.058823529411764705,0.0124123043712898,0.0005396654074473826,0.0,0.0,0.0,0.0
1854,0.043149946062567425,0.5269687162891047,0.3581445523193096,0.05879180151024811,0.012405609492988134,0.0005393743257820927,0.0,0.0,0.0,0.0
1855,0.0431266846361186,0.5272237196765499,0.35795148247978437,0.05876010781671159,0.012398921832884097,0.0005390835579514825,0.0,0.0,0.0,0.0
1856,0.04310344827586207,0.5269396551724138,0.3582974137931034,0.05872844827586207,0.012392241379310345,0.0005387931034482759,0.0,0.0,0.0,0.0
1857,0.043080236941303175,0.5266558966074314,0.35810446957458264,0.05869682283252558,0.012924071082390954,0.0005385029617662897,0.0,0.0,0.0,0.0
1858,0.04305705059203445,0.5269106566200216,0.3579117330462863,0.05866523143164693,0.012917115177610334,0.0005382131324004305,0.0,0.0,0.0,0.0
1859,0.04303388918773534,0.5271651425497579,0.35771920387305,0.0586336740182894,0.012910166756320602,0.0005379236148466917,0.0,0.0,0.0,0.0
1860,0.043010752688172046,0.5274193548387097,0.3575268817204301,0.05860215053763441,0.012903225806451613,0.0005376344086021505,0.0,0.0,0.0,0.0
1861,0.042987641053197204,0.5276732939279957,0.3573347662547018,0.05857066093498119,0.012896292315959162,0.0005373455131649651,0.0,0.0,0.0,0.0
1862,0.04296455424274973,0.5279269602577873,0.35714285714285715,0.05853920515574651,0.01288936627282492,0.0005370569280343716,0.0,0.0,0.0,0.0
1863,0.04294149221685454,0.5281803542673108,0.3569511540526033,0.05850778314546431,0.01288244766505636,0.0005367686527106817,0.0,0.0,0.0,0.0
1864,0.04291845493562232,0.5278969957081545,0.3572961373390558,0.05847639484978541,0.012875536480686695,0.000536480686695279,0.0,0.0,0.0,0.0
1865,0.04289544235924933,0.5276139410187668,0.3576407506702413,0.05844504021447721,0.012868632707774798,0.0005361930294906167,0.0,0.0,0.0,0.0
1866,0.04287245444801715,0.5278670953912111,0.357449088960343,0.05841371918542337,0.012861736334405145,0.0005359056806002144,0.0,0.0,0.0,0.0
1867,0.04284949116229245,0.5281199785752544,0.35725763256561327,0.05838243170862346,0.012854847348687734,0.0005356186395286556,0.0,0.0,0.0,0.0
1868,0.042826552462526764,0.5278372591006424,0.3576017130620985,0.05835117773019272,0.01284796573875803,0.0005353319057815846,0.0,0.0,0.0,0.0
1869,0.042803638309256285,0.5280898876404494,0.35741037988229,0.05831995719636169,0.012841091492776886,0.0005350454788657035,0.0,0.0,0.0,0.0
1870,0.0427807486631016,0.5278074866310161,0.35775401069518714,0.058288770053475936,0.012834224598930482,0.0005347593582887701,0.0,0.0,0.0,0.0
1871,0.04275788348476751,0.5280598610368786,0.35756280064136825,0.058257616247995726,0.012827365045430252,0.0005344735435595938,0.0,0.0,0.0,0.0
1872,0.042735042735042736,0.5283119658119658,0.3573717948717949,0.05822649572649573,0.01282051282051282,0.0005341880341880342,0.0,0.0,0.0,0.0
1873,0.04271222637479979,0.5280298985584624,0.3571809930592632,0.05872931126534971,0.012813667912439935,0.0005339028296849973,0.0,0.0,0.0,0.0
1874,0.042689434364994665,0.5277481323372465,0.3575240128068303,0.05869797225186766,0.012806830309498399,0.0005336179295624333,0.0,0.0,0.0,0.0
1875,0.042666666666666665,0.528,0.35733333333333334,0.058666666666666666,0.0128,0.0005333333333333334,0.0,0.0,0.0,0.0
1876,0.042643923240938165,0.5282515991471215,0.35714285714285715,0.05863539445628998,0.01279317697228145,0.0005330490405117271,0.0,0.0,0.0,0.0
1877,0.042621204049014386,0.5279701651571657,0.3574853489611082,0.05860415556739478,0.012786361214704315,0.0005327650506126798,0.0,0.0,0.0,0.0
1878,0.042598509052183174,0.527689030883919,0.3572949946751864,0.05910543130990415,0.012779552715654952,0.0005324813631522897,0.0,0.0,0.0,0.0
1879,0.04257583821181479,0.5274081958488558,0.35763704097924426,0.05907397551889303,0.012772751463544438,0.0005321979776476849,0.0,0.0,0.0,0.0
1880,0.0425531914893617,0.5276595744680851,0.3574468085106383,0.059042553191489364,0.01276595744680851,0.0005319148936170213,0.0,0.0,0.0,0.0
1881,0.04253056884635832,0.5279106858054227,0.3572567783094099,0.05901116427432217,0.012759170653907496,0.000531632110579479,0.0,0.0,0.0,0.0
1882,0.04250797024442083,0.5276301806588736,0.357066950053135,0.05951115834218916,0.012752391073326248,0.0005313496280552603,0.0,0.0,0.0,0.0
1883,0.04248539564524695,0.5273499734466277,0.3574083908656399,0.05947955390334572,0.012745618693574084,0.0005310674455655868,0.0,0.0,0.0,0.0
1884,0.04246284501061571,0.5270700636942676,0.35774946921443734,0.059447983014861996,0.012738853503184714,0.0005307855626326964,0.0,0.0,0.0,0.0
1885,0.042440318302387266,0.526790450928382,0.35809018567639256,0.059416445623342175,0.01273209549071618,0.0005305039787798408,0.0,0.0,0.0,0.0
1886,0.042417815482502653,0.5265111346765642,0.3584305408271474,0.05938494167550371,0.012725344644750796,0.0005302226935312832,0.0,0.0,0.0,0.0
1887,0.04239533651298357,0.5262321144674086,0.35877053524112346,0.059353471118177,0.012718600953895072,0.0005299417064122947,0.0,0.0,0.0,0.0
1888,0.0423728813559322,0.5259533898305084,0.3585805084745763,0.05985169491525424,0.012711864406779662,0.0005296610169491525,0.0,0.0,0.0,0.0
1889,0.04235044997353097,0.5256749602964531,0.35892006352567496,0.05982001058761249,0.01270513499205929,0.0005293806246691371,0.0,0.0,0.0,0.0
1890,0.042328042328042326,0.5253968253968254,0.35873015873015873,0.06031746031746032,0.012698412698412698,0.0005291005291005291,0.0,0.0,0.0,0.0
1891,0.04230565838180857,0.5251189846641988,0.3585404547858276,0.060814383923849816,0.01269169751454257,0.0005288207297726071,0.0,0.0,0.0,0.0
1892,0.042283298097251586,0.5253699788583509,0.3583509513742072,0.060782241014799156,0.012684989429175475,0.0005285412262156448,0.0,0.0,0.0,0.0
1893,0.04226096143687269,0.525620707871104,0.358161648177496,0.06075013206550449,0.012678288431061807,0.0005282620179609086,0.0,0.0,0.0,0.0
1894,0.042238648363252376,0.5258711721224921,0.3579725448785639,0.06071805702217529,0.012671594508975714,0.0005279831045406547,0.0,0.0,0.0,0.0
1895,0.04221635883905013,0.5255936675461741,0.358311345646438,0.06068601583113457,0.012664907651715039,0.0005277044854881266,0.0,0.0,0.0,0.0
1896,0.04219409282700422,0.5253164556962026,0.35864978902953587,0.06065400843881857,0.012658227848101266,0.0005274261603375527,0.0,0.0,0.0,0.0
1897,0.04217185028993147,0.5255666842382709,0.3584607274644175,0.06062203479177649,0.012651555086979441,0.0005271481286241434,0.0,0.0,0.0,0.0
1898,0.04214963119072708,0.5258166491043204,0.3582718651211802,0.06059009483667018,0.012644889357218124,0.0005268703898840885,0.0,0.0,0.0,0.0
1899,0.042127435492364404,0.5255397577672459,0.35808320168509744,0.061084781463928386,0.01263823064770932,0.000526592943654555,0.0,0.0,0.0,0.0
1900,0.042105263157894736,0.5252631578947369,0.358421052631579,0.061052631578947365,0.01263157894736842,0.0005263157894736842,0.0,0.0,0.0,0.0
1901,0.04208311415044713,0.524986849026828,0.3587585481325618,0.06102051551814834,0.01262493424513414,0.0005260389268805891,0.0,0.0,0.0,0.0
1902,0.04206098843322818,0.5247108307045215,0.3590956887486856,0.060988433228180865,0.012618296529968454,0.0005257623554153522,0.0,0.0,0.0,0.0
1903,0.04203888596952181,0.5244351024697845,0.35890698896479245,0.061481870730425645,0.012611665790856543,0.0005254860746190226,0.0,0.0,0.0,0.0
1904,0.04201680672268908,0.5246848739495799,0.358718487394958,0.06144957983193277,0.012605042016806723,0.0005252100840336134,0.0,0.0,0.0,0.0
1905,0.04199475065616798,0.5244094488188976,0.3590551181102362,0.06141732283464567,0.012598425196850394,0.0005249343832020997,0.0,0.0,0.0,0.0
1906,0.04197271773347324,0.5241343126967472,0.35939139559286465,0.061385099685204614,0.012591815320041973,0.0005246589716684155,0.0,0.0,0.0,0.0
1907,0.04195070791819612,0.523859465128474,0.3597273203985317,0.061352910330361825,0.012585212375458836,0.0005243838489774515,0.0,0.0,0.0,0.0
1908,0.041928721174004195,0.5235849056603774,0.360062893081761,0.06132075471698113,0.012578616352201259,0.0005241090146750524,0.0,0.0,0.0,0.0
1909,0.041906757464641176,0.5233106338397067,0.3603981141959141,0.061288632792037716,0.012572027239392353,0.0005238344683080147,0.0,0.0,0.0,0.0
1910,0.041884816753926704,0.5235602094240838,0.36020942408376966,0.0612565445026178,0.012565445026178011,0.0005235602094240838,0.0,0.0,0.0,0.0
1911,0.04186289900575615,0.5232862375719518,0.36054421768707484,0.061224489795918366,0.012558869701726845,0.0005232862375719519,0.0,0.0,0.0,0.0
1912,0.04184100418410042,0.5230125523012552,0.36035564853556484,0.06171548117154812,0.012552301255230125,0.0005230125523012552,0.0,0.0,0.0,0.0
1913,0.04181913225300575,0.5227391531625719,0.36069001568217457,0.061683220073183484,0.012545739675901725,0.0005227391531625719,0.0,0.0,0.0,0.0
1914,0.04179728317659352,0.522466039707419,0.3610240334378265,0.06165099268547544,0.012539184952978056,0.0005224660397074191,0.0,0.0,0.0,0.0
1915,0.04177545691906005,0.5221932114882507,0.36135770234986947,0.06161879895561358,0.012532637075718016,0.0005221932114882506,0.0,0.0,0.0,0.0
1916,0.04175365344467641,0.5219206680584552,0.36116910229645094,0.06210855949895616,0.012526096033402923,0.0005219206680584551,0.0,0.0,0.0,0.0
1917,0.041731872717788214,0.5216484089723527,0.3615023474178404,0.06207616066770996,0.012519561815336464,0.0005216484089723526,0.0,0.0,0.0,0.0
1918,0.04171011470281543,0.5213764337851929,0.3618352450469239,0.06204379562043796,0.01251303441084463,0.0005213764337851929,0.0,0.0,0.0,0.0
1919,0.041688379364252216,0.5216258467952058,0.36164669098488794,0.06201146430432517,0.012506513809275664,0.0005211047420531526,0.0,0.0,0.0,0.0
1920,0.041666666666666664,0.5213541666666667,0.3619791666666667,0.06197916666666667,0.0125,0.0005208333333333333,0.0,0.0,0.0,0.0
1921,0.041644976574700676,0.5210827693909422,0.3623112961998959,0.061946902654867256,0.012493492972410203,0.0005205622071837585,0.0,0.0,0.0,0.0
1922,0.04162330905306972,0.5208116545265349,0.36264308012486995,0.06191467221644121,0.012486992715920915,0.0005202913631633715,0.0,0.0,0.0,0.0
1923,0.04160166406656266,0.5205408216328653,0.3629745189807592,0.06188247529901196,0.0124804992199688,0.0005200208008320333,0.0,0.0,0.0,0.0
1924,0.04158004158004158,0.5202702702702703,0.3633056133056133,0.061850311850311854,0.012474012474012475,0.0005197505197505198,0.0,0.0,0.0,0.0
1925,0.04155844155844156,0.5205194805194805,0.3631168831168831,0.06181818181818182,0.012467532467532468,0.0005194805194805195,0.0,0.0,0.0,0.0
1926,0.04153686396677051,0.5202492211838006,0.363447559709242,0.06178608515057113,0.012461059190031152,0.0005192107995846313,0.0,0.0,0.0,0.0
1927,0.04151530877010898,0.5204981837052413,0.3632589517384536,0.06175402179553711,0.012454592631032694,0.0005189413596263622,0.0,0.0,0.0,0.0
1928,0.04149377593360996,0.520746887966805,0.3630705394190871,0.061721991701244816,0.012448132780082987,0.0005186721991701245,0.0,0.0,0.0,0.0
1929,0.041472265422498704,0.52099533437014,0.36288232244686364,0.06168999481596682,0.012441679626749611,0.0005184033177812338,0.0,0.0,0.0,0.0
1930,0.04145077720207254,0.5207253886010362,0.3632124352331606,0.061658031088082904,0.012435233160621761,0.0005181347150259067,0.0,0.0,0.0,0.0
1931,0.041429311237700675,0.5204557224236147,0.3635422061108234,0.061626100466079754,0.012428793371310202,0.0005178663904712584,0.0,0.0,0.0,0.0
1932,0.041407867494824016,0.5201863354037267,0.363871635610766,0.06159420289855073,0.012422360248447204,0.0005175983436853002,0.0,0.0,0.0,0.0
1933,0.04138644593895499,0.519917227108122,0.363683393688567,0.062079668908432487,0.012415933781686497,0.0005173305742369374,0.0,0.0,0.0,0.0
1934,0.04136504653567735,0.5196483971044468,0.3640124095139607,0.06204756980351603,0.012409513960703205,0.000517063081695967,0.0,0.0,0.0,0.0
1935,0.041343669250646,0.5193798449612403,0.36382428940568473,0.06253229974160207,0.012403100775193798,0.0005167958656330749,0.0,0.0,0.0,0.0
1936,0.04132231404958678,0.5191115702479339,0.36415289256198347,0.0625,0.012396694214876033,0.0005165289256198347,0.0,0.0,0.0,0.0
1937,0.041300980898296334,0.5193598347960764,0.36396489416623645,0.06246773360867321,0.0123902942694889,0.0005162622612287042,0.0,0.0,0.0,0.0
1938,0.0412796697626419,0.5196078431372549,0.3637770897832817,0.06243550051599587,0.01238390092879257,0.0005159958720330237,0.0,0.0,0.0,0.0
1939,0.041258380608561115,0.51985559566787,0.3635894791129448,0.062403300670448685,0.012377514182568335,0.0005157297576070139,0.0,0.0,0.0,0.0
1940,0.041237113402061855,0.5201030927835052,0.3634020618556701,0.06237113402061856,0.012371134020618556,0.0005154639175257732,0.0,0.0,0.0,0.0
1941,0.04173106646058733,0.5198351365275631,0.36321483771251933,0.062339000515198355,0.012364760432766615,0.0005151983513652757,0.0,0.0,0.0,0.0
1942,0.04170957775489186,0.51956745623069,0.3630278063851699,0.06230690010298661,0.012873326467559218,0.0005149330587023687,0.0,0.0,0.0,0.0
1943,0.041688111168296446,0.5193000514668039,0.3633556356150283,0.06227483273288729,0.012866700977869275,0.000514668039114771,0.0,0.0,0.0,0.0
1944,0.041666666666666664,0.5190329218106996,0.3636831275720165,0.062242798353909466,0.01286008230452675,0.00051440329218107,0.0,0.0,0.0,0.0
1945,0.0416452442159383,0.5187660668380463,0.36349614395886887,0.06272493573264781,0.012853470437017995,0.0005141388174807198,0.0,0.0,0.0,0.0
1946,0.04162384378211716,0.5184994861253854,0.36382322713257964,0.06269270298047276,0.012846865364850977,0.0005138746145940391,0.0,0.0,0.0,0.0
1947,0.04160246533127889,0.5187467899332306,0.36363636363636365,0.06266050333846944,0.012840267077555213,0.0005136106831022085,0.0,0.0,0.0,0.0
1948,0.04158110882956879,0.518993839835729,0.36344969199178645,0.06262833675564682,0.012833675564681724,0.000513347022587269,0.0,0.0,0.0,0.0
1949,0.04155977424320164,0.5187275525910724,0.3637762955361724,0.06259620318111853,0.012827090815802977,0.000513083632632119,0.0,0.0,0.0,0.0
1950,0.04153846153846154,0.5184615384615384,0.3641025641025641,0.06256410256410257,0.01282051282051282,0.0005128205128205128,0.0,0.0,0.0,0.0
1951,0.041517170681701694,0.5181957970271656,0.3639159405433111,0.06253203485392107,0.013326499231163505,0.0005125576627370579,0.0,0.0,0.0,0.0
1952,0.04149590163934426,0.5179303278688525,0.36424180327868855,0.0625,0.01331967213114754,0.0005122950819672131,0.0,0.0,0.0,0.0
1953,0.041474654377880185,0.5181771633384537,0.3640552995391705,0.06246799795186892,0.013312852022529442,0.0005120327700972862,0.0,0.0,0.0,0.0
1954,0.041453428863868984,0.5184237461617196,0.3638689866939611,0.062436028659160696,0.01330603889457523,0.0005117707267144319,0.0,0.0,0.0,0.0
1955,0.04143222506393862,0.5181585677749361,0.3636828644501279,0.06240409207161125,0.01381074168797954,0.0005115089514066496,0.0,0.0,0.0,0.0
1956,0.04141104294478527,0.5178936605316974,0.36400817995910023,0.06237218813905931,0.013803680981595092,0.0005112474437627812,0.0,0.0,0.0,0.0
1957,0.041389882473173226,0.5176290240163516,0.3643331630045989,0.06234031681144609,0.013796627491057742,0.000510986203372509,0.0,0.0,0.0,0.0
1958,0.04136874361593463,0.517364657814096,0.36465781409601633,0.06230847803881512,0.013789581205311542,0.0005107252298263534,0.0,0.0,0.0,0.0
1959,0.04134762633996937,0.5171005615109749,0.36498213374170496,0.062276671771311895,0.013782542113323124,0.0005104645227156713,0.0,0.0,0.0,0.0
1960,0.0413265306122449,0.5168367346938776,0.3653061224489796,0.06224489795918367,0.013775510204081633,0.0005102040816326531,0.0,0.0,0.0,0.0
1961,0.04130545639979602,0.5170831208567057,0.36511983681795,0.062213156552779196,0.013768485466598673,0.0005099439061703213,0.0,0.0,0.0,0.0
1962,0.04128440366972477,0.5168195718654435,0.3654434250764526,0.06218144750254842,0.013761467889908258,0.0005096839959225281,0.0,0.0,0.0,0.0
1963,0.041263372389200206,0.5170657157412124,0.3652572592969944,0.06214977075904228,0.013754457463066735,0.0005094243504839531,0.0,0.0,0.0,0.0
1964,0.04124236252545825,0.5173116089613035,0.365071283095723,0.062118126272912425,0.01374745417515275,0.0005091649694501018,0.0,0.0,0.0,0.0
1965,0.04173027989821883,0.5170483460559796,0.3648854961832061,0.06208651399491094,0.013740458015267175,0.0005089058524173028,0.0,0.0,0.0,0.0
1966,0.04170905391658189,0.517293997965412,0.3646998982706002,0.06205493387589013,0.013733468972533061,0.000508646998982706,0.0,0.0,0.0,0.0
1967,0.041687849517031014,0.5170310116929334,0.36451448906964923,0.06253177427554651,0.013726487036095577,0.0005083884087442806,0.0,0.0,0.0,0.0
1968,0.041666666666666664,0.5172764227642277,0.3643292682926829,0.0625,0.013719512195121951,0.0005081300813008131,0.0,0.0,0.0,0.0
1969,0.04164550533265617,0.5170137125444388,0.36465210766886746,0.062468257998984256,0.013712544438801422,0.0005078720162519045,0.0,0.0,0.0,0.0
1970,0.0416243654822335,0.516751269035533,0.3649746192893401,0.062436548223350256,0.013705583756345178,0.0005076142131979696,0.0,0.0,0.0,0.0
1971,0.041603247082699135,0.5164890918315576,0.365296803652968,0.0624048706240487,0.0136986301369863,0.0005073566717402334,0.0,0.0,0.0,0.0
1972,0.04158215010141988,0.5162271805273834,0.36511156186612576,0.06288032454361055,0.013691683569979716,0.0005070993914807302,0.0,0.0,0.0,0.0
1973,0.04156107450582869,0.5164723770907248,0.3649265078560568,0.06284845413076533,0.013684744044602128,0.0005068423720223011,0.0,0.0,0.0,0.0
1974,0.04154002026342452,0.5167173252279635,0.364741641337386,0.06281661600810537,0.013677811550151976,0.0005065856129685917,0.0,0.0,0.0,0.0
1975,0.04151898734177215,0.5169620253164557,0.36455696202531646,0.06278481012658228,0.013670886075949367,0.0005063291139240507,0.0,0.0,0.0,0.0
1976,0.04149797570850203,0.5167004048582996,0.3643724696356275,0.06325910931174089,0.013663967611336033,0.0005060728744939271,0.0,0.0,0.0,0.0
1977,0.041476985331310064,0.5164390490642388,0.36469398077895804,0.06322711178553364,0.013657056145675266,0.0005058168942842691,0.0,0.0,0.0,0.0
1978,0.041456016177957536,0.5166835187057633,0.36450960566228513,0.06319514661274014,0.013650151668351871,0.0005055611729019212,0.0,0.0,0.0,0.0
1979,0.04143506821627085,0.5169277412834765,0.3643254168772107,0.06316321374431531,0.013643254168772108,0.0005053057099545225,0.0,0.0,0.0,0.0
1980,0.04141414141414142,0.5166666666666667,0.36464646464646466,0.06313131313131314,0.013636363636363636,0.000505050505050505,0.0,0.0,0.0,0.0
1981,0.04139323573952549,0.5164058556284705,0.3649671882887431,0.06309944472488642,0.013629480060575468,0.0005047955577990914,0.0,0.0,0.0,0.0
1982,0.04137235116044399,0.5161453077699294,0.3647830474268416,0.06306760847628658,0.014127144298688193,0.0005045408678102926,0.0,0.0,0.0,0.0
1983,0.04135148764498235,0.5163893091275845,0.36459909228441756,0.06303580433686334,0.014120020171457387,0.0005042864346949068,0.0,0.0,0.0,0.0
1984,0.04133064516129032,0.516633064516129,0.3644153225806452,0.06300403225806452,0.014112903225806451,0.0005040322580645161,0.0,0.0,0.0,0.0
1985,0.04130982367758186,0.5163727959697733,0.36473551637279594,0.06297229219143577,0.014105793450881612,0.0005037783375314861,0.0,0.0,0.0,0.0
1986,0.041289023162134945,0.5161127895266868,0.365055387713998,0.06294058408862034,0.014098690835850957,0.0005035246727089627,0.0,0.0,0.0,0.0
1987,0.0412682435832914,0.5158530447911425,0.3653749370910921,0.06290890790135883,0.014091595369904378,0.0005032712632108706,0.0,0.0,0.0,0.0
1988,0.04124748490945674,0.5155935613682092,0.36519114688128773,0.06338028169014084,0.014084507042253521,0.0005030181086519115,0.0,0.0,0.0,0.0
1989,0.04122674710910005,0.5153343388637506,0.36551030668677725,0.06334841628959276,0.014077425842131725,0.0005027652086475615,0.0,0.0,0.0,0.0
1990,0.04120603015075377,0.5155778894472361,0.36532663316582914,0.06331658291457286,0.01407035175879397,0.0005025125628140704,0.0,0.0,0.0,0.0
1991,0.04118533400301356,0.515318935208438,0.3656454043194375,0.06328478151682572,0.014063284781516826,0.0005022601707684581,0.0,0.0,0.0,0.0
1992,0.04116465863453815,0.5150602409638554,0.36596385542168675,0.06325301204819277,0.014056224899598393,0.000502008032128514,0.0,0.0,0.0,0.0
1993,0.04114400401404917,0.5153035624686403,0.3657802308078274,0.06322127446061214,0.014049172102358254,0.0005017561465127947,0.0,0.0,0.0,0.0
1994,0.041123370110330994,0.5150451354062187,0.36559679037111337,0.06369107321965897,0.014042126379137413,0.0005015045135406219,0.0,0.0,0.0,0.0
1995,0.04110275689223058,0.5147869674185463,0.3659147869674185,0.06365914786967418,0.014035087719298246,0.0005012531328320802,0.0,0.0,0.0,0.0
1996,0.041082164328657314,0.5145290581162325,0.3662324649298597,0.06362725450901803,0.014028056112224449,0.000501002004008016,0.0,0.0,0.0,0.0
1997,0.041061592388582875,0.514772158237356,0.3660490736104156,0.06359539308963445,0.014021031547320982,0.000500751126690035,0.0,0.0,0.0,0.0
1998,0.04104104104104104,0.515015015015015,0.3658658658658659,0.06356356356356356,0.014014014014014014,0.0005005005005005005,0.0,0.0,0.0,0.0
1999,0.04102051025512756,0.5147573786893447,0.36568284142071034,0.06353176588294147,0.014507253626813406,0.0005002501250625312,0.0,0.0,0.0,0.0
2000,0.041,0.515,0.3655,0.0635,0.0145,0.0005,0.0,0.0,0.0,0.0
2001,0.04097951024487756,0.5147426286856571,0.3658170914542729,0.06346826586706647,0.014492753623188406,0.0004997501249375312,0.0,0.0,0.0,0.0
2002,0.04095904095904096,0.5144855144855145,0.3661338661338661,0.06343656343656344,0.014485514485514486,0.0004995004995004995,0.0,0.0,0.0,0.0
2003,0.040938592111832255,0.5142286570144783,0.3664503245132302,0.06340489266100849,0.014478282576135796,0.0004992511233150275,0.0,0.0,0.0,0.0
2004,0.04091816367265469,0.5139720558882236,0.36676646706586824,0.06337325349301397,0.014471057884231538,0.000499001996007984,0.0,0.0,0.0,0.0
2005,0.040897755610972565,0.514214463840399,0.36658354114713215,0.06334164588528678,0.014463840399002495,0.0004987531172069825,0.0,0.0,0.0,0.0
2006,0.040877367896311065,0.5139581256231306,0.36689930209371885,0.06331006979062812,0.014456630109670987,0.0004985044865403788,0.0,0.0,0.0,0.0
2007,0.0408570004982561,0.5142002989536621,0.3667164922770304,0.06327852516193323,0.014449427005480818,0.0004982561036372695,0.0,0.0,0.0,0.0
2008,0.04083665338645418,0.5139442231075697,0.36703187250996017,0.06324701195219123,0.01444223107569721,0.00049800796812749,0.0,0.0,0.0,0.0
2009,0.04081632653061224,0.5136884021901443,0.3668491786958686,0.06371329019412643,0.01443504230960677,0.0004977600796416127,0.0,0.0,0.0,0.0
2010,0.04079601990049751,0.5139303482587064,0.36666666666666664,0.06368159203980099,0.014427860696517412,0.0004975124378109452,0.0,0.0,0.0,0.0
2011,0.040775733465937346,0.5141720537046246,0.3664843361511686,0.06364992541024365,0.014420686225758329,0.0004972650422675286,0.0,0.0,0.0,0.0
2012,0.040755467196819085,0.5139165009940357,0.3663021868787276,0.06411530815109344,0.01441351888667992,0.0004970178926441351,0.0,0.0,0.0,0.0
2013,0.04073522106308992,0.5136612021857924,0.36661698956780925,0.06408345752608048,0.014406358668653751,0.0004967709885742673,0.0,0.0,0.0,0.0
2014,0.0407149950347567,0.5134061569016882,0.3669314796425025,0.06405163853028799,0.014399205561072492,0.0004965243296921549,0.0,0.0,0.0,0.0
2015,0.040694789081885854,0.513151364764268,0.36724565756823824,0.06401985111662531,0.014392059553349877,0.0004962779156327543,0.0,0.0,0.0,0.0
2016,0.040674603174603176,0.5128968253968254,0.36755952380952384,0.06398809523809523,0.014384920634920634,0.000496031746031746,0.0,0.0,0.0,0.0
2017,0.0406544372830937,0.5126425384234011,0.36787307882994547,0.06395637084779375,0.014377788795240456,0.0004957858205255329,0.0,0.0,0.0,0.0
2018,0.040634291377601585,0.512388503468781,0.3681863230921705,0.0639246778989098,0.014370664023785926,0.0004955401387512388,0.0,0.0,0.0,0.0
2019,0.04061416542842992,0.5121347201584943,0.3680039623576028,0.0638930163447251,0.014858841010401188,0.0004952947003467063,0.0,0.0,0.0,0.0
2020,0.040594059405940595,0.5118811881188119,0.3678217821782178,0.06435643564356436,0.01485148514851485,0.0004950495049504951,0.0,0.0,0.0,0.0
2021,0.04057397328055418,0.5121227115289461,0.36763978228599703,0.06432459178624443,0.014844136566056407,0.0004948045522018803,0.0,0.0,0.0,0.0
2022,0.040553907022749754,0.5118694362017804,0.36795252225519287,0.06429277942631058,0.01483679525222552,0.0004945598417408506,0.0,0.0,0.0,0.0
2023,0.040533860603064756,0.5116164112703905,0.36826495304003953,0.06426099851705389,0.014829461196243203,0.0004943153732081067,0.0,0.0,0.0,0.0
2024,0.040513833992094864,0.5113636363636364,0.3685770750988142,0.06422924901185771,0.014822134387351778,0.0004940711462450593,0.0,0.0,0.0,0.0
2025,0.04049382716049383,0.5111111111111111,0.36839506172839503,0.06469135802469136,0.014814814814814815,0.0004938271604938272,0.0,0.0,0.0,0.0
2026,0.040473840078973346,0.5113524185587365,0.368213228035538,0.06465942744323791,0.014807502467917079,0.0004935834155972359,0.0,0.0,0.0,0.0
2027,0.04045387271830291,0.5111001480019733,0.36852491366551554,0.0646275283670449,0.01480019733596448,0.000493339911198816,0.0,0.0,0.0,0.0
2028,0.04043392504930966,0.5108481262327417,0.368836291913215,0.0645956607495069,0.014792899408284023,0.0004930966469428008,0.0,0.0,0.0,0.0
2029,0.040413997042878264,0.5110892065056678,0.36865450961064566,0.0645638245441104,0.014785608674223755,0.0004928536224741252,0.0,0.0,0.0,0.0
2030,0.04039408866995074,0.5113300492610837,0.36847290640394087,0.0645320197044335,0.014778325123152709,0.0004926108374384236,0.0,0.0,0.0,0.0
2031,0.04037419990152634,0.5110782865583456,0.3687838503200394,0.06450024618414574,0.014771048744460856,0.0004923682914820286,0.0,0.0,0.0,0.0
2032,0.040354330708661415,0.5108267716535433,0.3690944881889764,0.06446850393700787,0.014763779527559055,0.0004921259842519685,0.0,0.0,0.0,0.0
2033,0.04033448106246926,0.5105755041810133,0.36891293654697493,0.06443679291687161,0.015248401377274963,0.0004918839153959665,0.0,0.0,0.0,0.0
2034,0.04031465093411996,0.5108161258603736,0.3687315634218289,0.06440511307767945,0.015240904621435595,0.0004916420845624386,0.0,0.0,0.0,0.0
2035,0.040294840294840296,0.5105651105651106,0.36904176904176905,0.06437346437346438,0.015233415233415233,0.0004914004914004914,0.0,0.0,0.0,0.0
2036,0.04027504911591356,0.5103143418467584,0.3693516699410609,0.06434184675834971,0.015225933202357564,0.0004911591355599214,0.0,0.0,0.0,0.0
2037,0.04025527736867943,0.510554737358861,0.36917034855179187,0.06431026018654884,0.01521845851742759,0.0004909180166912126,0.0,0.0,0.0,0.0
2038,0.040235525024533855,0.5103042198233563,0.36947988223748773,0.06427870461236507,0.01521099116781158,0.0004906771344455348,0.0,0.0,0.0,0.0
2039,0.04021579205492889,0.5100539480137323,0.36978911230995587,0.06424717999019126,0.015203531142717018,0.0004904364884747426,0.0,0.0,0.0,0.0
2040,0.04019607843137255,0.5098039215686274,0.3700980392156863,0.0642156862745098,0.015196078431372549,0.0004901960784313725,0.0,0.0,0.0,0.0
2041,0.04017638412542871,0.5095541401273885,0.370406663400294,0.0641842234198922,0.015188633023027927,0.0004899559039686428,0.0,0.0,0.0,0.0
2042,0.040156709108716944,0.5093046033300686,0.37071498530852104,0.06415279138099902,0.015181194906953967,0.0004897159647404506,0.0,0.0,0.0,0.0
2043,0.040137053352912386,0.5090553108174254,0.3710230053842389,0.06412139011257954,0.015173764072442487,0.0004894762604013706,0.0,0.0,0.0,0.0
2044,0.040117416829745595,0.5088062622309197,0.3713307240704501,0.06409001956947162,0.015166340508806261,0.0004892367906066536,0.0,0.0,0.0,0.0
2045,0.040097799511002445,0.5090464547677261,0.37114914425427875,0.06405867970660147,0.015158924205378973,0.0004889975550122249,0.0,0.0,0.0,0.0
2046,0.04007820136852395,0.5087976539589443,0.37145650048875856,0.06402737047898338,0.015151515151515152,0.0004887585532746823,0.0,0.0,0.0,0.0
2047,0.040058622374206154,0.5085490962383976,0.37127503663898387,0.06448461162677088,0.015144113336590131,0.0004885197850512946,0.0,0.0,0.0,0.0


==> data/ratio_pitch_supertokens/ratio_pitch_supertokens_poly.csv <==
x,p0,p1,p2,p3,p4,p5,p6,p7,p8,p9
0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.5,0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
3,0.3333333333333333,0.6666666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4,0.25,0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5,0.2,0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6,0.16666666666666666,0.8333333333333334,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7,0.14285714285714285,0.8571428571428571,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,0.125,0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
9,0.1111111111111111,0.8888888888888888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
10,0.1,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
11,0.09090909090909091,0.9090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
12,0.08333333333333333,0.9166666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
13,0.07692307692307693,0.9230769230769231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
14,0.07142857142857142,0.9285714285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
15,0.06666666666666667,0.9333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
16,0.0625,0.9375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
17,0.11764705882352941,0.8823529411764706,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
18,0.1111111111111111,0.8888888888888888,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
19,0.10526315789473684,0.8947368421052632,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,0.1,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,0.09523809523809523,0.9047619047619048,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,0.09090909090909091,0.9090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,0.08695652173913043,0.9130434782608695,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,0.08333333333333333,0.9166666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,0.08,0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,0.07692307692307693,0.9230769230769231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,0.07407407407407407,0.9259259259259259,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,0.07142857142857142,0.9285714285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,0.06896551724137931,0.9310344827586207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,0.1,0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,0.0967741935483871,0.9032258064516129,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,0.09375,0.90625,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,0.09090909090909091,0.9090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,0.08823529411764706,0.9117647058823529,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,0.08571428571428572,0.9142857142857143,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
36,0.08333333333333333,0.9166666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
37,0.08108108108108109,0.918918918918919,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
38,0.07894736842105263,0.9210526315789473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
39,0.07692307692307693,0.9230769230769231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,0.075,0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
41,0.07317073170731707,0.926829268292683,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
42,0.07142857142857142,0.9285714285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,0.06976744186046512,0.9302325581395349,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,0.06818181818181818,0.9318181818181818,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,0.06666666666666667,0.9333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,0.06521739130434782,0.9347826086956522,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,0.06382978723404255,0.9361702127659575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,0.0625,0.9375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,0.061224489795918366,0.9387755102040817,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,0.06,0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
51,0.058823529411764705,0.9411764705882353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
52,0.057692307692307696,0.9423076923076923,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
53,0.05660377358490566,0.9433962264150944,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
54,0.05555555555555555,0.9444444444444444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
55,0.07272727272727272,0.9272727272727272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
56,0.07142857142857142,0.9285714285714286,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
57,0.07017543859649122,0.9298245614035088,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
58,0.06896551724137931,0.9310344827586207,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
59,0.06779661016949153,0.9322033898305084,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
60,0.06666666666666667,0.9333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
61,0.06557377049180328,0.9344262295081968,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
62,0.06451612903225806,0.9354838709677419,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
63,0.06349206349206349,0.9365079365079365,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
64,0.0625,0.9375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
65,0.06153846153846154,0.9384615384615385,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
66,0.06060606060606061,0.9393939393939394,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
67,0.05970149253731343,0.9402985074626866,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
68,0.058823529411764705,0.9411764705882353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
69,0.057971014492753624,0.9420289855072463,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
70,0.05714285714285714,0.9428571428571428,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
71,0.056338028169014086,0.9436619718309859,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
72,0.05555555555555555,0.9444444444444444,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
73,0.0684931506849315,0.9315068493150684,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
74,0.06756756756756757,0.9324324324324325,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
75,0.06666666666666667,0.9333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
76,0.06578947368421052,0.9342105263157895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
77,0.06493506493506493,0.935064935064935,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
78,0.0641025641025641,0.9358974358974359,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
79,0.06329113924050633,0.9367088607594937,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
80,0.0625,0.9375,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
81,0.06172839506172839,0.9382716049382716,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
82,0.06097560975609756,0.9390243902439024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
83,0.060240963855421686,0.9397590361445783,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
84,0.05952380952380952,0.9404761904761905,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
85,0.058823529411764705,0.9411764705882353,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
86,0.05813953488372093,0.9418604651162791,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
87,0.05747126436781609,0.9425287356321839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
88,0.056818181818181816,0.9431818181818182,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
89,0.056179775280898875,0.9325842696629213,0.011235955056179775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
90,0.05555555555555555,0.9333333333333333,0.011111111111111112,0.0,0.0,0.0,0.0,0.0,0.0,0.0
91,0.054945054945054944,0.9340659340659341,0.01098901098901099,0.0,0.0,0.0,0.0,0.0,0.0,0.0
92,0.05434782608695652,0.9347826086956522,0.010869565217391304,0.0,0.0,0.0,0.0,0.0,0.0,0.0
93,0.06451612903225806,0.9247311827956989,0.010752688172043012,0.0,0.0,0.0,0.0,0.0,0.0,0.0
94,0.06382978723404255,0.925531914893617,0.010638297872340425,0.0,0.0,0.0,0.0,0.0,0.0,0.0
95,0.06315789473684211,0.9263157894736842,0.010526315789473684,0.0,0.0,0.0,0.0,0.0,0.0,0.0
96,0.0625,0.9270833333333334,0.010416666666666666,0.0,0.0,0.0,0.0,0.0,0.0,0.0
97,0.061855670103092786,0.9278350515463918,0.010309278350515464,0.0,0.0,0.0,0.0,0.0,0.0,0.0
98,0.061224489795918366,0.9285714285714286,0.01020408163265306,0.0,0.0,0.0,0.0,0.0,0.0,0.0
99,0.06060606060606061,0.9292929292929293,0.010101010101010102,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,0.06,0.93,0.01,0.0,0.0,0.0,0.0,0.0,0.0,0.0
101,0.0594059405940594,0.9306930693069307,0.009900990099009901,0.0,0.0,0.0,0.0,0.0,0.0,0.0
102,0.06862745098039216,0.9215686274509803,0.00980392156862745,0.0,0.0,0.0,0.0,0.0,0.0,0.0
103,0.06796116504854369,0.9223300970873787,0.009708737864077669,0.0,0.0,0.0,0.0,0.0,0.0,0.0
104,0.0673076923076923,0.9134615384615384,0.019230769230769232,0.0,0.0,0.0,0.0,0.0,0.0,0.0
105,0.06666666666666667,0.9142857142857143,0.01904761904761905,0.0,0.0,0.0,0.0,0.0,0.0,0.0
106,0.07547169811320754,0.9056603773584906,0.018867924528301886,0.0,0.0,0.0,0.0,0.0,0.0,0.0
107,0.07476635514018691,0.897196261682243,0.028037383177570093,0.0,0.0,0.0,0.0,0.0,0.0,0.0
108,0.07407407407407407,0.8888888888888888,0.037037037037037035,0.0,0.0,0.0,0.0,0.0,0.0,0.0
109,0.07339449541284404,0.8899082568807339,0.03669724770642202,0.0,0.0,0.0,0.0,0.0,0.0,0.0
110,0.07272727272727272,0.8818181818181818,0.045454545454545456,0.0,0.0,0.0,0.0,0.0,0.0,0.0
111,0.08108108108108109,0.8738738738738738,0.04504504504504504,0.0,0.0,0.0,0.0,0.0,0.0,0.0
112,0.08035714285714286,0.875,0.044642857142857144,0.0,0.0,0.0,0.0,0.0,0.0,0.0
113,0.07964601769911504,0.8761061946902655,0.04424778761061947,0.0,0.0,0.0,0.0,0.0,0.0,0.0
114,0.07894736842105263,0.868421052631579,0.05263157894736842,0.0,0.0,0.0,0.0,0.0,0.0,0.0
115,0.0782608695652174,0.8608695652173913,0.06086956521739131,0.0,0.0,0.0,0.0,0.0,0.0,0.0
116,0.07758620689655173,0.8620689655172413,0.0603448275862069,0.0,0.0,0.0,0.0,0.0,0.0,0.0
117,0.08547008547008547,0.8547008547008547,0.05982905982905983,0.0,0.0,0.0,0.0,0.0,0.0,0.0
118,0.0847457627118644,0.8559322033898306,0.059322033898305086,0.0,0.0,0.0,0.0,0.0,0.0,0.0
119,0.08403361344537816,0.8571428571428571,0.058823529411764705,0.0,0.0,0.0,0.0,0.0,0.0,0.0
120,0.08333333333333333,0.85,0.06666666666666667,0.0,0.0,0.0,0.0,0.0,0.0,0.0
121,0.08264462809917356,0.8512396694214877,0.06611570247933884,0.0,0.0,0.0,0.0,0.0,0.0,0.0
122,0.08196721311475409,0.8524590163934426,0.06557377049180328,0.0,0.0,0.0,0.0,0.0,0.0,0.0
123,0.08130081300813008,0.8455284552845529,0.07317073170731707,0.0,0.0,0.0,0.0,0.0,0.0,0.0
124,0.08870967741935484,0.8387096774193549,0.07258064516129033,0.0,0.0,0.0,0.0,0.0,0.0,0.0
125,0.096,0.832,0.072,0.0,0.0,0.0,0.0,0.0,0.0,0.0
126,0.09523809523809523,0.8333333333333334,0.07142857142857142,0.0,0.0,0.0,0.0,0.0,0.0,0.0
127,0.09448818897637795,0.8346456692913385,0.07086614173228346,0.0,0.0,0.0,0.0,0.0,0.0,0.0
128,0.09375,0.8359375,0.0703125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
129,0.09302325581395349,0.8372093023255814,0.06976744186046512,0.0,0.0,0.0,0.0,0.0,0.0,0.0
130,0.09230769230769231,0.8384615384615385,0.06923076923076923,0.0,0.0,0.0,0.0,0.0,0.0,0.0
131,0.0916030534351145,0.8396946564885496,0.06870229007633588,0.0,0.0,0.0,0.0,0.0,0.0,0.0
132,0.09090909090909091,0.8333333333333334,0.07575757575757576,0.0,0.0,0.0,0.0,0.0,0.0,0.0
133,0.09022556390977443,0.8345864661654135,0.07518796992481203,0.0,0.0,0.0,0.0,0.0,0.0,0.0
134,0.08955223880597014,0.835820895522388,0.07462686567164178,0.0,0.0,0.0,0.0,0.0,0.0,0.0
135,0.08888888888888889,0.837037037037037,0.07407407407407407,0.0,0.0,0.0,0.0,0.0,0.0,0.0
136,0.08823529411764706,0.8308823529411765,0.08088235294117647,0.0,0.0,0.0,0.0,0.0,0.0,0.0
137,0.08759124087591241,0.8321167883211679,0.08029197080291971,0.0,0.0,0.0,0.0,0.0,0.0,0.0
138,0.08695652173913043,0.8333333333333334,0.07971014492753623,0.0,0.0,0.0,0.0,0.0,0.0,0.0
139,0.08633093525179857,0.8345323741007195,0.07913669064748201,0.0,0.0,0.0,0.0,0.0,0.0,0.0
140,0.08571428571428572,0.8285714285714286,0.08571428571428572,0.0,0.0,0.0,0.0,0.0,0.0,0.0
141,0.0851063829787234,0.8297872340425532,0.0851063829787234,0.0,0.0,0.0,0.0,0.0,0.0,0.0
142,0.08450704225352113,0.823943661971831,0.09154929577464789,0.0,0.0,0.0,0.0,0.0,0.0,0.0
143,0.08391608391608392,0.8251748251748252,0.09090909090909091,0.0,0.0,0.0,0.0,0.0,0.0,0.0
144,0.09027777777777778,0.8194444444444444,0.09027777777777778,0.0,0.0,0.0,0.0,0.0,0.0,0.0
145,0.09655172413793103,0.8137931034482758,0.0896551724137931,0.0,0.0,0.0,0.0,0.0,0.0,0.0
146,0.0958904109589041,0.815068493150685,0.08904109589041095,0.0,0.0,0.0,0.0,0.0,0.0,0.0
147,0.09523809523809523,0.8095238095238095,0.09523809523809523,0.0,0.0,0.0,0.0,0.0,0.0,0.0
148,0.0945945945945946,0.8108108108108109,0.0945945945945946,0.0,0.0,0.0,0.0,0.0,0.0,0.0
149,0.09395973154362416,0.8120805369127517,0.09395973154362416,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,0.09333333333333334,0.8133333333333334,0.09333333333333334,0.0,0.0,0.0,0.0,0.0,0.0,0.0
151,0.09271523178807947,0.8079470198675497,0.09933774834437085,0.0,0.0,0.0,0.0,0.0,0.0,0.0
152,0.09210526315789473,0.8092105263157895,0.09868421052631579,0.0,0.0,0.0,0.0,0.0,0.0,0.0
153,0.0915032679738562,0.803921568627451,0.10457516339869281,0.0,0.0,0.0,0.0,0.0,0.0,0.0
154,0.09740259740259741,0.7987012987012987,0.1038961038961039,0.0,0.0,0.0,0.0,0.0,0.0,0.0
155,0.0967741935483871,0.8,0.1032258064516129,0.0,0.0,0.0,0.0,0.0,0.0,0.0
156,0.09615384615384616,0.8012820512820513,0.10256410256410256,0.0,0.0,0.0,0.0,0.0,0.0,0.0
157,0.09554140127388536,0.802547770700637,0.10191082802547771,0.0,0.0,0.0,0.0,0.0,0.0,0.0
158,0.0949367088607595,0.7974683544303798,0.10759493670886076,0.0,0.0,0.0,0.0,0.0,0.0,0.0
159,0.09433962264150944,0.7987421383647799,0.1069182389937107,0.0,0.0,0.0,0.0,0.0,0.0,0.0
160,0.09375,0.8,0.10625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
161,0.09316770186335403,0.8012422360248447,0.10559006211180125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
162,0.09259259259259259,0.7962962962962963,0.1111111111111111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
163,0.09202453987730061,0.7975460122699386,0.11042944785276074,0.0,0.0,0.0,0.0,0.0,0.0,0.0
164,0.09146341463414634,0.7926829268292683,0.11585365853658537,0.0,0.0,0.0,0.0,0.0,0.0,0.0
165,0.09090909090909091,0.793939393939394,0.11515151515151516,0.0,0.0,0.0,0.0,0.0,0.0,0.0
166,0.09036144578313253,0.7951807228915663,0.1144578313253012,0.0,0.0,0.0,0.0,0.0,0.0,0.0
167,0.08982035928143713,0.7964071856287425,0.11377245508982035,0.0,0.0,0.0,0.0,0.0,0.0,0.0
168,0.08928571428571429,0.7976190476190477,0.1130952380952381,0.0,0.0,0.0,0.0,0.0,0.0,0.0
169,0.09467455621301775,0.7928994082840237,0.11242603550295859,0.0,0.0,0.0,0.0,0.0,0.0,0.0
170,0.09411764705882353,0.7941176470588235,0.11176470588235295,0.0,0.0,0.0,0.0,0.0,0.0,0.0
171,0.0935672514619883,0.7953216374269005,0.1111111111111111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
172,0.09302325581395349,0.7906976744186046,0.11627906976744186,0.0,0.0,0.0,0.0,0.0,0.0,0.0
173,0.09248554913294797,0.791907514450867,0.11560693641618497,0.0,0.0,0.0,0.0,0.0,0.0,0.0
174,0.09195402298850575,0.7931034482758621,0.11494252873563218,0.0,0.0,0.0,0.0,0.0,0.0,0.0
175,0.09714285714285714,0.7885714285714286,0.11428571428571428,0.0,0.0,0.0,0.0,0.0,0.0,0.0
176,0.09659090909090909,0.7897727272727273,0.11363636363636363,0.0,0.0,0.0,0.0,0.0,0.0,0.0
177,0.096045197740113,0.7909604519774012,0.11299435028248588,0.0,0.0,0.0,0.0,0.0,0.0,0.0
178,0.09550561797752809,0.7865168539325843,0.11797752808988764,0.0,0.0,0.0,0.0,0.0,0.0,0.0
179,0.1005586592178771,0.7821229050279329,0.11731843575418995,0.0,0.0,0.0,0.0,0.0,0.0,0.0
180,0.1,0.7777777777777778,0.12222222222222222,0.0,0.0,0.0,0.0,0.0,0.0,0.0
181,0.09944751381215469,0.7734806629834254,0.1270718232044199,0.0,0.0,0.0,0.0,0.0,0.0,0.0
182,0.0989010989010989,0.7747252747252747,0.12637362637362637,0.0,0.0,0.0,0.0,0.0,0.0,0.0
183,0.10382513661202186,0.7704918032786885,0.12568306010928962,0.0,0.0,0.0,0.0,0.0,0.0,0.0
184,0.10326086956521739,0.7717391304347826,0.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
185,0.10270270270270271,0.7675675675675676,0.12972972972972974,0.0,0.0,0.0,0.0,0.0,0.0,0.0
186,0.10215053763440861,0.7634408602150538,0.13440860215053763,0.0,0.0,0.0,0.0,0.0,0.0,0.0
187,0.10160427807486631,0.7647058823529411,0.13368983957219252,0.0,0.0,0.0,0.0,0.0,0.0,0.0
188,0.10638297872340426,0.7606382978723404,0.13297872340425532,0.0,0.0,0.0,0.0,0.0,0.0,0.0
189,0.10582010582010581,0.7619047619047619,0.13227513227513227,0.0,0.0,0.0,0.0,0.0,0.0,0.0
190,0.10526315789473684,0.7631578947368421,0.13157894736842105,0.0,0.0,0.0,0.0,0.0,0.0,0.0
191,0.10471204188481675,0.7643979057591623,0.13089005235602094,0.0,0.0,0.0,0.0,0.0,0.0,0.0
192,0.10416666666666667,0.765625,0.13020833333333334,0.0,0.0,0.0,0.0,0.0,0.0,0.0
193,0.10362694300518134,0.7668393782383419,0.12953367875647667,0.0,0.0,0.0,0.0,0.0,0.0,0.0
194,0.10309278350515463,0.7680412371134021,0.12886597938144329,0.0,0.0,0.0,0.0,0.0,0.0,0.0
195,0.1076923076923077,0.764102564102564,0.1282051282051282,0.0,0.0,0.0,0.0,0.0,0.0,0.0
196,0.10714285714285714,0.7653061224489796,0.12755102040816327,0.0,0.0,0.0,0.0,0.0,0.0,0.0
197,0.1116751269035533,0.7614213197969543,0.12690355329949238,0.0,0.0,0.0,0.0,0.0,0.0,0.0
198,0.1111111111111111,0.7575757575757576,0.13131313131313133,0.0,0.0,0.0,0.0,0.0,0.0,0.0
199,0.11055276381909548,0.7537688442211056,0.135678391959799,0.0,0.0,0.0,0.0,0.0,0.0,0.0
200,0.11,0.755,0.135,0.0,0.0,0.0,0.0,0.0,0.0,0.0
201,0.10945273631840796,0.7562189054726368,0.13432835820895522,0.0,0.0,0.0,0.0,0.0,0.0,0.0
202,0.10891089108910891,0.7574257425742574,0.13366336633663367,0.0,0.0,0.0,0.0,0.0,0.0,0.0
203,0.10837438423645321,0.7586206896551724,0.1330049261083744,0.0,0.0,0.0,0.0,0.0,0.0,0.0
204,0.10784313725490197,0.7598039215686274,0.1323529411764706,0.0,0.0,0.0,0.0,0.0,0.0,0.0
205,0.1073170731707317,0.7609756097560976,0.13170731707317074,0.0,0.0,0.0,0.0,0.0,0.0,0.0
206,0.10679611650485436,0.7572815533980582,0.13592233009708737,0.0,0.0,0.0,0.0,0.0,0.0,0.0
207,0.10628019323671498,0.7584541062801933,0.13526570048309178,0.0,0.0,0.0,0.0,0.0,0.0,0.0
208,0.10576923076923077,0.7596153846153846,0.1346153846153846,0.0,0.0,0.0,0.0,0.0,0.0,0.0
209,0.10526315789473684,0.7607655502392344,0.1339712918660287,0.0,0.0,0.0,0.0,0.0,0.0,0.0
210,0.10476190476190476,0.7619047619047619,0.13333333333333333,0.0,0.0,0.0,0.0,0.0,0.0,0.0
211,0.10426540284360189,0.7630331753554502,0.13270142180094788,0.0,0.0,0.0,0.0,0.0,0.0,0.0
212,0.10377358490566038,0.7641509433962265,0.1320754716981132,0.0,0.0,0.0,0.0,0.0,0.0,0.0
213,0.10328638497652583,0.7605633802816901,0.13615023474178403,0.0,0.0,0.0,0.0,0.0,0.0,0.0
214,0.102803738317757,0.7570093457943925,0.14018691588785046,0.0,0.0,0.0,0.0,0.0,0.0,0.0
215,0.10232558139534884,0.7581395348837209,0.13953488372093023,0.0,0.0,0.0,0.0,0.0,0.0,0.0
216,0.10185185185185185,0.7592592592592593,0.1388888888888889,0.0,0.0,0.0,0.0,0.0,0.0,0.0
217,0.10138248847926268,0.7603686635944701,0.1382488479262673,0.0,0.0,0.0,0.0,0.0,0.0,0.0
218,0.10550458715596331,0.7568807339449541,0.13761467889908258,0.0,0.0,0.0,0.0,0.0,0.0,0.0
219,0.1050228310502283,0.7579908675799086,0.136986301369863,0.0,0.0,0.0,0.0,0.0,0.0,0.0
220,0.10454545454545454,0.759090909090909,0.13636363636363635,0.0,0.0,0.0,0.0,0.0,0.0,0.0
221,0.1085972850678733,0.755656108597285,0.13574660633484162,0.0,0.0,0.0,0.0,0.0,0.0,0.0
222,0.10810810810810811,0.7567567567567568,0.13513513513513514,0.0,0.0,0.0,0.0,0.0,0.0,0.0
223,0.10762331838565023,0.7533632286995515,0.13901345291479822,0.0,0.0,0.0,0.0,0.0,0.0,0.0
224,0.10714285714285714,0.7544642857142857,0.13839285714285715,0.0,0.0,0.0,0.0,0.0,0.0,0.0
225,0.10666666666666667,0.7555555555555555,0.13777777777777778,0.0,0.0,0.0,0.0,0.0,0.0,0.0
226,0.10619469026548672,0.7566371681415929,0.13716814159292035,0.0,0.0,0.0,0.0,0.0,0.0,0.0
227,0.11013215859030837,0.7533039647577092,0.13656387665198239,0.0,0.0,0.0,0.0,0.0,0.0,0.0
228,0.10964912280701754,0.7543859649122807,0.13596491228070176,0.0,0.0,0.0,0.0,0.0,0.0,0.0
229,0.11353711790393013,0.7510917030567685,0.13537117903930132,0.0,0.0,0.0,0.0,0.0,0.0,0.0
230,0.11304347826086956,0.7521739130434782,0.13478260869565217,0.0,0.0,0.0,0.0,0.0,0.0,0.0
231,0.11255411255411256,0.7532467532467533,0.1341991341991342,0.0,0.0,0.0,0.0,0.0,0.0,0.0
232,0.11637931034482758,0.75,0.1336206896551724,0.0,0.0,0.0,0.0,0.0,0.0,0.0
233,0.11587982832618025,0.7510729613733905,0.13304721030042918,0.0,0.0,0.0,0.0,0.0,0.0,0.0
234,0.11538461538461539,0.7478632478632479,0.13675213675213677,0.0,0.0,0.0,0.0,0.0,0.0,0.0
235,0.1148936170212766,0.7489361702127659,0.13617021276595745,0.0,0.0,0.0,0.0,0.0,0.0,0.0
236,0.11864406779661017,0.7457627118644068,0.13559322033898305,0.0,0.0,0.0,0.0,0.0,0.0,0.0
237,0.11814345991561181,0.7468354430379747,0.1350210970464135,0.0,0.0,0.0,0.0,0.0,0.0,0.0
238,0.11764705882352941,0.7478991596638656,0.13445378151260504,0.0,0.0,0.0,0.0,0.0,0.0,0.0
239,0.11715481171548117,0.7447698744769874,0.13807531380753138,0.0,0.0,0.0,0.0,0.0,0.0,0.0
240,0.11666666666666667,0.7458333333333333,0.1375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
241,0.11618257261410789,0.7468879668049793,0.13692946058091288,0.0,0.0,0.0,0.0,0.0,0.0,0.0
242,0.11570247933884298,0.7479338842975206,0.13636363636363635,0.0,0.0,0.0,0.0,0.0,0.0,0.0
243,0.11522633744855967,0.7489711934156379,0.13580246913580246,0.0,0.0,0.0,0.0,0.0,0.0,0.0
244,0.11475409836065574,0.75,0.13524590163934427,0.0,0.0,0.0,0.0,0.0,0.0,0.0
245,0.11428571428571428,0.746938775510204,0.13877551020408163,0.0,0.0,0.0,0.0,0.0,0.0,0.0
246,0.11382113821138211,0.7479674796747967,0.13821138211382114,0.0,0.0,0.0,0.0,0.0,0.0,0.0
247,0.11336032388663968,0.7449392712550608,0.1417004048582996,0.0,0.0,0.0,0.0,0.0,0.0,0.0
248,0.11290322580645161,0.7459677419354839,0.14112903225806453,0.0,0.0,0.0,0.0,0.0,0.0,0.0
249,0.11244979919678715,0.7429718875502008,0.14457831325301204,0.0,0.0,0.0,0.0,0.0,0.0,0.0
250,0.112,0.744,0.144,0.0,0.0,0.0,0.0,0.0,0.0,0.0
251,0.11553784860557768,0.7410358565737052,0.14342629482071714,0.0,0.0,0.0,0.0,0.0,0.0,0.0
252,0.11904761904761904,0.7380952380952381,0.14285714285714285,0.0,0.0,0.0,0.0,0.0,0.0,0.0
253,0.11857707509881422,0.7391304347826086,0.1422924901185771,0.0,0.0,0.0,0.0,0.0,0.0,0.0
254,0.11811023622047244,0.7401574803149606,0.14173228346456693,0.0,0.0,0.0,0.0,0.0,0.0,0.0
255,0.11764705882352941,0.7372549019607844,0.1450980392156863,0.0,0.0,0.0,0.0,0.0,0.0,0.0
256,0.1171875,0.73828125,0.14453125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
257,0.11673151750972763,0.7392996108949417,0.14396887159533073,0.0,0.0,0.0,0.0,0.0,0.0,0.0
258,0.12015503875968993,0.7364341085271318,0.1434108527131783,0.0,0.0,0.0,0.0,0.0,0.0,0.0
259,0.11969111969111969,0.7374517374517374,0.14285714285714285,0.0,0.0,0.0,0.0,0.0,0.0,0.0
260,0.11923076923076924,0.7384615384615385,0.1423076923076923,0.0,0.0,0.0,0.0,0.0,0.0,0.0
261,0.11877394636015326,0.7394636015325671,0.1417624521072797,0.0,0.0,0.0,0.0,0.0,0.0,0.0
262,0.1183206106870229,0.7404580152671756,0.14122137404580154,0.0,0.0,0.0,0.0,0.0,0.0,0.0
263,0.11787072243346007,0.7414448669201521,0.14068441064638784,0.0,0.0,0.0,0.0,0.0,0.0,0.0
264,0.11742424242424243,0.7424242424242424,0.14015151515151514,0.0,0.0,0.0,0.0,0.0,0.0,0.0
265,0.1169811320754717,0.7433962264150943,0.13962264150943396,0.0,0.0,0.0,0.0,0.0,0.0,0.0
266,0.11654135338345864,0.7443609022556391,0.13909774436090225,0.0,0.0,0.0,0.0,0.0,0.0,0.0
267,0.11610486891385768,0.7453183520599251,0.13857677902621723,0.0,0.0,0.0,0.0,0.0,0.0,0.0
268,0.11567164179104478,0.746268656716418,0.13805970149253732,0.0,0.0,0.0,0.0,0.0,0.0,0.0
269,0.11895910780669144,0.7434944237918215,0.137546468401487,0.0,0.0,0.0,0.0,0.0,0.0,0.0
270,0.12222222222222222,0.7407407407407407,0.13703703703703704,0.0,0.0,0.0,0.0,0.0,0.0,0.0
271,0.12177121771217712,0.7416974169741697,0.13653136531365315,0.0,0.0,0.0,0.0,0.0,0.0,0.0
272,0.1213235294117647,0.7389705882352942,0.13970588235294118,0.0,0.0,0.0,0.0,0.0,0.0,0.0
273,0.12087912087912088,0.73992673992674,0.1391941391941392,0.0,0.0,0.0,0.0,0.0,0.0,0.0
274,0.12043795620437957,0.7408759124087592,0.1386861313868613,0.0,0.0,0.0,0.0,0.0,0.0,0.0
275,0.12,0.7418181818181818,0.13818181818181818,0.0,0.0,0.0,0.0,0.0,0.0,0.0
276,0.11956521739130435,0.7427536231884058,0.13768115942028986,0.0,0.0,0.0,0.0,0.0,0.0,0.0
277,0.11913357400722022,0.7436823104693141,0.1371841155234657,0.0,0.0,0.0,0.0,0.0,0.0,0.0
278,0.11870503597122302,0.7410071942446043,0.14028776978417265,0.0,0.0,0.0,0.0,0.0,0.0,0.0
279,0.11827956989247312,0.7383512544802867,0.14336917562724014,0.0,0.0,0.0,0.0,0.0,0.0,0.0
280,0.12142857142857143,0.7357142857142858,0.14285714285714285,0.0,0.0,0.0,0.0,0.0,0.0,0.0
281,0.12099644128113879,0.7366548042704626,0.1423487544483986,0.0,0.0,0.0,0.0,0.0,0.0,0.0
282,0.12056737588652482,0.7375886524822695,0.14184397163120568,0.0,0.0,0.0,0.0,0.0,0.0,0.0
283,0.12014134275618374,0.7385159010600707,0.1413427561837456,0.0,0.0,0.0,0.0,0.0,0.0,0.0
284,0.11971830985915492,0.7359154929577465,0.1443661971830986,0.0,0.0,0.0,0.0,0.0,0.0,0.0
285,0.11929824561403508,0.7368421052631579,0.14385964912280702,0.0,0.0,0.0,0.0,0.0,0.0,0.0
286,0.11888111888111888,0.7377622377622378,0.14335664335664336,0.0,0.0,0.0,0.0,0.0,0.0,0.0
287,0.11846689895470383,0.7386759581881533,0.14285714285714285,0.0,0.0,0.0,0.0,0.0,0.0,0.0
288,0.11805555555555555,0.7395833333333334,0.1423611111111111,0.0,0.0,0.0,0.0,0.0,0.0,0.0
289,0.11764705882352941,0.740484429065744,0.14186851211072665,0.0,0.0,0.0,0.0,0.0,0.0,0.0
290,0.1206896551724138,0.7379310344827587,0.1413793103448276,0.0,0.0,0.0,0.0,0.0,0.0,0.0
291,0.12027491408934708,0.738831615120275,0.140893470790378,0.0,0.0,0.0,0.0,0.0,0.0,0.0
292,0.1232876712328767,0.7363013698630136,0.1404109589041096,0.0,0.0,0.0,0.0,0.0,0.0,0.0
293,0.12286689419795221,0.7372013651877133,0.13993174061433447,0.0,0.0,0.0,0.0,0.0,0.0,0.0
294,0.12244897959183673,0.7346938775510204,0.13945578231292516,0.003401360544217687,0.0,0.0,0.0,0.0,0.0,0.0
295,0.12203389830508475,0.7322033898305085,0.1423728813559322,0.003389830508474576,0.0,0.0,0.0,0.0,0.0,0.0
296,0.12162162162162163,0.7297297297297297,0.14189189189189189,0.006756756756756757,0.0,0.0,0.0,0.0,0.0,0.0
297,0.12121212121212122,0.7306397306397306,0.1414141414141414,0.006734006734006734,0.0,0.0,0.0,0.0,0.0,0.0
298,0.12080536912751678,0.7281879194630873,0.14429530201342283,0.006711409395973154,0.0,0.0,0.0,0.0,0.0,0.0
299,0.12040133779264214,0.7290969899665551,0.14381270903010032,0.006688963210702341,0.0,0.0,0.0,0.0,0.0,0.0
300,0.12333333333333334,0.7266666666666667,0.14333333333333334,0.006666666666666667,0.0,0.0,0.0,0.0,0.0,0.0
301,0.12292358803986711,0.7275747508305648,0.14285714285714285,0.006644518272425249,0.0,0.0,0.0,0.0,0.0,0.0
302,0.12251655629139073,0.7284768211920529,0.1423841059602649,0.006622516556291391,0.0,0.0,0.0,0.0,0.0,0.0
303,0.12211221122112212,0.7293729372937293,0.1419141914191419,0.006600660066006601,0.0,0.0,0.0,0.0,0.0,0.0
304,0.12171052631578948,0.7302631578947368,0.14144736842105263,0.006578947368421052,0.0,0.0,0.0,0.0,0.0,0.0
305,0.12459016393442623,0.7278688524590164,0.14098360655737704,0.006557377049180328,0.0,0.0,0.0,0.0,0.0,0.0
306,0.12418300653594772,0.7287581699346405,0.14052287581699346,0.006535947712418301,0.0,0.0,0.0,0.0,0.0,0.0
307,0.1237785016286645,0.7296416938110749,0.14006514657980457,0.006514657980456026,0.0,0.0,0.0,0.0,0.0,0.0
308,0.12337662337662338,0.7305194805194806,0.1396103896103896,0.006493506493506494,0.0,0.0,0.0,0.0,0.0,0.0
309,0.12297734627831715,0.7313915857605178,0.13915857605177995,0.006472491909385114,0.0,0.0,0.0,0.0,0.0,0.0
310,0.12258064516129032,0.7290322580645161,0.13870967741935483,0.00967741935483871,0.0,0.0,0.0,0.0,0.0,0.0
311,0.12218649517684887,0.729903536977492,0.1382636655948553,0.00964630225080386,0.0,0.0,0.0,0.0,0.0,0.0
312,0.12179487179487179,0.7307692307692307,0.13782051282051283,0.009615384615384616,0.0,0.0,0.0,0.0,0.0,0.0
313,0.12140575079872204,0.731629392971246,0.13738019169329074,0.009584664536741214,0.0,0.0,0.0,0.0,0.0,0.0
314,0.12101910828025478,0.732484076433121,0.13694267515923567,0.009554140127388535,0.0,0.0,0.0,0.0,0.0,0.0
315,0.12063492063492064,0.7333333333333333,0.1365079365079365,0.009523809523809525,0.0,0.0,0.0,0.0,0.0,0.0
316,0.12025316455696203,0.7341772151898734,0.1360759493670886,0.00949367088607595,0.0,0.0,0.0,0.0,0.0,0.0
317,0.11987381703470032,0.7350157728706624,0.13564668769716087,0.00946372239747634,0.0,0.0,0.0,0.0,0.0,0.0
318,0.11949685534591195,0.7358490566037735,0.13522012578616352,0.009433962264150943,0.0,0.0,0.0,0.0,0.0,0.0
319,0.11912225705329153,0.7366771159874608,0.13479623824451412,0.009404388714733543,0.0,0.0,0.0,0.0,0.0,0.0
320,0.11875,0.7375,0.134375,0.009375,0.0,0.0,0.0,0.0,0.0,0.0
321,0.11838006230529595,0.7383177570093458,0.13395638629283488,0.009345794392523364,0.0,0.0,0.0,0.0,0.0,0.0
322,0.11801242236024845,0.7391304347826086,0.13354037267080746,0.009316770186335404,0.0,0.0,0.0,0.0,0.0,0.0
323,0.11764705882352941,0.739938080495356,0.13312693498452013,0.009287925696594427,0.0,0.0,0.0,0.0,0.0,0.0
324,0.11728395061728394,0.7407407407407407,0.13271604938271606,0.009259259259259259,0.0,0.0,0.0,0.0,0.0,0.0
325,0.11692307692307692,0.7415384615384616,0.13230769230769232,0.009230769230769232,0.0,0.0,0.0,0.0,0.0,0.0
326,0.1165644171779141,0.7423312883435583,0.13190184049079753,0.009202453987730062,0.0,0.0,0.0,0.0,0.0,0.0
327,0.1162079510703364,0.7431192660550459,0.13149847094801223,0.009174311926605505,0.0,0.0,0.0,0.0,0.0,0.0
328,0.11585365853658537,0.7439024390243902,0.13109756097560976,0.009146341463414634,0.0,0.0,0.0,0.0,0.0,0.0
329,0.11854103343465046,0.7416413373860182,0.13069908814589665,0.00911854103343465,0.0,0.0,0.0,0.0,0.0,0.0
330,0.11818181818181818,0.7424242424242424,0.1303030303030303,0.00909090909090909,0.0,0.0,0.0,0.0,0.0,0.0
331,0.11782477341389729,0.743202416918429,0.1299093655589124,0.00906344410876133,0.0,0.0,0.0,0.0,0.0,0.0
332,0.11746987951807229,0.7439759036144579,0.12951807228915663,0.009036144578313253,0.0,0.0,0.0,0.0,0.0,0.0
333,0.11711711711711711,0.7447447447447447,0.12912912912912913,0.009009009009009009,0.0,0.0,0.0,0.0,0.0,0.0
334,0.11676646706586827,0.7455089820359282,0.12874251497005987,0.008982035928143712,0.0,0.0,0.0,0.0,0.0,0.0
335,0.11641791044776119,0.746268656716418,0.12835820895522387,0.008955223880597015,0.0,0.0,0.0,0.0,0.0,0.0
336,0.11607142857142858,0.7470238095238095,0.12797619047619047,0.008928571428571428,0.0,0.0,0.0,0.0,0.0,0.0
337,0.11572700296735905,0.744807121661721,0.13056379821958458,0.008902077151335312,0.0,0.0,0.0,0.0,0.0,0.0
338,0.11538461538461539,0.7455621301775148,0.1301775147928994,0.008875739644970414,0.0,0.0,0.0,0.0,0.0,0.0
339,0.11504424778761062,0.7463126843657817,0.12979351032448377,0.008849557522123894,0.0,0.0,0.0,0.0,0.0,0.0
340,0.11470588235294117,0.7441176470588236,0.1323529411764706,0.008823529411764706,0.0,0.0,0.0,0.0,0.0,0.0
341,0.11436950146627566,0.7448680351906158,0.13196480938416422,0.008797653958944282,0.0,0.0,0.0,0.0,0.0,0.0
342,0.11403508771929824,0.7456140350877193,0.13157894736842105,0.008771929824561403,0.0,0.0,0.0,0.0,0.0,0.0
343,0.11370262390670553,0.7463556851311953,0.13119533527696792,0.008746355685131196,0.0,0.0,0.0,0.0,0.0,0.0
344,0.11337209302325581,0.747093023255814,0.1308139534883721,0.00872093023255814,0.0,0.0,0.0,0.0,0.0,0.0
345,0.11304347826086956,0.7478260869565218,0.13043478260869565,0.008695652173913044,0.0,0.0,0.0,0.0,0.0,0.0
346,0.11271676300578035,0.7485549132947977,0.13005780346820808,0.008670520231213872,0.0,0.0,0.0,0.0,0.0,0.0
347,0.11239193083573487,0.7492795389048992,0.12968299711815562,0.008645533141210375,0.0,0.0,0.0,0.0,0.0,0.0
348,0.11206896551724138,0.75,0.12931034482758622,0.008620689655172414,0.0,0.0,0.0,0.0,0.0,0.0
349,0.11174785100286533,0.7507163323782235,0.12893982808022922,0.008595988538681949,0.0,0.0,0.0,0.0,0.0,0.0
350,0.11142857142857143,0.7514285714285714,0.12857142857142856,0.008571428571428572,0.0,0.0,0.0,0.0,0.0,0.0
351,0.1111111111111111,0.7521367521367521,0.1282051282051282,0.008547008547008548,0.0,0.0,0.0,0.0,0.0,0.0
352,0.11079545454545454,0.7528409090909091,0.1278409090909091,0.008522727272727272,0.0,0.0,0.0,0.0,0.0,0.0
353,0.11048158640226628,0.7535410764872521,0.1274787535410765,0.0084985835694051,0.0,0.0,0.0,0.0,0.0,0.0
354,0.11016949152542373,0.7542372881355932,0.1271186440677966,0.00847457627118644,0.0,0.0,0.0,0.0,0.0,0.0
355,0.10985915492957747,0.7549295774647887,0.1267605633802817,0.008450704225352112,0.0,0.0,0.0,0.0,0.0,0.0
356,0.10955056179775281,0.7556179775280899,0.12640449438202248,0.008426966292134831,0.0,0.0,0.0,0.0,0.0,0.0
357,0.1092436974789916,0.7563025210084033,0.12605042016806722,0.008403361344537815,0.0,0.0,0.0,0.0,0.0,0.0
358,0.10893854748603352,0.7541899441340782,0.12849162011173185,0.008379888268156424,0.0,0.0,0.0,0.0,0.0,0.0
359,0.10863509749303621,0.7520891364902507,0.1309192200557103,0.008356545961002786,0.0,0.0,0.0,0.0,0.0,0.0
360,0.10833333333333334,0.7527777777777778,0.13055555555555556,0.008333333333333333,0.0,0.0,0.0,0.0,0.0,0.0
361,0.10803324099722991,0.7534626038781164,0.13019390581717452,0.008310249307479225,0.0,0.0,0.0,0.0,0.0,0.0
362,0.10773480662983426,0.7541436464088398,0.1298342541436464,0.008287292817679558,0.0,0.0,0.0,0.0,0.0,0.0
363,0.10743801652892562,0.7548209366391184,0.12947658402203857,0.008264462809917356,0.0,0.0,0.0,0.0,0.0,0.0
364,0.10714285714285714,0.7554945054945055,0.12912087912087913,0.008241758241758242,0.0,0.0,0.0,0.0,0.0,0.0
365,0.10684931506849316,0.7561643835616438,0.12876712328767123,0.00821917808219178,0.0,0.0,0.0,0.0,0.0,0.0
366,0.10655737704918032,0.7568306010928961,0.1284153005464481,0.00819672131147541,0.0,0.0,0.0,0.0,0.0,0.0
367,0.10899182561307902,0.7547683923705722,0.12806539509536785,0.008174386920980926,0.0,0.0,0.0,0.0,0.0,0.0
368,0.10869565217391304,0.7554347826086957,0.12771739130434784,0.008152173913043478,0.0,0.0,0.0,0.0,0.0,0.0
369,0.10840108401084012,0.7533875338753387,0.13008130081300814,0.008130081300813009,0.0,0.0,0.0,0.0,0.0,0.0
370,0.10810810810810811,0.754054054054054,0.12972972972972974,0.008108108108108109,0.0,0.0,0.0,0.0,0.0,0.0
371,0.1078167115902965,0.7547169811320755,0.1293800539083558,0.008086253369272238,0.0,0.0,0.0,0.0,0.0,0.0
372,0.10752688172043011,0.7553763440860215,0.12903225806451613,0.008064516129032258,0.0,0.0,0.0,0.0,0.0,0.0
373,0.10723860589812333,0.7560321715817694,0.128686327077748,0.00804289544235925,0.0,0.0,0.0,0.0,0.0,0.0
374,0.10695187165775401,0.7566844919786097,0.12834224598930483,0.008021390374331552,0.0,0.0,0.0,0.0,0.0,0.0
375,0.10666666666666667,0.7573333333333333,0.128,0.008,0.0,0.0,0.0,0.0,0.0,0.0
376,0.10638297872340426,0.7579787234042553,0.1276595744680851,0.007978723404255319,0.0,0.0,0.0,0.0,0.0,0.0
377,0.10610079575596817,0.7586206896551724,0.1273209549071618,0.007957559681697613,0.0,0.0,0.0,0.0,0.0,0.0
378,0.10582010582010581,0.7592592592592593,0.12698412698412698,0.007936507936507936,0.0,0.0,0.0,0.0,0.0,0.0
379,0.10554089709762533,0.7598944591029023,0.1266490765171504,0.0079155672823219,0.0,0.0,0.0,0.0,0.0,0.0
380,0.10526315789473684,0.7605263157894737,0.12631578947368421,0.007894736842105263,0.0,0.0,0.0,0.0,0.0,0.0
381,0.10498687664041995,0.7611548556430446,0.12598425196850394,0.007874015748031496,0.0,0.0,0.0,0.0,0.0,0.0
382,0.10471204188481675,0.7617801047120419,0.1256544502617801,0.007853403141361256,0.0,0.0,0.0,0.0,0.0,0.0
383,0.10443864229765012,0.762402088772846,0.12532637075718014,0.007832898172323759,0.0,0.0,0.0,0.0,0.0,0.0
384,0.10416666666666667,0.7630208333333334,0.125,0.0078125,0.0,0.0,0.0,0.0,0.0,0.0
385,0.1038961038961039,0.7636363636363637,0.12467532467532468,0.007792207792207792,0.0,0.0,0.0,0.0,0.0,0.0
386,0.10362694300518134,0.7642487046632125,0.12435233160621761,0.007772020725388601,0.0,0.0,0.0,0.0,0.0,0.0
387,0.10335917312661498,0.7648578811369509,0.12403100775193798,0.007751937984496124,0.0,0.0,0.0,0.0,0.0,0.0
388,0.10309278350515463,0.7654639175257731,0.12371134020618557,0.007731958762886598,0.0,0.0,0.0,0.0,0.0,0.0
389,0.10282776349614396,0.7660668380462725,0.12339331619537275,0.007712082262210797,0.0,0.0,0.0,0.0,0.0,0.0
390,0.10256410256410256,0.7666666666666667,0.12307692307692308,0.007692307692307693,0.0,0.0,0.0,0.0,0.0,0.0
391,0.10230179028132992,0.7672634271099744,0.12276214833759591,0.0076726342710997444,0.0,0.0,0.0,0.0,0.0,0.0
392,0.10204081632653061,0.7678571428571429,0.12244897959183673,0.007653061224489796,0.0,0.0,0.0,0.0,0.0,0.0
393,0.10178117048346055,0.7684478371501272,0.12213740458015267,0.007633587786259542,0.0,0.0,0.0,0.0,0.0,0.0
394,0.10152284263959391,0.7690355329949239,0.1218274111675127,0.007614213197969543,0.0,0.0,0.0,0.0,0.0,0.0
395,0.10126582278481013,0.769620253164557,0.12151898734177215,0.007594936708860759,0.0,0.0,0.0,0.0,0.0,0.0
396,0.10101010101010101,0.7702020202020202,0.12121212121212122,0.007575757575757576,0.0,0.0,0.0,0.0,0.0,0.0
397,0.10075566750629723,0.7707808564231738,0.12090680100755667,0.007556675062972292,0.0,0.0,0.0,0.0,0.0,0.0
398,0.10050251256281408,0.7713567839195979,0.12060301507537688,0.007537688442211055,0.0,0.0,0.0,0.0,0.0,0.0
399,0.10275689223057644,0.7694235588972431,0.12030075187969924,0.007518796992481203,0.0,0.0,0.0,0.0,0.0,0.0
400,0.1025,0.77,0.12,0.0075,0.0,0.0,0.0,0.0,0.0,0.0
401,0.10224438902743142,0.770573566084788,0.11970074812967581,0.007481296758104738,0.0,0.0,0.0,0.0,0.0,0.0
402,0.10199004975124377,0.7711442786069652,0.11940298507462686,0.007462686567164179,0.0,0.0,0.0,0.0,0.0,0.0
403,0.10173697270471464,0.7692307692307693,0.12158808933002481,0.007444168734491315,0.0,0.0,0.0,0.0,0.0,0.0
404,0.10148514851485149,0.7673267326732673,0.12376237623762376,0.007425742574257425,0.0,0.0,0.0,0.0,0.0,0.0
405,0.10123456790123457,0.7679012345679013,0.12345679012345678,0.007407407407407408,0.0,0.0,0.0,0.0,0.0,0.0
406,0.10098522167487685,0.7684729064039408,0.12315270935960591,0.007389162561576354,0.0,0.0,0.0,0.0,0.0,0.0
407,0.10073710073710074,0.769041769041769,0.12285012285012285,0.007371007371007371,0.0,0.0,0.0,0.0,0.0,0.0
408,0.10049019607843138,0.7696078431372549,0.12254901960784313,0.007352941176470588,0.0,0.0,0.0,0.0,0.0,0.0
409,0.10024449877750612,0.7701711491442543,0.12224938875305623,0.007334963325183374,0.0,0.0,0.0,0.0,0.0,0.0
410,0.1,0.7682926829268293,0.12195121951219512,0.00975609756097561,0.0,0.0,0.0,0.0,0.0,0.0
411,0.09975669099756691,0.7688564476885644,0.12165450121654502,0.009732360097323601,0.0,0.0,0.0,0.0,0.0,0.0
412,0.09951456310679611,0.7694174757281553,0.12135922330097088,0.009708737864077669,0.0,0.0,0.0,0.0,0.0,0.0
413,0.09927360774818401,0.7699757869249395,0.12106537530266344,0.009685230024213076,0.0,0.0,0.0,0.0,0.0,0.0
414,0.09903381642512077,0.7681159420289855,0.12318840579710146,0.00966183574879227,0.0,0.0,0.0,0.0,0.0,0.0
415,0.09879518072289156,0.7662650602409639,0.12530120481927712,0.00963855421686747,0.0,0.0,0.0,0.0,0.0,0.0
416,0.0985576923076923,0.7668269230769231,0.125,0.009615384615384616,0.0,0.0,0.0,0.0,0.0,0.0
417,0.09832134292565947,0.7673860911270983,0.12470023980815348,0.009592326139088728,0.0,0.0,0.0,0.0,0.0,0.0
418,0.09808612440191387,0.7679425837320574,0.12440191387559808,0.009569377990430622,0.0,0.0,0.0,0.0,0.0,0.0
419,0.09785202863961814,0.7684964200477327,0.12410501193317422,0.00954653937947494,0.0,0.0,0.0,0.0,0.0,0.0
420,0.09761904761904762,0.7666666666666667,0.1261904761904762,0.009523809523809525,0.0,0.0,0.0,0.0,0.0,0.0
421,0.0997624703087886,0.7648456057007126,0.12589073634204276,0.009501187648456057,0.0,0.0,0.0,0.0,0.0,0.0
422,0.0995260663507109,0.7654028436018957,0.12559241706161137,0.009478672985781991,0.0,0.0,0.0,0.0,0.0,0.0
423,0.09929078014184398,0.7659574468085106,0.12529550827423167,0.009456264775413711,0.0,0.0,0.0,0.0,0.0,0.0
424,0.09905660377358491,0.7665094339622641,0.125,0.009433962264150943,0.0,0.0,0.0,0.0,0.0,0.0
425,0.0988235294117647,0.7647058823529411,0.12705882352941175,0.009411764705882352,0.0,0.0,0.0,0.0,0.0,0.0
426,0.09859154929577464,0.7652582159624414,0.1267605633802817,0.009389671361502348,0.0,0.0,0.0,0.0,0.0,0.0
427,0.09836065573770492,0.765807962529274,0.12646370023419204,0.00936768149882904,0.0,0.0,0.0,0.0,0.0,0.0
428,0.09813084112149532,0.7663551401869159,0.1261682242990654,0.009345794392523364,0.0,0.0,0.0,0.0,0.0,0.0
429,0.0979020979020979,0.7668997668997669,0.1258741258741259,0.009324009324009324,0.0,0.0,0.0,0.0,0.0,0.0
430,0.09767441860465116,0.7674418604651163,0.12558139534883722,0.009302325581395349,0.0,0.0,0.0,0.0,0.0,0.0
431,0.09744779582366589,0.7679814385150812,0.12529002320185614,0.009280742459396751,0.0,0.0,0.0,0.0,0.0,0.0
432,0.09722222222222222,0.7685185185185185,0.125,0.009259259259259259,0.0,0.0,0.0,0.0,0.0,0.0
433,0.09699769053117784,0.76905311778291,0.12471131639722864,0.009237875288683603,0.0,0.0,0.0,0.0,0.0,0.0
434,0.0967741935483871,0.7695852534562212,0.12442396313364056,0.009216589861751152,0.0,0.0,0.0,0.0,0.0,0.0
435,0.09655172413793103,0.7701149425287356,0.12413793103448276,0.009195402298850575,0.0,0.0,0.0,0.0,0.0,0.0
436,0.0963302752293578,0.768348623853211,0.12385321100917432,0.011467889908256881,0.0,0.0,0.0,0.0,0.0,0.0
437,0.09610983981693363,0.7688787185354691,0.12356979405034325,0.011441647597254004,0.0,0.0,0.0,0.0,0.0,0.0
438,0.0958904109589041,0.769406392694064,0.1232876712328767,0.01141552511415525,0.0,0.0,0.0,0.0,0.0,0.0
439,0.09567198177676538,0.7699316628701595,0.12300683371298406,0.011389521640091117,0.0,0.0,0.0,0.0,0.0,0.0
440,0.09545454545454546,0.7704545454545455,0.12272727272727273,0.011363636363636364,0.0,0.0,0.0,0.0,0.0,0.0
441,0.09523809523809523,0.7709750566893424,0.12244897959183673,0.011337868480725623,0.0,0.0,0.0,0.0,0.0,0.0
442,0.09502262443438914,0.7714932126696833,0.12217194570135746,0.011312217194570135,0.0,0.0,0.0,0.0,0.0,0.0
443,0.09480812641083522,0.7697516930022573,0.12415349887133183,0.011286681715575621,0.0,0.0,0.0,0.0,0.0,0.0
444,0.0945945945945946,0.7702702702702703,0.12387387387387387,0.01126126126126126,0.0,0.0,0.0,0.0,0.0,0.0
445,0.09438202247191012,0.7707865168539326,0.12359550561797752,0.011235955056179775,0.0,0.0,0.0,0.0,0.0,0.0
446,0.09417040358744394,0.7713004484304933,0.12331838565022421,0.011210762331838564,0.0,0.0,0.0,0.0,0.0,0.0
447,0.09395973154362416,0.7718120805369127,0.12304250559284116,0.011185682326621925,0.0,0.0,0.0,0.0,0.0,0.0
448,0.09375,0.7723214285714286,0.12276785714285714,0.011160714285714286,0.0,0.0,0.0,0.0,0.0,0.0
449,0.0935412026726058,0.7728285077951003,0.12249443207126949,0.011135857461024499,0.0,0.0,0.0,0.0,0.0,0.0
450,0.09333333333333334,0.7711111111111111,0.12444444444444444,0.011111111111111112,0.0,0.0,0.0,0.0,0.0,0.0
451,0.09312638580931264,0.7716186252771619,0.12416851441241686,0.011086474501108648,0.0,0.0,0.0,0.0,0.0,0.0
452,0.09292035398230089,0.7721238938053098,0.12389380530973451,0.011061946902654867,0.0,0.0,0.0,0.0,0.0,0.0
453,0.09271523178807947,0.7704194260485652,0.12582781456953643,0.011037527593818985,0.0,0.0,0.0,0.0,0.0,0.0
454,0.09251101321585903,0.7709251101321586,0.12555066079295155,0.011013215859030838,0.0,0.0,0.0,0.0,0.0,0.0
455,0.09230769230769231,0.7692307692307693,0.12747252747252746,0.01098901098901099,0.0,0.0,0.0,0.0,0.0,0.0
456,0.09210526315789473,0.7675438596491229,0.12719298245614036,0.013157894736842105,0.0,0.0,0.0,0.0,0.0,0.0
457,0.09190371991247265,0.7680525164113785,0.12691466083150985,0.01312910284463895,0.0,0.0,0.0,0.0,0.0,0.0
458,0.09170305676855896,0.7685589519650655,0.12663755458515283,0.013100436681222707,0.0,0.0,0.0,0.0,0.0,0.0
459,0.0915032679738562,0.7690631808278867,0.12636165577342048,0.013071895424836602,0.0,0.0,0.0,0.0,0.0,0.0
460,0.09130434782608696,0.7695652173913043,0.12608695652173912,0.013043478260869565,0.0,0.0,0.0,0.0,0.0,0.0
461,0.0911062906724512,0.7700650759219089,0.12581344902386118,0.013015184381778741,0.0,0.0,0.0,0.0,0.0,0.0
462,0.09090909090909091,0.7683982683982684,0.12554112554112554,0.015151515151515152,0.0,0.0,0.0,0.0,0.0,0.0
463,0.09071274298056156,0.7688984881209503,0.12526997840172785,0.01511879049676026,0.0,0.0,0.0,0.0,0.0,0.0
464,0.09051724137931035,0.7693965517241379,0.125,0.015086206896551725,0.0,0.0,0.0,0.0,0.0,0.0
465,0.09032258064516129,0.7698924731182796,0.12473118279569892,0.015053763440860216,0.0,0.0,0.0,0.0,0.0,0.0
466,0.09227467811158799,0.7682403433476395,0.12446351931330472,0.015021459227467811,0.0,0.0,0.0,0.0,0.0,0.0
467,0.09207708779443255,0.7687366167023555,0.12419700214132762,0.014989293361884369,0.0,0.0,0.0,0.0,0.0,0.0
468,0.09188034188034189,0.7670940170940171,0.12606837606837606,0.014957264957264958,0.0,0.0,0.0,0.0,0.0,0.0
469,0.09168443496801706,0.767590618336887,0.1257995735607676,0.014925373134328358,0.0,0.0,0.0,0.0,0.0,0.0
470,0.09148936170212765,0.7680851063829788,0.125531914893617,0.014893617021276596,0.0,0.0,0.0,0.0,0.0,0.0
471,0.09129511677282377,0.7685774946921444,0.12526539278131635,0.014861995753715499,0.0,0.0,0.0,0.0,0.0,0.0
472,0.09110169491525423,0.7690677966101694,0.125,0.014830508474576272,0.0,0.0,0.0,0.0,0.0,0.0
473,0.09090909090909091,0.7695560253699789,0.12473572938689217,0.014799154334038054,0.0,0.0,0.0,0.0,0.0,0.0
474,0.09071729957805907,0.770042194092827,0.12447257383966245,0.014767932489451477,0.0,0.0,0.0,0.0,0.0,0.0
475,0.09052631578947369,0.7705263157894737,0.12421052631578948,0.014736842105263158,0.0,0.0,0.0,0.0,0.0,0.0
476,0.09033613445378151,0.7710084033613446,0.12394957983193278,0.014705882352941176,0.0,0.0,0.0,0.0,0.0,0.0
477,0.09014675052410902,0.7714884696016772,0.12368972746331237,0.014675052410901468,0.0,0.0,0.0,0.0,0.0,0.0
478,0.0899581589958159,0.7719665271966527,0.12343096234309624,0.014644351464435146,0.0,0.0,0.0,0.0,0.0,0.0
479,0.08977035490605428,0.7724425887265136,0.12317327766179541,0.014613778705636743,0.0,0.0,0.0,0.0,0.0,0.0
480,0.08958333333333333,0.7729166666666667,0.12291666666666666,0.014583333333333334,0.0,0.0,0.0,0.0,0.0,0.0
481,0.0893970893970894,0.7733887733887734,0.12266112266112267,0.014553014553014554,0.0,0.0,0.0,0.0,0.0,0.0
482,0.08921161825726141,0.7738589211618258,0.12240663900414937,0.014522821576763486,0.0,0.0,0.0,0.0,0.0,0.0
483,0.08902691511387163,0.7743271221532091,0.12215320910973085,0.014492753623188406,0.0,0.0,0.0,0.0,0.0,0.0
484,0.08884297520661157,0.7747933884297521,0.12190082644628099,0.014462809917355372,0.0,0.0,0.0,0.0,0.0,0.0
485,0.09072164948453608,0.7731958762886598,0.12164948453608247,0.01443298969072165,0.0,0.0,0.0,0.0,0.0,0.0
486,0.09053497942386832,0.7736625514403292,0.12139917695473251,0.01440329218106996,0.0,0.0,0.0,0.0,0.0,0.0
487,0.09034907597535935,0.7741273100616016,0.12114989733059549,0.014373716632443531,0.0,0.0,0.0,0.0,0.0,0.0
488,0.09016393442622951,0.7745901639344263,0.12090163934426229,0.014344262295081968,0.0,0.0,0.0,0.0,0.0,0.0
489,0.08997955010224949,0.7750511247443763,0.12065439672801637,0.014314928425357873,0.0,0.0,0.0,0.0,0.0,0.0
490,0.08979591836734693,0.7755102040816326,0.12040816326530612,0.014285714285714285,0.0,0.0,0.0,0.0,0.0,0.0
491,0.08961303462321792,0.7759674134419552,0.12016293279022404,0.014256619144602852,0.0,0.0,0.0,0.0,0.0,0.0
492,0.08943089430894309,0.7764227642276422,0.11991869918699187,0.014227642276422764,0.0,0.0,0.0,0.0,0.0,0.0
493,0.08924949290060852,0.7768762677484787,0.11967545638945233,0.014198782961460446,0.0,0.0,0.0,0.0,0.0,0.0
494,0.09109311740890688,0.7753036437246964,0.1194331983805668,0.01417004048582996,0.0,0.0,0.0,0.0,0.0,0.0
495,0.09090909090909091,0.7757575757575758,0.1191919191919192,0.014141414141414142,0.0,0.0,0.0,0.0,0.0,0.0
496,0.0907258064516129,0.7762096774193549,0.11895161290322581,0.014112903225806451,0.0,0.0,0.0,0.0,0.0,0.0
497,0.09054325955734406,0.7766599597585513,0.11871227364185111,0.014084507042253521,0.0,0.0,0.0,0.0,0.0,0.0
498,0.09236947791164658,0.7751004016064257,0.11847389558232932,0.014056224899598393,0.0,0.0,0.0,0.0,0.0,0.0
499,0.09218436873747494,0.7755511022044088,0.11823647294589178,0.014028056112224449,0.0,0.0,0.0,0.0,0.0,0.0
500,0.092,0.776,0.118,0.014,0.0,0.0,0.0,0.0,0.0,0.0
501,0.09181636726546906,0.7764471057884231,0.11776447105788423,0.013972055888223553,0.0,0.0,0.0,0.0,0.0,0.0
502,0.09163346613545817,0.7768924302788844,0.11752988047808766,0.013944223107569721,0.0,0.0,0.0,0.0,0.0,0.0
503,0.09145129224652088,0.7773359840954275,0.1172962226640159,0.013916500994035786,0.0,0.0,0.0,0.0,0.0,0.0
504,0.09126984126984126,0.7777777777777778,0.11706349206349206,0.013888888888888888,0.0,0.0,0.0,0.0,0.0,0.0
505,0.09108910891089109,0.7782178217821782,0.11683168316831684,0.013861386138613862,0.0,0.0,0.0,0.0,0.0,0.0
506,0.09288537549407115,0.7766798418972332,0.116600790513834,0.01383399209486166,0.0,0.0,0.0,0.0,0.0,0.0
507,0.09270216962524655,0.7751479289940828,0.11637080867850098,0.015779092702169626,0.0,0.0,0.0,0.0,0.0,0.0
508,0.09251968503937008,0.7736220472440944,0.11811023622047244,0.015748031496062992,0.0,0.0,0.0,0.0,0.0,0.0
509,0.09233791748526522,0.7740667976424361,0.11787819253438114,0.015717092337917484,0.0,0.0,0.0,0.0,0.0,0.0
510,0.09215686274509804,0.7745098039215687,0.11764705882352941,0.01568627450980392,0.0,0.0,0.0,0.0,0.0,0.0
511,0.09197651663405088,0.7749510763209393,0.11741682974559686,0.015655577299412915,0.0,0.0,0.0,0.0,0.0,0.0
512,0.091796875,0.775390625,0.1171875,0.015625,0.0,0.0,0.0,0.0,0.0,0.0
513,0.09161793372319688,0.7738791423001949,0.1189083820662768,0.015594541910331383,0.0,0.0,0.0,0.0,0.0,0.0
514,0.0914396887159533,0.77431906614786,0.11867704280155641,0.01556420233463035,0.0,0.0,0.0,0.0,0.0,0.0
515,0.0912621359223301,0.7747572815533981,0.11844660194174757,0.015533980582524271,0.0,0.0,0.0,0.0,0.0,0.0
516,0.09108527131782945,0.7751937984496124,0.1182170542635659,0.015503875968992248,0.0,0.0,0.0,0.0,0.0,0.0
517,0.09090909090909091,0.7756286266924565,0.11798839458413926,0.015473887814313346,0.0,0.0,0.0,0.0,0.0,0.0
518,0.09073359073359073,0.7760617760617761,0.11776061776061776,0.015444015444015444,0.0,0.0,0.0,0.0,0.0,0.0
519,0.0905587668593449,0.7764932562620424,0.11753371868978806,0.015414258188824663,0.0,0.0,0.0,0.0,0.0,0.0
520,0.09038461538461538,0.7769230769230769,0.11730769230769231,0.015384615384615385,0.0,0.0,0.0,0.0,0.0,0.0
521,0.09021113243761997,0.7773512476007678,0.11708253358925144,0.015355086372360844,0.0,0.0,0.0,0.0,0.0,0.0
522,0.09003831417624521,0.7777777777777778,0.11685823754789272,0.01532567049808429,0.0,0.0,0.0,0.0,0.0,0.0
523,0.08986615678776291,0.7782026768642447,0.11663479923518165,0.015296367112810707,0.0,0.0,0.0,0.0,0.0,0.0
524,0.08969465648854962,0.7786259541984732,0.11641221374045801,0.015267175572519083,0.0,0.0,0.0,0.0,0.0,0.0
525,0.08952380952380952,0.7790476190476191,0.11619047619047619,0.015238095238095238,0.0,0.0,0.0,0.0,0.0,0.0
526,0.08935361216730038,0.779467680608365,0.11596958174904944,0.015209125475285171,0.0,0.0,0.0,0.0,0.0,0.0
527,0.08918406072106262,0.7798861480075902,0.1157495256166983,0.015180265654648957,0.0,0.0,0.0,0.0,0.0,0.0
528,0.08901515151515152,0.7803030303030303,0.11553030303030302,0.015151515151515152,0.0,0.0,0.0,0.0,0.0,0.0
529,0.0888468809073724,0.780718336483932,0.11531190926275993,0.015122873345935728,0.0,0.0,0.0,0.0,0.0,0.0
530,0.08867924528301886,0.7811320754716982,0.11509433962264151,0.01509433962264151,0.0,0.0,0.0,0.0,0.0,0.0
531,0.08851224105461393,0.7815442561205274,0.11487758945386065,0.015065913370998116,0.0,0.0,0.0,0.0,0.0,0.0
532,0.08834586466165413,0.7819548872180451,0.11466165413533834,0.015037593984962405,0.0,0.0,0.0,0.0,0.0,0.0
533,0.08818011257035648,0.7823639774859287,0.11444652908067542,0.0150093808630394,0.0,0.0,0.0,0.0,0.0,0.0
534,0.08801498127340825,0.7827715355805244,0.11423220973782772,0.0149812734082397,0.0,0.0,0.0,0.0,0.0,0.0
535,0.08971962616822429,0.7813084112149533,0.11401869158878504,0.014953271028037384,0.0,0.0,0.0,0.0,0.0,0.0
536,0.08955223880597014,0.7798507462686567,0.11567164179104478,0.014925373134328358,0.0,0.0,0.0,0.0,0.0,0.0
537,0.0893854748603352,0.7802607076350093,0.1154562383612663,0.0148975791433892,0.0,0.0,0.0,0.0,0.0,0.0
538,0.08921933085501858,0.7806691449814126,0.11524163568773234,0.01486988847583643,0.0,0.0,0.0,0.0,0.0,0.0
539,0.08905380333951762,0.7810760667903525,0.1150278293135436,0.014842300556586271,0.0,0.0,0.0,0.0,0.0,0.0
540,0.08888888888888889,0.7814814814814814,0.11481481481481481,0.014814814814814815,0.0,0.0,0.0,0.0,0.0,0.0
541,0.08872458410351201,0.7818853974121996,0.11460258780036968,0.014787430683918669,0.0,0.0,0.0,0.0,0.0,0.0
542,0.08856088560885608,0.7822878228782287,0.11439114391143912,0.014760147601476014,0.0,0.0,0.0,0.0,0.0,0.0
543,0.08839779005524862,0.7826887661141805,0.1141804788213628,0.014732965009208104,0.0,0.0,0.0,0.0,0.0,0.0
544,0.08823529411764706,0.7830882352941176,0.11397058823529412,0.014705882352941176,0.0,0.0,0.0,0.0,0.0,0.0
545,0.08807339449541285,0.7834862385321101,0.11376146788990826,0.014678899082568808,0.0,0.0,0.0,0.0,0.0,0.0
546,0.08791208791208792,0.7838827838827839,0.11355311355311355,0.014652014652014652,0.0,0.0,0.0,0.0,0.0,0.0
547,0.08775137111517367,0.7842778793418648,0.113345521023766,0.014625228519195612,0.0,0.0,0.0,0.0,0.0,0.0
548,0.08759124087591241,0.7846715328467153,0.11313868613138686,0.014598540145985401,0.0,0.0,0.0,0.0,0.0,0.0
549,0.08743169398907104,0.785063752276867,0.11293260473588343,0.014571948998178506,0.0,0.0,0.0,0.0,0.0,0.0
550,0.08727272727272728,0.7854545454545454,0.11272727272727273,0.014545454545454545,0.0,0.0,0.0,0.0,0.0,0.0
551,0.08711433756805807,0.7858439201451906,0.11252268602540835,0.014519056261343012,0.0,0.0,0.0,0.0,0.0,0.0
552,0.08876811594202899,0.7844202898550725,0.11231884057971014,0.014492753623188406,0.0,0.0,0.0,0.0,0.0,0.0
553,0.08860759493670886,0.7848101265822784,0.11211573236889692,0.014466546112115732,0.0,0.0,0.0,0.0,0.0,0.0
554,0.08844765342960288,0.7851985559566786,0.11191335740072202,0.01444043321299639,0.0,0.0,0.0,0.0,0.0,0.0
555,0.08828828828828829,0.7855855855855856,0.11171171171171171,0.014414414414414415,0.0,0.0,0.0,0.0,0.0,0.0
556,0.08812949640287769,0.7841726618705036,0.11330935251798561,0.014388489208633094,0.0,0.0,0.0,0.0,0.0,0.0
557,0.08797127468581688,0.7845601436265709,0.11310592459605028,0.01436265709156194,0.0,0.0,0.0,0.0,0.0,0.0
558,0.08781362007168458,0.7849462365591398,0.11290322580645161,0.014336917562724014,0.0,0.0,0.0,0.0,0.0,0.0
559,0.08765652951699464,0.7853309481216458,0.11270125223613596,0.014311270125223614,0.0,0.0,0.0,0.0,0.0,0.0
560,0.0875,0.7857142857142857,0.1125,0.014285714285714285,0.0,0.0,0.0,0.0,0.0,0.0
561,0.0873440285204991,0.786096256684492,0.11229946524064172,0.0142602495543672,0.0,0.0,0.0,0.0,0.0,0.0
562,0.08718861209964412,0.7864768683274022,0.11209964412811388,0.014234875444839857,0.0,0.0,0.0,0.0,0.0,0.0
563,0.08703374777975133,0.7868561278863233,0.11190053285968028,0.014209591474245116,0.0,0.0,0.0,0.0,0.0,0.0
564,0.08687943262411348,0.7872340425531915,0.11170212765957446,0.014184397163120567,0.0,0.0,0.0,0.0,0.0,0.0
565,0.08672566371681416,0.7876106194690266,0.11150442477876106,0.01415929203539823,0.0,0.0,0.0,0.0,0.0,0.0
566,0.08833922261484099,0.7862190812720848,0.11130742049469965,0.014134275618374558,0.0,0.0,0.0,0.0,0.0,0.0
567,0.08818342151675485,0.7848324514991182,0.1128747795414462,0.014109347442680775,0.0,0.0,0.0,0.0,0.0,0.0
568,0.0880281690140845,0.7852112676056338,0.11267605633802817,0.014084507042253521,0.0,0.0,0.0,0.0,0.0,0.0
569,0.08787346221441125,0.7855887521968365,0.11247803163444639,0.014059753954305799,0.0,0.0,0.0,0.0,0.0,0.0
570,0.08771929824561403,0.7859649122807018,0.11228070175438597,0.014035087719298246,0.0,0.0,0.0,0.0,0.0,0.0
571,0.08756567425569177,0.7863397548161121,0.11208406304728546,0.014010507880910683,0.0,0.0,0.0,0.0,0.0,0.0
572,0.08741258741258741,0.7867132867132867,0.11188811188811189,0.013986013986013986,0.0,0.0,0.0,0.0,0.0,0.0
573,0.08726003490401396,0.787085514834206,0.11169284467713787,0.013961605584642234,0.0,0.0,0.0,0.0,0.0,0.0
574,0.08710801393728224,0.7857142857142857,0.1132404181184669,0.013937282229965157,0.0,0.0,0.0,0.0,0.0,0.0
575,0.08695652173913043,0.7860869565217391,0.11304347826086956,0.01391304347826087,0.0,0.0,0.0,0.0,0.0,0.0
576,0.08680555555555555,0.7864583333333334,0.11284722222222222,0.013888888888888888,0.0,0.0,0.0,0.0,0.0,0.0
577,0.08665511265164645,0.7850953206239168,0.11438474870017332,0.01386481802426343,0.0,0.0,0.0,0.0,0.0,0.0
578,0.08650519031141868,0.7854671280276817,0.11418685121107267,0.01384083044982699,0.0,0.0,0.0,0.0,0.0,0.0
579,0.08635578583765112,0.7858376511226253,0.11398963730569948,0.013816925734024179,0.0,0.0,0.0,0.0,0.0,0.0
580,0.08620689655172414,0.7862068965517242,0.11379310344827587,0.013793103448275862,0.0,0.0,0.0,0.0,0.0,0.0
581,0.08605851979345955,0.7865748709122203,0.11359724612736662,0.013769363166953529,0.0,0.0,0.0,0.0,0.0,0.0
582,0.0859106529209622,0.7869415807560137,0.1134020618556701,0.013745704467353952,0.0,0.0,0.0,0.0,0.0,0.0
583,0.08576329331046312,0.7855917667238422,0.11492281303602059,0.0137221269296741,0.0,0.0,0.0,0.0,0.0,0.0
584,0.08561643835616438,0.785958904109589,0.11472602739726027,0.0136986301369863,0.0,0.0,0.0,0.0,0.0,0.0
585,0.08547008547008547,0.7863247863247863,0.11452991452991453,0.013675213675213675,0.0,0.0,0.0,0.0,0.0,0.0
586,0.08532423208191127,0.7866894197952219,0.11433447098976109,0.013651877133105802,0.0,0.0,0.0,0.0,0.0,0.0
587,0.08517887563884156,0.7853492333901193,0.1141396933560477,0.015332197614991482,0.0,0.0,0.0,0.0,0.0,0.0
588,0.08503401360544217,0.7840136054421769,0.11564625850340136,0.015306122448979591,0.0,0.0,0.0,0.0,0.0,0.0
589,0.08488964346349745,0.7826825127334465,0.11714770797962648,0.015280135823429542,0.0,0.0,0.0,0.0,0.0,0.0
590,0.0847457627118644,0.7830508474576271,0.11694915254237288,0.015254237288135594,0.0,0.0,0.0,0.0,0.0,0.0
591,0.08460236886632826,0.7834179357021996,0.116751269035533,0.015228426395939087,0.0,0.0,0.0,0.0,0.0,0.0
592,0.08445945945945946,0.7837837837837838,0.11655405405405406,0.015202702702702704,0.0,0.0,0.0,0.0,0.0,0.0
593,0.08431703204047218,0.7841483979763912,0.1163575042158516,0.01517706576728499,0.0,0.0,0.0,0.0,0.0,0.0
594,0.08417508417508418,0.7845117845117845,0.11616161616161616,0.015151515151515152,0.0,0.0,0.0,0.0,0.0,0.0
595,0.08403361344537816,0.7848739495798319,0.11596638655462185,0.015126050420168067,0.0,0.0,0.0,0.0,0.0,0.0
596,0.08389261744966443,0.785234899328859,0.11577181208053691,0.015100671140939598,0.0,0.0,0.0,0.0,0.0,0.0
597,0.08375209380234507,0.7855946398659966,0.11557788944723618,0.01507537688442211,0.0,0.0,0.0,0.0,0.0,0.0
598,0.08361204013377926,0.7842809364548495,0.11705685618729098,0.015050167224080268,0.0,0.0,0.0,0.0,0.0,0.0
599,0.08347245409015025,0.7846410684474123,0.11686143572621036,0.015025041736227046,0.0,0.0,0.0,0.0,0.0,0.0
600,0.08333333333333333,0.785,0.11666666666666667,0.015,0.0,0.0,0.0,0.0,0.0,0.0
601,0.08319467554076539,0.7853577371048253,0.11647254575707154,0.014975041597337771,0.0,0.0,0.0,0.0,0.0,0.0
602,0.08305647840531562,0.7857142857142857,0.11627906976744186,0.014950166112956811,0.0,0.0,0.0,0.0,0.0,0.0
603,0.08291873963515754,0.7860696517412935,0.11608623548922056,0.014925373134328358,0.0,0.0,0.0,0.0,0.0,0.0
604,0.08278145695364239,0.7864238410596026,0.11589403973509933,0.014900662251655629,0.0,0.0,0.0,0.0,0.0,0.0
605,0.08264462809917356,0.7867768595041322,0.11570247933884298,0.01487603305785124,0.0,0.0,0.0,0.0,0.0,0.0
606,0.08415841584158416,0.7854785478547854,0.11551155115511551,0.01485148514851485,0.0,0.0,0.0,0.0,0.0,0.0
607,0.08401976935749589,0.785831960461285,0.11532125205930807,0.014827018121911038,0.0,0.0,0.0,0.0,0.0,0.0
608,0.08388157894736842,0.7861842105263158,0.11513157894736842,0.014802631578947368,0.0,0.0,0.0,0.0,0.0,0.0
609,0.08374384236453201,0.7865353037766831,0.11494252873563218,0.014778325123152709,0.0,0.0,0.0,0.0,0.0,0.0
610,0.08360655737704918,0.7868852459016393,0.11475409836065574,0.014754098360655738,0.0,0.0,0.0,0.0,0.0,0.0
611,0.08346972176759411,0.7872340425531915,0.11456628477905073,0.014729950900163666,0.0,0.0,0.0,0.0,0.0,0.0
612,0.08333333333333333,0.7875816993464052,0.11437908496732026,0.014705882352941176,0.0,0.0,0.0,0.0,0.0,0.0
613,0.08319738988580751,0.7862969004893964,0.11582381729200653,0.01468189233278956,0.0,0.0,0.0,0.0,0.0,0.0
614,0.08306188925081433,0.7866449511400652,0.11563517915309446,0.014657980456026058,0.0,0.0,0.0,0.0,0.0,0.0
615,0.08292682926829269,0.7869918699186992,0.11544715447154472,0.014634146341463415,0.0,0.0,0.0,0.0,0.0,0.0
616,0.08279220779220779,0.7857142857142857,0.11688311688311688,0.01461038961038961,0.0,0.0,0.0,0.0,0.0,0.0
617,0.08265802269043761,0.7860615883306321,0.1166936790923825,0.014586709886547812,0.0,0.0,0.0,0.0,0.0,0.0
618,0.0825242718446602,0.7864077669902912,0.11650485436893204,0.014563106796116505,0.0,0.0,0.0,0.0,0.0,0.0
619,0.08239095315024232,0.7867528271405493,0.11631663974151858,0.014539579967689823,0.0,0.0,0.0,0.0,0.0,0.0
620,0.08225806451612903,0.7870967741935484,0.11612903225806452,0.014516129032258065,0.0,0.0,0.0,0.0,0.0,0.0
621,0.0821256038647343,0.7874396135265701,0.11594202898550725,0.014492753623188406,0.0,0.0,0.0,0.0,0.0,0.0
622,0.0819935691318328,0.7877813504823151,0.1157556270096463,0.014469453376205787,0.0,0.0,0.0,0.0,0.0,0.0
623,0.08186195826645265,0.7881219903691814,0.11556982343499198,0.014446227929373997,0.0,0.0,0.0,0.0,0.0,0.0
624,0.08173076923076923,0.7884615384615384,0.11538461538461539,0.014423076923076924,0.0,0.0,0.0,0.0,0.0,0.0
625,0.0816,0.7888,0.1152,0.0144,0.0,0.0,0.0,0.0,0.0,0.0
626,0.08146964856230032,0.7875399361022364,0.11661341853035144,0.01437699680511182,0.0,0.0,0.0,0.0,0.0,0.0
627,0.08133971291866028,0.7878787878787878,0.11642743221690591,0.014354066985645933,0.0,0.0,0.0,0.0,0.0,0.0
628,0.08280254777070063,0.7866242038216561,0.11624203821656051,0.014331210191082803,0.0,0.0,0.0,0.0,0.0,0.0
629,0.08267090620031796,0.7869634340222575,0.11605723370429252,0.014308426073131956,0.0,0.0,0.0,0.0,0.0,0.0
630,0.08253968253968254,0.7857142857142857,0.11587301587301588,0.015873015873015872,0.0,0.0,0.0,0.0,0.0,0.0
631,0.08240887480190175,0.786053882725832,0.11568938193343899,0.01584786053882726,0.0,0.0,0.0,0.0,0.0,0.0
632,0.08227848101265822,0.7863924050632911,0.11550632911392406,0.015822784810126583,0.0,0.0,0.0,0.0,0.0,0.0
633,0.08214849921011058,0.7867298578199052,0.11532385466034756,0.01579778830963665,0.0,0.0,0.0,0.0,0.0,0.0
634,0.08201892744479496,0.7870662460567823,0.11514195583596215,0.015772870662460567,0.0,0.0,0.0,0.0,0.0,0.0
635,0.08346456692913386,0.7858267716535433,0.11496062992125984,0.015748031496062992,0.0,0.0,0.0,0.0,0.0,0.0
636,0.08333333333333333,0.7845911949685535,0.11477987421383648,0.01729559748427673,0.0,0.0,0.0,0.0,0.0,0.0
637,0.08320251177394035,0.7849293563579278,0.11459968602825746,0.01726844583987441,0.0,0.0,0.0,0.0,0.0,0.0
638,0.08307210031347963,0.7852664576802508,0.11442006269592477,0.017241379310344827,0.0,0.0,0.0,0.0,0.0,0.0
639,0.08294209702660407,0.7856025039123631,0.11424100156494522,0.017214397496087636,0.0,0.0,0.0,0.0,0.0,0.0
640,0.0828125,0.7859375,0.1140625,0.0171875,0.0,0.0,0.0,0.0,0.0,0.0
641,0.08268330733229329,0.7847113884555382,0.11544461778471139,0.0171606864274571,0.0,0.0,0.0,0.0,0.0,0.0
642,0.08255451713395638,0.7850467289719626,0.11526479750778816,0.017133956386292833,0.0,0.0,0.0,0.0,0.0,0.0
643,0.08242612752721618,0.7853810264385692,0.1150855365474339,0.017107309486780714,0.0,0.0,0.0,0.0,0.0,0.0
644,0.08229813664596274,0.7857142857142857,0.11490683229813664,0.017080745341614908,0.0,0.0,0.0,0.0,0.0,0.0
645,0.08372093023255814,0.7844961240310078,0.11472868217054263,0.017054263565891473,0.0,0.0,0.0,0.0,0.0,0.0
646,0.08359133126934984,0.7848297213622291,0.11455108359133127,0.017027863777089782,0.0,0.0,0.0,0.0,0.0,0.0
647,0.08346213292117466,0.7836166924265843,0.1143740340030912,0.01854714064914992,0.0,0.0,0.0,0.0,0.0,0.0
648,0.08333333333333333,0.7839506172839507,0.11419753086419752,0.018518518518518517,0.0,0.0,0.0,0.0,0.0,0.0
649,0.08320493066255778,0.7842835130970724,0.1140215716486903,0.01848998459167951,0.0,0.0,0.0,0.0,0.0,0.0
650,0.08461538461538462,0.7830769230769231,0.11384615384615385,0.018461538461538463,0.0,0.0,0.0,0.0,0.0,0.0
651,0.08448540706605223,0.783410138248848,0.11367127496159754,0.018433179723502304,0.0,0.0,0.0,0.0,0.0,0.0
652,0.0843558282208589,0.7837423312883436,0.11349693251533742,0.018404907975460124,0.0,0.0,0.0,0.0,0.0,0.0
653,0.08422664624808576,0.7840735068912711,0.11332312404287902,0.018376722817764167,0.0,0.0,0.0,0.0,0.0,0.0
654,0.08409785932721713,0.7828746177370031,0.11314984709480122,0.019877675840978593,0.0,0.0,0.0,0.0,0.0,0.0
655,0.08396946564885496,0.783206106870229,0.11297709923664122,0.01984732824427481,0.0,0.0,0.0,0.0,0.0,0.0
656,0.08384146341463415,0.7835365853658537,0.11280487804878049,0.019817073170731708,0.0,0.0,0.0,0.0,0.0,0.0
657,0.0837138508371385,0.7838660578386606,0.1126331811263318,0.0197869101978691,0.0,0.0,0.0,0.0,0.0,0.0
658,0.08358662613981763,0.78419452887538,0.11246200607902736,0.019756838905775075,0.0,0.0,0.0,0.0,0.0,0.0
659,0.0834597875569044,0.7845220030349014,0.11229135053110774,0.019726858877086494,0.0,0.0,0.0,0.0,0.0,0.0
660,0.08333333333333333,0.7848484848484848,0.11212121212121212,0.019696969696969695,0.0,0.0,0.0,0.0,0.0,0.0
661,0.0832072617246596,0.7851739788199698,0.11195158850226929,0.019667170953101363,0.0,0.0,0.0,0.0,0.0,0.0
662,0.08308157099697885,0.7854984894259819,0.11178247734138973,0.019637462235649546,0.0,0.0,0.0,0.0,0.0,0.0
663,0.08295625942684766,0.7858220211161387,0.11161387631975868,0.0196078431372549,0.0,0.0,0.0,0.0,0.0,0.0
664,0.08283132530120482,0.786144578313253,0.11144578313253012,0.01957831325301205,0.0,0.0,0.0,0.0,0.0,0.0
665,0.08270676691729323,0.7864661654135339,0.11127819548872181,0.019548872180451128,0.0,0.0,0.0,0.0,0.0,0.0
666,0.08258258258258258,0.7867867867867868,0.1111111111111111,0.01951951951951952,0.0,0.0,0.0,0.0,0.0,0.0
667,0.08245877061469266,0.7871064467766117,0.11094452773613193,0.019490254872563718,0.0,0.0,0.0,0.0,0.0,0.0
668,0.08233532934131736,0.7874251497005988,0.11077844311377245,0.019461077844311378,0.0,0.0,0.0,0.0,0.0,0.0
669,0.08221225710014948,0.7877428998505231,0.11061285500747384,0.01943198804185351,0.0,0.0,0.0,0.0,0.0,0.0
670,0.08208955223880597,0.7880597014925373,0.11044776119402985,0.019402985074626865,0.0,0.0,0.0,0.0,0.0,0.0
671,0.08196721311475409,0.7883755588673621,0.11028315946348734,0.019374068554396422,0.0,0.0,0.0,0.0,0.0,0.0
672,0.0818452380952381,0.7886904761904762,0.11011904761904762,0.019345238095238096,0.0,0.0,0.0,0.0,0.0,0.0
673,0.08172362555720654,0.7890044576523031,0.1099554234769688,0.019316493313521546,0.0,0.0,0.0,0.0,0.0,0.0
674,0.08160237388724036,0.7893175074183977,0.10979228486646884,0.019287833827893175,0.0,0.0,0.0,0.0,0.0,0.0
675,0.08148148148148149,0.7896296296296297,0.10962962962962963,0.01925925925925926,0.0,0.0,0.0,0.0,0.0,0.0
676,0.08136094674556213,0.7899408284023669,0.10946745562130178,0.019230769230769232,0.0,0.0,0.0,0.0,0.0,0.0
677,0.08124076809453472,0.7902511078286558,0.10930576070901034,0.019202363367799114,0.0,0.0,0.0,0.0,0.0,0.0
678,0.08259587020648967,0.7890855457227138,0.10914454277286136,0.019174041297935103,0.0,0.0,0.0,0.0,0.0,0.0
679,0.08247422680412371,0.7893961708394698,0.10898379970544919,0.01914580265095729,0.0,0.0,0.0,0.0,0.0,0.0
680,0.08235294117647059,0.7897058823529411,0.10882352941176471,0.01911764705882353,0.0,0.0,0.0,0.0,0.0,0.0
681,0.08223201174743025,0.7900146842878121,0.10866372980910426,0.01908957415565345,0.0,0.0,0.0,0.0,0.0,0.0
682,0.08211143695014662,0.7888563049853372,0.10850439882697947,0.020527859237536656,0.0,0.0,0.0,0.0,0.0,0.0
683,0.08199121522693997,0.7891654465592972,0.10834553440702782,0.020497803806734993,0.0,0.0,0.0,0.0,0.0,0.0
684,0.08187134502923976,0.7894736842105263,0.10818713450292397,0.02046783625730994,0.0,0.0,0.0,0.0,0.0,0.0
685,0.08321167883211679,0.7883211678832117,0.10802919708029197,0.020437956204379562,0.0,0.0,0.0,0.0,0.0,0.0
686,0.08309037900874636,0.7886297376093294,0.10787172011661808,0.02040816326530612,0.0,0.0,0.0,0.0,0.0,0.0
687,0.08296943231441048,0.7889374090247453,0.10771470160116449,0.020378457059679767,0.0,0.0,0.0,0.0,0.0,0.0
688,0.08284883720930232,0.7877906976744186,0.10755813953488372,0.02180232558139535,0.0,0.0,0.0,0.0,0.0,0.0
689,0.08272859216255443,0.7880986937590712,0.10740203193033382,0.02177068214804064,0.0,0.0,0.0,0.0,0.0,0.0
690,0.08260869565217391,0.7884057971014493,0.1072463768115942,0.021739130434782608,0.0,0.0,0.0,0.0,0.0,0.0
691,0.0824891461649783,0.788712011577424,0.10709117221418235,0.02170767004341534,0.0,0.0,0.0,0.0,0.0,0.0
692,0.08236994219653179,0.7890173410404624,0.1069364161849711,0.02167630057803468,0.0,0.0,0.0,0.0,0.0,0.0
693,0.08225108225108226,0.7893217893217893,0.10678210678210678,0.021645021645021644,0.0,0.0,0.0,0.0,0.0,0.0
694,0.08213256484149856,0.7896253602305475,0.10662824207492795,0.021613832853025938,0.0,0.0,0.0,0.0,0.0,0.0
695,0.08201438848920864,0.7899280575539568,0.10647482014388489,0.02158273381294964,0.0,0.0,0.0,0.0,0.0,0.0
696,0.08189655172413793,0.7902298850574713,0.10632183908045977,0.021551724137931036,0.0,0.0,0.0,0.0,0.0,0.0
697,0.08321377331420372,0.7890961262553802,0.10616929698708752,0.021520803443328552,0.0,0.0,0.0,0.0,0.0,0.0
698,0.0830945558739255,0.7879656160458453,0.10744985673352435,0.02148997134670487,0.0,0.0,0.0,0.0,0.0,0.0
699,0.08297567954220315,0.7868383404864091,0.1072961373390558,0.022889842632331903,0.0,0.0,0.0,0.0,0.0,0.0
700,0.08285714285714285,0.7857142857142857,0.10714285714285714,0.024285714285714285,0.0,0.0,0.0,0.0,0.0,0.0
701,0.08273894436519258,0.7860199714693296,0.10699001426533523,0.024251069900142655,0.0,0.0,0.0,0.0,0.0,0.0
702,0.08262108262108261,0.7863247863247863,0.10683760683760683,0.024216524216524215,0.0,0.0,0.0,0.0,0.0,0.0
703,0.08250355618776671,0.786628733997155,0.10668563300142248,0.02418207681365576,0.0,0.0,0.0,0.0,0.0,0.0
704,0.08238636363636363,0.7869318181818182,0.10653409090909091,0.024147727272727272,0.0,0.0,0.0,0.0,0.0,0.0
705,0.08368794326241134,0.7858156028368795,0.10638297872340426,0.024113475177304965,0.0,0.0,0.0,0.0,0.0,0.0
706,0.08356940509915015,0.7861189801699717,0.10623229461756374,0.024079320113314446,0.0,0.0,0.0,0.0,0.0,0.0
707,0.08345120226308345,0.7864214992927864,0.10608203677510608,0.024045261669024046,0.0,0.0,0.0,0.0,0.0,0.0
708,0.08333333333333333,0.786723163841808,0.1059322033898305,0.02401129943502825,0.0,0.0,0.0,0.0,0.0,0.0
709,0.08321579689703808,0.7870239774330042,0.10578279266572638,0.023977433004231313,0.0,0.0,0.0,0.0,0.0,0.0
710,0.08450704225352113,0.7859154929577464,0.1056338028169014,0.023943661971830985,0.0,0.0,0.0,0.0,0.0,0.0
711,0.08438818565400844,0.7862165963431786,0.10548523206751055,0.02390998593530239,0.0,0.0,0.0,0.0,0.0,0.0
712,0.08426966292134831,0.7865168539325843,0.10533707865168539,0.023876404494382022,0.0,0.0,0.0,0.0,0.0,0.0
713,0.08415147265077139,0.7868162692847125,0.10518934081346423,0.023842917251051893,0.0,0.0,0.0,0.0,0.0,0.0
714,0.08403361344537816,0.7857142857142857,0.10504201680672269,0.023809523809523808,0.0014005602240896359,0.0,0.0,0.0,0.0,0.0
715,0.08391608391608392,0.786013986013986,0.1048951048951049,0.023776223776223775,0.0013986013986013986,0.0,0.0,0.0,0.0,0.0
716,0.08379888268156424,0.7863128491620112,0.10474860335195531,0.023743016759776536,0.0013966480446927375,0.0,0.0,0.0,0.0,0.0
717,0.08368200836820083,0.7852161785216178,0.10599721059972106,0.023709902370990237,0.001394700139470014,0.0,0.0,0.0,0.0,0.0
718,0.08356545961002786,0.7855153203342619,0.10584958217270195,0.023676880222841225,0.001392757660167131,0.0,0.0,0.0,0.0,0.0
719,0.08344923504867872,0.7844228094575799,0.1070931849791377,0.02364394993045897,0.0013908205841446453,0.0,0.0,0.0,0.0,0.0
720,0.08333333333333333,0.7847222222222222,0.10694444444444444,0.02361111111111111,0.001388888888888889,0.0,0.0,0.0,0.0,0.0
721,0.08321775312066575,0.7850208044382802,0.10679611650485436,0.023578363384188627,0.0013869625520110957,0.0,0.0,0.0,0.0,0.0
722,0.08310249307479224,0.7839335180055401,0.10803324099722991,0.023545706371191136,0.0013850415512465374,0.0,0.0,0.0,0.0,0.0
723,0.08298755186721991,0.7842323651452282,0.1078838174273859,0.02351313969571231,0.0013831258644536654,0.0,0.0,0.0,0.0,0.0
724,0.08287292817679558,0.7845303867403315,0.10773480662983426,0.023480662983425413,0.0013812154696132596,0.0,0.0,0.0,0.0,0.0
725,0.08275862068965517,0.7848275862068965,0.10758620689655173,0.023448275862068966,0.001379310344827586,0.0,0.0,0.0,0.0,0.0
726,0.08402203856749312,0.7837465564738292,0.10743801652892562,0.023415977961432508,0.0013774104683195593,0.0,0.0,0.0,0.0,0.0
727,0.08390646492434663,0.7840440165061898,0.10729023383768914,0.023383768913342505,0.001375515818431912,0.0,0.0,0.0,0.0,0.0
728,0.08379120879120878,0.7843406593406593,0.10714285714285714,0.023351648351648352,0.0013736263736263737,0.0,0.0,0.0,0.0,0.0
729,0.08367626886145405,0.7846364883401921,0.10699588477366255,0.023319615912208505,0.0013717421124828531,0.0,0.0,0.0,0.0,0.0
730,0.08356164383561644,0.7849315068493151,0.10684931506849316,0.023287671232876714,0.0013698630136986301,0.0,0.0,0.0,0.0,0.0
731,0.08344733242134063,0.7852257181942545,0.106703146374829,0.023255813953488372,0.0013679890560875513,0.0,0.0,0.0,0.0,0.0
732,0.08333333333333333,0.7855191256830601,0.10655737704918032,0.023224043715846996,0.001366120218579235,0.0,0.0,0.0,0.0,0.0
733,0.08458390177353342,0.7844474761255116,0.10641200545702592,0.023192360163710776,0.001364256480218281,0.0,0.0,0.0,0.0,0.0
734,0.08446866485013624,0.7833787465940054,0.10762942779291552,0.02316076294277929,0.0013623978201634877,0.0,0.0,0.0,0.0,0.0
735,0.08435374149659863,0.782312925170068,0.10884353741496598,0.02312925170068027,0.0013605442176870747,0.0,0.0,0.0,0.0,0.0
736,0.08423913043478261,0.782608695652174,0.10869565217391304,0.02309782608695652,0.001358695652173913,0.0,0.0,0.0,0.0,0.0
737,0.08412483039348712,0.7829036635006784,0.10854816824966079,0.023066485753052916,0.0013568521031207597,0.0,0.0,0.0,0.0,0.0
738,0.08401084010840108,0.7831978319783198,0.10840108401084012,0.023035230352303523,0.0013550135501355014,0.0,0.0,0.0,0.0,0.0
739,0.08389715832205684,0.7821380243572396,0.10960757780784844,0.023004059539918808,0.0013531799729364006,0.0,0.0,0.0,0.0,0.0
740,0.08378378378378379,0.7824324324324324,0.10945945945945947,0.022972972972972974,0.0013513513513513514,0.0,0.0,0.0,0.0,0.0
741,0.08367071524966262,0.7827260458839406,0.10931174089068826,0.022941970310391364,0.001349527665317139,0.0,0.0,0.0,0.0,0.0
742,0.08355795148247978,0.7830188679245284,0.1091644204851752,0.022911051212938006,0.0013477088948787063,0.0,0.0,0.0,0.0,0.0
743,0.08344549125168237,0.7833109017496636,0.10901749663526245,0.02288021534320323,0.0013458950201884253,0.0,0.0,0.0,0.0,0.0
744,0.08333333333333333,0.7836021505376344,0.10887096774193548,0.0228494623655914,0.0013440860215053765,0.0,0.0,0.0,0.0,0.0
745,0.08322147651006712,0.7838926174496644,0.1087248322147651,0.022818791946308724,0.0013422818791946308,0.0,0.0,0.0,0.0,0.0
746,0.08310991957104558,0.7841823056300268,0.10857908847184987,0.022788203753351208,0.0013404825737265416,0.0,0.0,0.0,0.0,0.0
747,0.08299866131191433,0.7831325301204819,0.10977242302543508,0.022757697456492636,0.0013386880856760374,0.0,0.0,0.0,0.0,0.0
748,0.08288770053475936,0.7834224598930482,0.10962566844919786,0.022727272727272728,0.001336898395721925,0.0,0.0,0.0,0.0,0.0
749,0.08411214953271028,0.7823765020026703,0.10947930574098798,0.022696929238985315,0.0013351134846461949,0.0,0.0,0.0,0.0,0.0
750,0.084,0.7813333333333333,0.11066666666666666,0.02266666666666667,0.0013333333333333333,0.0,0.0,0.0,0.0,0.0
751,0.08388814913448735,0.7816245006657789,0.11051930758988016,0.022636484687083888,0.0013315579227696406,0.0,0.0,0.0,0.0,0.0
752,0.08377659574468085,0.7819148936170213,0.11037234042553191,0.022606382978723406,0.0013297872340425532,0.0,0.0,0.0,0.0,0.0
753,0.08366533864541832,0.7808764940239044,0.1102257636122178,0.02390438247011952,0.0013280212483399733,0.0,0.0,0.0,0.0,0.0
754,0.08355437665782493,0.7811671087533156,0.11007957559681697,0.023872679045092837,0.001326259946949602,0.0,0.0,0.0,0.0,0.0
755,0.08344370860927153,0.7814569536423841,0.10993377483443709,0.02384105960264901,0.0013245033112582781,0.0,0.0,0.0,0.0,0.0
756,0.08333333333333333,0.7817460317460317,0.10978835978835978,0.023809523809523808,0.0013227513227513227,0.0,0.0,0.0,0.0,0.0
757,0.083223249669749,0.7820343461030383,0.1096433289299868,0.023778071334214,0.001321003963011889,0.0,0.0,0.0,0.0,0.0
758,0.08311345646437995,0.7823218997361477,0.10949868073878628,0.023746701846965697,0.0013192612137203166,0.0,0.0,0.0,0.0,0.0
759,0.08300395256916997,0.782608695652174,0.10935441370223979,0.023715415019762844,0.0013175230566534915,0.0,0.0,0.0,0.0,0.0
760,0.08289473684210526,0.7828947368421053,0.10921052631578948,0.02368421052631579,0.0013157894736842105,0.0,0.0,0.0,0.0,0.0
761,0.08278580814717477,0.783180026281209,0.10906701708278581,0.023653088042049936,0.001314060446780552,0.0,0.0,0.0,0.0,0.0
762,0.08267716535433071,0.7834645669291339,0.1089238845144357,0.023622047244094488,0.0013123359580052493,0.0,0.0,0.0,0.0,0.0
763,0.08256880733944955,0.783748361730013,0.10878112712975098,0.023591087811271297,0.001310615989515072,0.0,0.0,0.0,0.0,0.0
764,0.0824607329842932,0.7840314136125655,0.10863874345549739,0.02356020942408377,0.0013089005235602095,0.0,0.0,0.0,0.0,0.0
765,0.08235294117647059,0.7843137254901961,0.1084967320261438,0.023529411764705882,0.00130718954248366,0.0,0.0,0.0,0.0,0.0
766,0.08224543080939947,0.783289817232376,0.10966057441253264,0.02349869451697128,0.0013054830287206266,0.0,0.0,0.0,0.0,0.0
767,0.08213820078226858,0.7835723598435462,0.10951760104302477,0.02346805736636245,0.001303780964797914,0.0,0.0,0.0,0.0,0.0
768,0.08203125,0.7838541666666666,0.109375,0.0234375,0.0013020833333333333,0.0,0.0,0.0,0.0,0.0
769,0.08192457737321196,0.7841352405721717,0.10923276983094929,0.02340702210663199,0.0013003901170351106,0.0,0.0,0.0,0.0,0.0
770,0.08181818181818182,0.7844155844155845,0.10909090909090909,0.023376623376623377,0.0012987012987012987,0.0,0.0,0.0,0.0,0.0
771,0.08171206225680934,0.7846952010376135,0.10894941634241245,0.023346303501945526,0.0012970168612191958,0.0,0.0,0.0,0.0,0.0
772,0.08160621761658031,0.7849740932642487,0.10880829015544041,0.023316062176165803,0.0012953367875647669,0.0,0.0,0.0,0.0,0.0
773,0.0815006468305304,0.7852522639068564,0.10866752910737387,0.02328589909443726,0.00129366106080207,0.0,0.0,0.0,0.0,0.0
774,0.08139534883720931,0.7855297157622739,0.10852713178294573,0.023255813953488372,0.0012919896640826874,0.0,0.0,0.0,0.0,0.0
775,0.08129032258064516,0.7845161290322581,0.10967741935483871,0.023225806451612905,0.0012903225806451613,0.0,0.0,0.0,0.0,0.0
776,0.08247422680412371,0.7835051546391752,0.1095360824742268,0.023195876288659795,0.001288659793814433,0.0,0.0,0.0,0.0,0.0
777,0.08236808236808237,0.7837837837837838,0.1093951093951094,0.023166023166023165,0.001287001287001287,0.0,0.0,0.0,0.0,0.0
778,0.08226221079691516,0.7840616966580977,0.10925449871465295,0.02313624678663239,0.0012853470437017994,0.0,0.0,0.0,0.0,0.0
779,0.0821566110397946,0.7843388960205392,0.10911424903722722,0.023106546854942234,0.0012836970474967907,0.0,0.0,0.0,0.0,0.0
780,0.08333333333333333,0.7833333333333333,0.10897435897435898,0.023076923076923078,0.001282051282051282,0.0,0.0,0.0,0.0,0.0
781,0.08322663252240717,0.7836107554417413,0.1088348271446863,0.023047375160051217,0.0012804097311139564,0.0,0.0,0.0,0.0,0.0
782,0.08312020460358056,0.782608695652174,0.10997442455242967,0.023017902813299233,0.0012787723785166241,0.0,0.0,0.0,0.0,0.0
783,0.08301404853128991,0.7816091954022989,0.10983397190293742,0.024265644955300127,0.001277139208173691,0.0,0.0,0.0,0.0,0.0
784,0.08290816326530612,0.7806122448979592,0.11096938775510204,0.02423469387755102,0.0012755102040816326,0.0,0.0,0.0,0.0,0.0
785,0.08280254777070063,0.780891719745223,0.11082802547770701,0.024203821656050957,0.0012738853503184713,0.0,0.0,0.0,0.0,0.0
786,0.08269720101781171,0.7798982188295165,0.11195928753180662,0.024173027989821884,0.001272264631043257,0.0,0.0,0.0,0.0,0.0
787,0.08259212198221093,0.7801778907242694,0.11181702668360864,0.0241423125794155,0.0012706480304955528,0.0,0.0,0.0,0.0,0.0
788,0.08248730964467005,0.7804568527918782,0.1116751269035533,0.024111675126903553,0.0012690355329949238,0.0,0.0,0.0,0.0,0.0
789,0.08238276299112801,0.7807351077313055,0.11153358681875793,0.024081115335868188,0.0012674271229404308,0.0,0.0,0.0,0.0,0.0
790,0.08227848101265822,0.7810126582278482,0.11139240506329114,0.024050632911392405,0.0012658227848101266,0.0,0.0,0.0,0.0,0.0
791,0.08217446270543616,0.7812895069532237,0.11125158027812895,0.02402022756005057,0.0012642225031605564,0.0,0.0,0.0,0.0,0.0
792,0.08207070707070707,0.7815656565656566,0.1111111111111111,0.023989898989898988,0.0012626262626262627,0.0,0.0,0.0,0.0,0.0
793,0.08196721311475409,0.7818411097099621,0.11097099621689786,0.02395964691046658,0.0012610340479192938,0.0,0.0,0.0,0.0,0.0
794,0.0818639798488665,0.7821158690176322,0.11083123425692695,0.02392947103274559,0.0012594458438287153,0.0,0.0,0.0,0.0,0.0
795,0.08176100628930817,0.7811320754716982,0.1119496855345912,0.02389937106918239,0.0012578616352201257,0.0,0.0,0.0,0.0,0.0
796,0.08165829145728644,0.7814070351758794,0.11180904522613065,0.02386934673366834,0.001256281407035176,0.0,0.0,0.0,0.0,0.0
797,0.08155583437892096,0.7816813048933501,0.11166875784190715,0.02383939774153074,0.0012547051442910915,0.0,0.0,0.0,0.0,0.0
798,0.08145363408521303,0.7807017543859649,0.11152882205513784,0.02506265664160401,0.0012531328320802004,0.0,0.0,0.0,0.0,0.0
799,0.08135168961201501,0.7809762202753442,0.1113892365456821,0.025031289111389236,0.0012515644555694619,0.0,0.0,0.0,0.0,0.0
800,0.08125,0.78,0.1125,0.025,0.00125,0.0,0.0,0.0,0.0,0.0
801,0.08114856429463171,0.7790262172284644,0.11235955056179775,0.026217228464419477,0.0012484394506866417,0.0,0.0,0.0,0.0,0.0
802,0.08104738154613467,0.7793017456359103,0.11221945137157108,0.026184538653366583,0.0012468827930174563,0.0,0.0,0.0,0.0,0.0
803,0.08094645080946451,0.7795765877957659,0.11207970112079702,0.026151930261519303,0.0012453300124533001,0.0,0.0,0.0,0.0,0.0
804,0.08084577114427861,0.7798507462686567,0.11194029850746269,0.026119402985074626,0.0012437810945273632,0.0,0.0,0.0,0.0,0.0
805,0.08074534161490683,0.7801242236024845,0.11180124223602485,0.02608695652173913,0.0012422360248447205,0.0,0.0,0.0,0.0,0.0
806,0.08064516129032258,0.7803970223325062,0.11166253101736973,0.026054590570719603,0.0012406947890818859,0.0,0.0,0.0,0.0,0.0
807,0.080545229244114,0.7806691449814126,0.11152416356877323,0.026022304832713755,0.0012391573729863693,0.0,0.0,0.0,0.0,0.0
808,0.08044554455445545,0.780940594059406,0.11138613861386139,0.02599009900990099,0.0012376237623762376,0.0,0.0,0.0,0.0,0.0
809,0.08034610630407911,0.7799752781211372,0.11124845488257108,0.027194066749072928,0.0012360939431396785,0.0,0.0,0.0,0.0,0.0
810,0.08024691358024691,0.7802469135802469,0.1111111111111111,0.027160493827160494,0.0012345679012345679,0.0,0.0,0.0,0.0,0.0
811,0.08014796547472257,0.7805178791615289,0.11097410604192355,0.027127003699136867,0.0012330456226880395,0.0,0.0,0.0,0.0,0.0
812,0.08004926108374384,0.7807881773399015,0.11083743842364532,0.027093596059113302,0.0012315270935960591,0.0,0.0,0.0,0.0,0.0
813,0.07995079950799508,0.7810578105781057,0.11070110701107011,0.02706027060270603,0.0012300123001230013,0.0,0.0,0.0,0.0,0.0
814,0.07985257985257985,0.7813267813267813,0.11056511056511056,0.02702702702702703,0.0012285012285012285,0.0,0.0,0.0,0.0,0.0
815,0.07975460122699386,0.7815950920245399,0.11042944785276074,0.026993865030674847,0.001226993865030675,0.0,0.0,0.0,0.0,0.0
816,0.08088235294117647,0.7806372549019608,0.11029411764705882,0.02696078431372549,0.0012254901960784314,0.0,0.0,0.0,0.0,0.0
817,0.08078335373317014,0.780905752753978,0.11015911872705018,0.02692778457772338,0.0012239902080783353,0.0,0.0,0.0,0.0,0.0
818,0.08068459657701711,0.7811735941320294,0.1100244498777506,0.02689486552567237,0.0012224938875305623,0.0,0.0,0.0,0.0,0.0
819,0.08058608058608059,0.7814407814407814,0.10989010989010989,0.026862026862026864,0.001221001221001221,0.0,0.0,0.0,0.0,0.0
820,0.08048780487804878,0.7817073170731708,0.10975609756097561,0.026829268292682926,0.0012195121951219512,0.0,0.0,0.0,0.0,0.0
821,0.08038976857490865,0.781973203410475,0.10962241169305725,0.02679658952496955,0.001218026796589525,0.0,0.0,0.0,0.0,0.0
822,0.08029197080291971,0.7822384428223844,0.10948905109489052,0.0267639902676399,0.0012165450121654502,0.0,0.0,0.0,0.0,0.0
823,0.08019441069258809,0.7825030376670717,0.10935601458080195,0.026731470230862697,0.001215066828675577,0.0,0.0,0.0,0.0,0.0
824,0.08009708737864078,0.7827669902912622,0.10922330097087378,0.02669902912621359,0.0012135922330097086,0.0,0.0,0.0,0.0,0.0
825,0.08,0.7830303030303031,0.10909090909090909,0.02666666666666667,0.0012121212121212121,0.0,0.0,0.0,0.0,0.0
826,0.07990314769975787,0.7832929782082324,0.1089588377723971,0.026634382566585957,0.0012106537530266344,0.0,0.0,0.0,0.0,0.0
827,0.07980652962515115,0.7835550181378477,0.10882708585247884,0.026602176541717048,0.0012091898428053204,0.0,0.0,0.0,0.0,0.0
828,0.07971014492753623,0.782608695652174,0.10869565217391304,0.027777777777777776,0.0012077294685990338,0.0,0.0,0.0,0.0,0.0
829,0.07961399276236429,0.7828709288299156,0.10856453558504221,0.027744270205066344,0.0012062726176115801,0.0,0.0,0.0,0.0,0.0
830,0.07951807228915662,0.7831325301204819,0.10843373493975904,0.027710843373493974,0.0012048192771084338,0.0,0.0,0.0,0.0,0.0
831,0.07942238267148015,0.7833935018050542,0.10830324909747292,0.027677496991576414,0.0012033694344163659,0.0,0.0,0.0,0.0,0.0
832,0.07932692307692307,0.7836538461538461,0.10817307692307693,0.027644230769230768,0.001201923076923077,0.0,0.0,0.0,0.0,0.0
833,0.07923169267707082,0.7839135654261705,0.10804321728691477,0.027611044417767107,0.0012004801920768306,0.0,0.0,0.0,0.0,0.0
834,0.07913669064748201,0.7841726618705036,0.1079136690647482,0.027577937649880094,0.001199040767386091,0.0,0.0,0.0,0.0,0.0
835,0.07904191616766468,0.7844311377245509,0.10778443113772455,0.027544910179640718,0.0011976047904191617,0.0,0.0,0.0,0.0,0.0
836,0.07894736842105263,0.784688995215311,0.1076555023923445,0.02751196172248804,0.0011961722488038277,0.0,0.0,0.0,0.0,0.0
837,0.07885304659498207,0.7849462365591398,0.10752688172043011,0.027479091995221028,0.0011947431302270011,0.0,0.0,0.0,0.0,0.0
838,0.07875894988066826,0.7852028639618138,0.10739856801909307,0.027446300715990454,0.0011933174224343676,0.0,0.0,0.0,0.0,0.0
839,0.07866507747318235,0.7842669845053635,0.10846245530393325,0.027413587604290822,0.0011918951132300357,0.0,0.0,0.0,0.0,0.0
840,0.07857142857142857,0.7845238095238095,0.10833333333333334,0.02738095238095238,0.0011904761904761906,0.0,0.0,0.0,0.0,0.0
841,0.07847800237812129,0.7847800237812128,0.10820451843043995,0.027348394768133173,0.0011890606420927466,0.0,0.0,0.0,0.0,0.0
842,0.07838479809976247,0.7850356294536817,0.10807600950118765,0.027315914489311165,0.0011876484560570072,0.0,0.0,0.0,0.0,0.0
843,0.07829181494661921,0.7841043890865955,0.10913404507710557,0.027283511269276393,0.0011862396204033216,0.0,0.0,0.0,0.0,0.0
844,0.07819905213270142,0.7843601895734598,0.10900473933649289,0.027251184834123223,0.001184834123222749,0.0,0.0,0.0,0.0,0.0
845,0.07810650887573964,0.7846153846153846,0.10887573964497041,0.027218934911242602,0.001183431952662722,0.0,0.0,0.0,0.0,0.0
846,0.07801418439716312,0.7848699763593381,0.10874704491725769,0.027186761229314422,0.001182033096926714,0.0,0.0,0.0,0.0,0.0
847,0.07910271546635184,0.7839433293978748,0.10861865407319952,0.02715466351829988,0.0011806375442739079,0.0,0.0,0.0,0.0,0.0
848,0.07900943396226415,0.7841981132075472,0.10849056603773585,0.027122641509433963,0.0011792452830188679,0.0,0.0,0.0,0.0,0.0
849,0.07891637220259129,0.7832744405182568,0.10954063604240283,0.027090694935217905,0.001177856301531213,0.0,0.0,0.0,0.0,0.0
850,0.07882352941176471,0.7835294117647059,0.10941176470588235,0.027058823529411764,0.001176470588235294,0.0,0.0,0.0,0.0,0.0
851,0.07873090481786134,0.7837837837837838,0.10928319623971798,0.02702702702702703,0.0011750881316098707,0.0,0.0,0.0,0.0,0.0
852,0.07863849765258216,0.784037558685446,0.10915492957746478,0.02699530516431925,0.0011737089201877935,0.0,0.0,0.0,0.0,0.0
853,0.07854630715123095,0.7842907385697538,0.10902696365767878,0.026963657678780773,0.0011723329425556857,0.0,0.0,0.0,0.0,0.0
854,0.07845433255269321,0.7833723653395784,0.11007025761124122,0.026932084309133488,0.00117096018735363,0.0,0.0,0.0,0.0,0.0
855,0.0783625730994152,0.783625730994152,0.10994152046783626,0.026900584795321637,0.0011695906432748538,0.0,0.0,0.0,0.0,0.0
856,0.07827102803738317,0.7838785046728972,0.10981308411214953,0.026869158878504672,0.0011682242990654205,0.0,0.0,0.0,0.0,0.0
857,0.07817969661610269,0.7829638273045507,0.11085180863477247,0.026837806301050177,0.0011668611435239206,0.0,0.0,0.0,0.0,0.0
858,0.0780885780885781,0.7832167832167832,0.11072261072261072,0.026806526806526808,0.0011655011655011655,0.0,0.0,0.0,0.0,0.0
859,0.0779976717112922,0.7834691501746216,0.11059371362048893,0.02677532013969732,0.0011641443538998836,0.0,0.0,0.0,0.0,0.0
860,0.07790697674418605,0.7837209302325582,0.11046511627906977,0.026744186046511628,0.0011627906976744186,0.0,0.0,0.0,0.0,0.0
861,0.07781649245063879,0.7839721254355401,0.11033681765389082,0.026713124274099883,0.0011614401858304297,0.0,0.0,0.0,0.0,0.0
862,0.0777262180974478,0.7842227378190255,0.11020881670533643,0.02668213457076566,0.001160092807424594,0.0,0.0,0.0,0.0,0.0
863,0.0776361529548088,0.7844727694090382,0.1100811123986095,0.026651216685979143,0.0011587485515643105,0.0,0.0,0.0,0.0,0.0
864,0.0775462962962963,0.7847222222222222,0.1099537037037037,0.02662037037037037,0.0011574074074074073,0.0,0.0,0.0,0.0,0.0
865,0.07745664739884393,0.784971098265896,0.10982658959537572,0.026589595375722544,0.0011560693641618498,0.0,0.0,0.0,0.0,0.0
866,0.07736720554272518,0.7852193995381063,0.10969976905311778,0.026558891454965358,0.0011547344110854503,0.0,0.0,0.0,0.0,0.0
867,0.07727797001153403,0.7854671280276817,0.10957324106113034,0.0265282583621684,0.0011534025374855825,0.0,0.0,0.0,0.0,0.0
868,0.0771889400921659,0.7857142857142857,0.10944700460829493,0.026497695852534562,0.001152073732718894,0.0,0.0,0.0,0.0,0.0
869,0.07825086306098965,0.7848101265822784,0.1093210586881473,0.026467203682393557,0.0011507479861910242,0.0,0.0,0.0,0.0,0.0
870,0.07816091954022988,0.7850574712643679,0.10919540229885058,0.026436781609195402,0.0011494252873563218,0.0,0.0,0.0,0.0,0.0
871,0.07807118254879448,0.7853042479908151,0.10907003444316878,0.02640642939150402,0.001148105625717566,0.0,0.0,0.0,0.0,0.0
872,0.0779816513761468,0.7855504587155964,0.10894495412844037,0.026376146788990827,0.0011467889908256881,0.0,0.0,0.0,0.0,0.0
873,0.07789232531500573,0.7857961053837342,0.10882016036655212,0.026345933562428408,0.001145475372279496,0.0,0.0,0.0,0.0,0.0
874,0.07780320366132723,0.7860411899313501,0.10869565217391304,0.02631578947368421,0.0011441647597254005,0.0,0.0,0.0,0.0,0.0
875,0.07771428571428571,0.7862857142857143,0.10857142857142857,0.026285714285714287,0.001142857142857143,0.0,0.0,0.0,0.0,0.0
876,0.0776255707762557,0.7865296803652968,0.10844748858447488,0.026255707762557076,0.001141552511415525,0.0,0.0,0.0,0.0,0.0
877,0.07753705815279362,0.7867730900798175,0.10832383124287344,0.026225769669327253,0.0011402508551881414,0.0,0.0,0.0,0.0,0.0
878,0.0774487471526196,0.7870159453302962,0.1082004555808656,0.02619589977220957,0.0011389521640091116,0.0,0.0,0.0,0.0,0.0
879,0.07736063708759955,0.7872582480091013,0.1080773606370876,0.026166097838452786,0.0011376564277588168,0.0,0.0,0.0,0.0,0.0
880,0.07727272727272727,0.7875,0.10795454545454546,0.026136363636363635,0.0011363636363636363,0.0,0.0,0.0,0.0,0.0
881,0.0771850170261067,0.7877412031782066,0.10783200908059024,0.026106696935300794,0.0011350737797956867,0.0,0.0,0.0,0.0,0.0
882,0.07709750566893424,0.7879818594104309,0.10770975056689343,0.026077097505668934,0.0011337868480725624,0.0,0.0,0.0,0.0,0.0
883,0.07701019252548132,0.7882219705549264,0.10758776896942242,0.026047565118912798,0.0011325028312570782,0.0,0.0,0.0,0.0,0.0
884,0.07692307692307693,0.7884615384615384,0.1074660633484163,0.026018099547511313,0.0011312217194570137,0.0,0.0,0.0,0.0,0.0
885,0.0768361581920904,0.7887005649717514,0.10734463276836158,0.02598870056497175,0.0011299435028248588,0.0,0.0,0.0,0.0,0.0
886,0.07674943566591422,0.7889390519187359,0.1072234762979684,0.025959367945823927,0.001128668171557562,0.0,0.0,0.0,0.0,0.0
887,0.07666290868094701,0.7891770011273957,0.10710259301014656,0.02593010146561443,0.0011273957158962795,0.0,0.0,0.0,0.0,0.0
888,0.07657657657657657,0.7894144144144144,0.10698198198198199,0.0259009009009009,0.0011261261261261261,0.0,0.0,0.0,0.0,0.0
889,0.0764904386951631,0.7896512935883014,0.10686164229471316,0.025871766029246346,0.0011248593925759281,0.0,0.0,0.0,0.0,0.0
890,0.07640449438202247,0.7898876404494382,0.10674157303370786,0.025842696629213482,0.0011235955056179776,0.0,0.0,0.0,0.0,0.0
891,0.07631874298540965,0.7901234567901234,0.10662177328843996,0.025813692480359147,0.001122334455667789,0.0,0.0,0.0,0.0,0.0
892,0.07623318385650224,0.7903587443946188,0.10650224215246637,0.0257847533632287,0.0011210762331838565,0.0,0.0,0.0,0.0,0.0
893,0.0761478163493841,0.7905935050391937,0.10638297872340426,0.025755879059350503,0.0011198208286674132,0.0,0.0,0.0,0.0,0.0
894,0.07606263982102908,0.79082774049217,0.10626398210290827,0.025727069351230425,0.0011185682326621924,0.0,0.0,0.0,0.0,0.0
895,0.07597765363128492,0.7910614525139665,0.10614525139664804,0.02569832402234637,0.0011173184357541898,0.0,0.0,0.0,0.0,0.0
896,0.07589285714285714,0.7912946428571429,0.10602678571428571,0.025669642857142856,0.0011160714285714285,0.0,0.0,0.0,0.0,0.0
897,0.07692307692307693,0.79041248606466,0.10590858416945373,0.02564102564102564,0.0011148272017837235,0.0,0.0,0.0,0.0,0.0
898,0.07683741648106904,0.7906458797327395,0.10579064587973273,0.025612472160356347,0.0011135857461024498,0.0,0.0,0.0,0.0,0.0
899,0.07675194660734148,0.7908787541713015,0.10567296996662959,0.025583982202447165,0.0011123470522803114,0.0,0.0,0.0,0.0,0.0
900,0.07666666666666666,0.7911111111111111,0.10555555555555556,0.025555555555555557,0.0011111111111111111,0.0,0.0,0.0,0.0,0.0
901,0.07658157602663707,0.7913429522752498,0.10543840177580466,0.025527192008879023,0.0011098779134295228,0.0,0.0,0.0,0.0,0.0
902,0.07649667405764966,0.7915742793791575,0.10532150776053215,0.025498891352549888,0.0011086474501108647,0.0,0.0,0.0,0.0,0.0
903,0.07641196013289037,0.7918050941306756,0.10520487264673312,0.02547065337763012,0.0011074197120708748,0.0,0.0,0.0,0.0,0.0
904,0.07632743362831858,0.7920353982300885,0.10508849557522124,0.025442477876106196,0.0011061946902654867,0.0,0.0,0.0,0.0,0.0
905,0.07624309392265194,0.7922651933701658,0.10497237569060773,0.02541436464088398,0.0011049723756906078,0.0,0.0,0.0,0.0,0.0
906,0.076158940397351,0.7924944812362031,0.10485651214128035,0.025386313465783666,0.0011037527593818985,0.0,0.0,0.0,0.0,0.0
907,0.07607497243660419,0.7927232635060639,0.10474090407938258,0.025358324145534728,0.0011025358324145535,0.0,0.0,0.0,0.0,0.0
908,0.07599118942731277,0.7918502202643172,0.10572687224669604,0.025330396475770924,0.0011013215859030838,0.0,0.0,0.0,0.0,0.0
909,0.07590759075907591,0.7920792079207921,0.10561056105610561,0.025302530253025302,0.0011001100110011,0.0,0.0,0.0,0.0,0.0
910,0.07582417582417582,0.7923076923076923,0.1054945054945055,0.025274725274725275,0.001098901098901099,0.0,0.0,0.0,0.0,0.0
911,0.07574094401756312,0.7925356750823271,0.10537870472008781,0.025246981339187707,0.0010976948408342481,0.0,0.0,0.0,0.0,0.0
912,0.0756578947368421,0.7927631578947368,0.10526315789473684,0.025219298245614034,0.0010964912280701754,0.0,0.0,0.0,0.0,0.0
913,0.0755750273822563,0.7929901423877328,0.10514786418400876,0.025191675794085433,0.001095290251916758,0.0,0.0,0.0,0.0,0.0
914,0.07549234135667396,0.7921225382932167,0.1061269146608315,0.02516411378555799,0.0010940919037199124,0.0,0.0,0.0,0.0,0.0
915,0.07540983606557378,0.7923497267759563,0.10601092896174863,0.025136612021857924,0.001092896174863388,0.0,0.0,0.0,0.0,0.0
916,0.07532751091703056,0.7925764192139738,0.10589519650655022,0.025109170305676855,0.001091703056768559,0.0,0.0,0.0,0.0,0.0
917,0.0752453653217012,0.7928026172300982,0.10577971646673937,0.025081788440567066,0.0010905125408942203,0.0,0.0,0.0,0.0,0.0
918,0.07516339869281045,0.7930283224400871,0.1056644880174292,0.02505446623093682,0.0010893246187363835,0.0,0.0,0.0,0.0,0.0
919,0.0750816104461371,0.7921653971708379,0.10554951033732318,0.026115342763873776,0.001088139281828074,0.0,0.0,0.0,0.0,0.0
920,0.075,0.7923913043478261,0.10543478260869565,0.02608695652173913,0.0010869565217391304,0.0,0.0,0.0,0.0,0.0
921,0.0749185667752443,0.7926167209554832,0.10532030401737243,0.026058631921824105,0.0010857763300760044,0.0,0.0,0.0,0.0,0.0
922,0.07483731019522777,0.7928416485900217,0.1052060737527115,0.026030368763557483,0.0010845986984815619,0.0,0.0,0.0,0.0,0.0
923,0.07475622968580715,0.7930660888407367,0.10509209100758396,0.02600216684723727,0.0010834236186348862,0.0,0.0,0.0,0.0,0.0
924,0.07467532467532467,0.7932900432900433,0.10497835497835498,0.025974025974025976,0.0010822510822510823,0.0,0.0,0.0,0.0,0.0
925,0.0745945945945946,0.7924324324324324,0.10594594594594595,0.025945945945945945,0.001081081081081081,0.0,0.0,0.0,0.0,0.0
926,0.07451403887688984,0.7926565874730022,0.10583153347732181,0.02591792656587473,0.0010799136069114472,0.0,0.0,0.0,0.0,0.0
927,0.0744336569579288,0.7928802588996764,0.10571736785329018,0.025889967637540454,0.0010787486515641855,0.0,0.0,0.0,0.0,0.0
928,0.07435344827586207,0.7931034482758621,0.10560344827586207,0.02586206896551724,0.0010775862068965517,0.0,0.0,0.0,0.0,0.0
929,0.07427341227125941,0.7922497308934338,0.10656620021528525,0.02583423035522067,0.001076426264800861,0.0,0.0,0.0,0.0,0.0
930,0.07419354838709677,0.7924731182795699,0.1064516129032258,0.025806451612903226,0.001075268817204301,0.0,0.0,0.0,0.0,0.0
931,0.07411385606874328,0.7926960257787325,0.10633727175080558,0.02577873254564984,0.0010741138560687433,0.0,0.0,0.0,0.0,0.0
932,0.0740343347639485,0.7929184549356223,0.10622317596566523,0.02575107296137339,0.001072961373390558,0.0,0.0,0.0,0.0,0.0
933,0.07395498392282958,0.7931404072883173,0.10610932475884244,0.02572347266881029,0.0010718113612004287,0.0,0.0,0.0,0.0,0.0
934,0.07387580299785867,0.7922912205567452,0.10706638115631692,0.02569593147751606,0.0010706638115631692,0.0,0.0,0.0,0.0,0.0
935,0.07379679144385026,0.7925133689839572,0.10695187165775401,0.025668449197860963,0.0010695187165775401,0.0,0.0,0.0,0.0,0.0
936,0.07371794871794872,0.7927350427350427,0.10683760683760683,0.02564102564102564,0.0010683760683760685,0.0,0.0,0.0,0.0,0.0
937,0.0736392742796158,0.7929562433297759,0.10672358591248667,0.025613660618996798,0.0010672358591248667,0.0,0.0,0.0,0.0,0.0
938,0.07356076759061833,0.7931769722814499,0.10660980810234541,0.0255863539445629,0.0010660980810234541,0.0,0.0,0.0,0.0,0.0
939,0.07348242811501597,0.7933972310969116,0.10649627263045794,0.025559105431309903,0.0010649627263045794,0.0,0.0,0.0,0.0,0.0
940,0.07340425531914893,0.7936170212765957,0.10638297872340426,0.02553191489361702,0.0010638297872340426,0.0,0.0,0.0,0.0,0.0
941,0.07332624867162593,0.793836344314559,0.10626992561105207,0.025504782146652496,0.0010626992561105207,0.0,0.0,0.0,0.0,0.0
942,0.0732484076433121,0.7940552016985138,0.10615711252653928,0.025477707006369428,0.0010615711252653928,0.0,0.0,0.0,0.0,0.0
943,0.07317073170731707,0.7942735949098622,0.10604453870625663,0.02545068928950159,0.0010604453870625664,0.0,0.0,0.0,0.0,0.0
944,0.07309322033898305,0.7944915254237288,0.1059322033898305,0.025423728813559324,0.001059322033898305,0.0,0.0,0.0,0.0,0.0
945,0.07301587301587302,0.7947089947089947,0.10582010582010581,0.025396825396825397,0.0010582010582010583,0.0,0.0,0.0,0.0,0.0
946,0.07293868921775898,0.7949260042283298,0.10570824524312897,0.02536997885835095,0.0010570824524312897,0.0,0.0,0.0,0.0,0.0
947,0.07286166842661035,0.795142555438226,0.10559662090813093,0.025343189017951427,0.0010559662090813093,0.0,0.0,0.0,0.0,0.0
948,0.07278481012658228,0.7953586497890295,0.10548523206751055,0.02531645569620253,0.0010548523206751054,0.0,0.0,0.0,0.0,0.0
949,0.07270811380400422,0.7945205479452054,0.1053740779768177,0.026343519494204427,0.001053740779768177,0.0,0.0,0.0,0.0,0.0
950,0.07263157894736842,0.7947368421052632,0.10526315789473684,0.02631578947368421,0.0010526315789473684,0.0,0.0,0.0,0.0,0.0
951,0.07255520504731862,0.7949526813880127,0.10515247108307045,0.026288117770767613,0.0010515247108307045,0.0,0.0,0.0,0.0,0.0
952,0.07247899159663866,0.7951680672268907,0.10504201680672269,0.026260504201680673,0.0010504201680672268,0.0,0.0,0.0,0.0,0.0
953,0.07240293809024134,0.7953830010493179,0.1049317943336831,0.026232948583420776,0.001049317943336831,0.0,0.0,0.0,0.0,0.0
954,0.07232704402515723,0.7955974842767296,0.10482180293501048,0.02620545073375262,0.0010482180293501049,0.0,0.0,0.0,0.0,0.0
955,0.07225130890052356,0.7958115183246073,0.10471204188481675,0.02617801047120419,0.0010471204188481676,0.0,0.0,0.0,0.0,0.0
956,0.07217573221757322,0.7960251046025104,0.10460251046025104,0.02615062761506276,0.0010460251046025104,0.0,0.0,0.0,0.0,0.0
957,0.07210031347962383,0.7951933124346917,0.1044932079414838,0.027168234064785787,0.0010449320794148381,0.0,0.0,0.0,0.0,0.0
958,0.0720250521920668,0.7954070981210856,0.10438413361169102,0.027139874739039668,0.0010438413361169101,0.0,0.0,0.0,0.0,0.0
959,0.07194994786235662,0.7956204379562044,0.10427528675703858,0.027111574556830033,0.0010427528675703858,0.0,0.0,0.0,0.0,0.0
960,0.071875,0.7958333333333333,0.10416666666666667,0.027083333333333334,0.0010416666666666667,0.0,0.0,0.0,0.0,0.0
961,0.07180020811654526,0.7960457856399584,0.1040582726326743,0.027055150884495317,0.001040582726326743,0.0,0.0,0.0,0.0,0.0
962,0.07172557172557173,0.7952182952182952,0.104989604989605,0.02702702702702703,0.0010395010395010396,0.0,0.0,0.0,0.0,0.0
963,0.07165109034267912,0.7954309449636553,0.10488058151609553,0.02699896157840083,0.0010384215991692627,0.0,0.0,0.0,0.0,0.0
964,0.07157676348547717,0.7956431535269709,0.10477178423236515,0.026970954356846474,0.001037344398340249,0.0,0.0,0.0,0.0,0.0
965,0.07150259067357513,0.7958549222797927,0.10466321243523316,0.02694300518134715,0.0010362694300518134,0.0,0.0,0.0,0.0,0.0
966,0.07142857142857142,0.7950310559006211,0.10455486542443064,0.027950310559006212,0.0010351966873706005,0.0,0.0,0.0,0.0,0.0
967,0.07135470527404343,0.795243019648397,0.10444674250258532,0.027921406411582212,0.001034126163391934,0.0,0.0,0.0,0.0,0.0
968,0.07128099173553719,0.7954545454545454,0.10433884297520661,0.027892561983471075,0.0010330578512396695,0.0,0.0,0.0,0.0,0.0
969,0.07120743034055728,0.7956656346749226,0.1042311661506708,0.02786377708978328,0.0010319917440660474,0.0,0.0,0.0,0.0,0.0
970,0.0711340206185567,0.7958762886597938,0.10412371134020619,0.027835051546391754,0.0010309278350515464,0.0,0.0,0.0,0.0,0.0
971,0.07106076210092688,0.796086508753862,0.10401647785787847,0.027806385169927908,0.0010298661174047373,0.0,0.0,0.0,0.0,0.0
972,0.07098765432098765,0.7962962962962963,0.10390946502057613,0.027777777777777776,0.00102880658436214,0.0,0.0,0.0,0.0,0.0
973,0.07091469681397738,0.7954779033915724,0.10380267214799589,0.02877697841726619,0.0010277492291880781,0.0,0.0,0.0,0.0,0.0
974,0.07084188911704312,0.795687885010267,0.10369609856262833,0.028747433264887063,0.001026694045174538,0.0,0.0,0.0,0.0,0.0
975,0.07076923076923076,0.7948717948717948,0.10358974358974359,0.029743589743589743,0.0010256410256410256,0.0,0.0,0.0,0.0,0.0
976,0.0706967213114754,0.7950819672131147,0.10348360655737705,0.02971311475409836,0.0010245901639344263,0.0,0.0,0.0,0.0,0.0
977,0.07062436028659161,0.7952917093142272,0.10337768679631525,0.02968270214943705,0.0010235414534288639,0.0,0.0,0.0,0.0,0.0
978,0.0705521472392638,0.7955010224948875,0.1032719836400818,0.02965235173824131,0.0010224948875255625,0.0,0.0,0.0,0.0,0.0
979,0.07048008171603677,0.7957099080694586,0.10316649642492338,0.0296220633299285,0.0010214504596527069,0.0,0.0,0.0,0.0,0.0
980,0.07040816326530612,0.7959183673469388,0.10306122448979592,0.02959183673469388,0.0010204081632653062,0.0,0.0,0.0,0.0,0.0
981,0.07033639143730887,0.7951070336391437,0.10397553516819572,0.029561671763506627,0.0010193679918450561,0.0,0.0,0.0,0.0,0.0
982,0.07026476578411406,0.7953156822810591,0.10386965376782077,0.029531568228105907,0.0010183299389002036,0.0,0.0,0.0,0.0,0.0
983,0.07019328585961343,0.7955239064089522,0.10376398779247202,0.029501525940996948,0.001017293997965412,0.0,0.0,0.0,0.0,0.0
984,0.0701219512195122,0.7957317073170732,0.10365853658536585,0.029471544715447155,0.0010162601626016261,0.0,0.0,0.0,0.0,0.0
985,0.0700507614213198,0.7959390862944162,0.10355329949238579,0.029441624365482234,0.0010152284263959391,0.0,0.0,0.0,0.0,0.0
986,0.06997971602434078,0.7961460446247465,0.10344827586206896,0.029411764705882353,0.0010141987829614604,0.0,0.0,0.0,0.0,0.0
987,0.06990881458966565,0.795339412360689,0.1033434650455927,0.030395136778115502,0.0010131712259371835,0.0,0.0,0.0,0.0,0.0
988,0.06983805668016195,0.7955465587044535,0.10323886639676114,0.030364372469635626,0.0010121457489878543,0.0,0.0,0.0,0.0,0.0
989,0.06976744186046512,0.7957532861476239,0.10313447927199192,0.030333670374115267,0.0010111223458038423,0.0,0.0,0.0,0.0,0.0
990,0.0696969696969697,0.795959595959596,0.10303030303030303,0.030303030303030304,0.00101010101010101,0.0,0.0,0.0,0.0,0.0
991,0.06962663975782038,0.7951564076690212,0.1029263370332997,0.03128153380423814,0.0010090817356205853,0.0,0.0,0.0,0.0,0.0
992,0.06955645161290322,0.7953629032258065,0.1028225806451613,0.03125,0.0010080645161290322,0.0,0.0,0.0,0.0,0.0
993,0.06948640483383686,0.7955689828801611,0.1027190332326284,0.03121852970795569,0.0010070493454179255,0.0,0.0,0.0,0.0,0.0
994,0.06941649899396378,0.795774647887324,0.10261569416498995,0.03118712273641851,0.001006036217303823,0.0,0.0,0.0,0.0,0.0
995,0.06934673366834171,0.7959798994974875,0.10251256281407035,0.031155778894472363,0.0010050251256281408,0.0,0.0,0.0,0.0,0.0
996,0.06927710843373494,0.7961847389558233,0.10240963855421686,0.03112449799196787,0.001004016064257028,0.0,0.0,0.0,0.0,0.0
997,0.06920762286860582,0.7963891675025075,0.10230692076228685,0.031093279839518557,0.0010030090270812437,0.0,0.0,0.0,0.0,0.0
998,0.06913827655310621,0.7955911823647295,0.10320641282565131,0.031062124248496994,0.001002004008016032,0.0,0.0,0.0,0.0,0.0
999,0.06906906906906907,0.7947947947947948,0.1041041041041041,0.031031031031031032,0.001001001001001001,0.0,0.0,0.0,0.0,0.0
1000,0.069,0.795,0.104,0.031,0.001,0.0,0.0,0.0,0.0,0.0
1001,0.06893106893106893,0.7952047952047953,0.1038961038961039,0.030969030969030968,0.000999000999000999,0.0,0.0,0.0,0.0,0.0
1002,0.0688622754491018,0.7954091816367266,0.10379241516966067,0.03093812375249501,0.000998003992015968,0.0,0.0,0.0,0.0,0.0
1003,0.06879361914257229,0.7946161515453639,0.10468594217347957,0.03090727816550349,0.0009970089730807576,0.0,0.0,0.0,0.0,0.0
1004,0.06872509960159362,0.7948207171314741,0.10458167330677291,0.030876494023904383,0.00099601593625498,0.0,0.0,0.0,0.0,0.0
1005,0.06865671641791045,0.7950248756218905,0.1044776119402985,0.030845771144278607,0.0009950248756218905,0.0,0.0,0.0,0.0,0.0
1006,0.06858846918489066,0.7952286282306164,0.10437375745526839,0.030815109343936383,0.0009940357852882703,0.0,0.0,0.0,0.0,0.0
1007,0.06852035749751738,0.7944389275074478,0.10427010923535253,0.031777557100297914,0.0009930486593843098,0.0,0.0,0.0,0.0,0.0
1008,0.06845238095238096,0.7946428571428571,0.10416666666666667,0.031746031746031744,0.000992063492063492,0.0,0.0,0.0,0.0,0.0
1009,0.06838453914767097,0.7948463825569871,0.10406342913776016,0.031714568880079286,0.0009910802775024777,0.0,0.0,0.0,0.0,0.0
1010,0.06831683168316832,0.7950495049504951,0.10396039603960396,0.031683168316831684,0.0009900990099009901,0.0,0.0,0.0,0.0,0.0
1011,0.06923837784371908,0.7942631058358062,0.10385756676557864,0.03165182987141444,0.0009891196834817012,0.0,0.0,0.0,0.0,0.0
1012,0.0691699604743083,0.7944664031620553,0.10375494071146245,0.03162055335968379,0.0009881422924901185,0.0,0.0,0.0,0.0,0.0
1013,0.06910167818361303,0.7946692991115498,0.10365251727541955,0.0315893385982231,0.0009871668311944718,0.0,0.0,0.0,0.0,0.0
1014,0.06903353057199212,0.7948717948717948,0.10355029585798817,0.03155818540433925,0.0009861932938856016,0.0,0.0,0.0,0.0,0.0
1015,0.06896551724137931,0.7950738916256158,0.10344827586206896,0.03152709359605911,0.0009852216748768472,0.0,0.0,0.0,0.0,0.0
1016,0.0688976377952756,0.7952755905511811,0.10334645669291338,0.031496062992125984,0.000984251968503937,0.0,0.0,0.0,0.0,0.0
1017,0.0688298918387414,0.7954768928220256,0.10324483775811209,0.03146509341199607,0.0009832841691248771,0.0,0.0,0.0,0.0,0.0
1018,0.068762278978389,0.7956777996070727,0.1031434184675835,0.03143418467583497,0.0009823182711198428,0.0,0.0,0.0,0.0,0.0
1019,0.06869479882237488,0.7958783120706575,0.10304219823356231,0.03140333660451423,0.0009813542688910696,0.0,0.0,0.0,0.0,0.0
1020,0.06862745098039216,0.796078431372549,0.10294117647058823,0.03137254901960784,0.000980392156862745,0.0,0.0,0.0,0.0,0.0
1021,0.06856023506366307,0.7962781586679726,0.10284035259549461,0.031341821743388835,0.0009794319294809011,0.0,0.0,0.0,0.0,0.0
1022,0.0684931506849315,0.7954990215264188,0.10273972602739725,0.03228962818003914,0.0009784735812133072,0.0,0.0,0.0,0.0,0.0
1023,0.06842619745845552,0.7956989247311828,0.10263929618768329,0.03225806451612903,0.0009775171065493646,0.0,0.0,0.0,0.0,0.0
1024,0.068359375,0.7958984375,0.1025390625,0.0322265625,0.0009765625,0.0,0.0,0.0,0.0,0.0
1025,0.06829268292682927,0.7960975609756098,0.1024390243902439,0.03219512195121951,0.000975609756097561,0.0,0.0,0.0,0.0,0.0
1026,0.06920077972709551,0.7953216374269005,0.1023391812865497,0.03216374269005848,0.0009746588693957114,0.0,0.0,0.0,0.0,0.0
1027,0.0691333982473223,0.7955209347614411,0.10223953261927946,0.03213242453748783,0.0009737098344693282,0.0,0.0,0.0,0.0,0.0
1028,0.06906614785992218,0.7947470817120622,0.10311284046692606,0.032101167315175094,0.0009727626459143969,0.0,0.0,0.0,0.0,0.0
1029,0.06899902818270165,0.7949465500485908,0.10301263362487852,0.03206997084548105,0.0009718172983479105,0.0,0.0,0.0,0.0,0.0
1030,0.06893203883495146,0.7951456310679612,0.1029126213592233,0.03203883495145631,0.000970873786407767,0.0,0.0,0.0,0.0,0.0
1031,0.06983511154219205,0.7943743937924346,0.10281280310378274,0.03200775945683802,0.0009699321047526673,0.0,0.0,0.0,0.0,0.0
1032,0.06976744186046512,0.7945736434108527,0.10271317829457365,0.03197674418604651,0.0009689922480620155,0.0,0.0,0.0,0.0,0.0
1033,0.0696999031945789,0.7947725072604066,0.10261374636979671,0.031945788964181994,0.000968054211035818,0.0,0.0,0.0,0.0,0.0
1034,0.06963249516441006,0.7949709864603481,0.10251450676982592,0.031914893617021274,0.0009671179883945841,0.0,0.0,0.0,0.0,0.0
1035,0.06956521739130435,0.7951690821256039,0.10241545893719807,0.03188405797101449,0.000966183574879227,0.0,0.0,0.0,0.0,0.0
1036,0.0694980694980695,0.7953667953667953,0.10231660231660232,0.03185328185328185,0.0009652509652509653,0.0,0.0,0.0,0.0,0.0
1037,0.06943105110896818,0.7955641272902604,0.10221793635486982,0.03182256509161042,0.0009643201542912247,0.0,0.0,0.0,0.0,0.0
1038,0.06936416184971098,0.7957610789980732,0.10211946050096339,0.031791907514450865,0.0009633911368015414,0.0,0.0,0.0,0.0,0.0
1039,0.06929740134744947,0.7959576515880654,0.10202117420596728,0.03176130895091434,0.0009624639076034649,0.0,0.0,0.0,0.0,0.0
1040,0.06923076923076923,0.7961538461538461,0.10192307692307692,0.03173076923076923,0.0009615384615384616,0.0,0.0,0.0,0.0,0.0
1041,0.069164265129683,0.7963496637848223,0.10182516810758886,0.03170028818443804,0.0009606147934678194,0.0,0.0,0.0,0.0,0.0
1042,0.0690978886756238,0.7965451055662188,0.1017274472168906,0.03166986564299424,0.0009596928982725527,0.0,0.0,0.0,0.0,0.0
1043,0.06903163950143816,0.7967401725790988,0.10162991371045062,0.031639501438159155,0.0009587727708533077,0.0,0.0,0.0,0.0,0.0
1044,0.06896551724137931,0.7959770114942529,0.1024904214559387,0.031609195402298854,0.0009578544061302681,0.0,0.0,0.0,0.0,0.0
1045,0.06889952153110047,0.7961722488038278,0.10239234449760766,0.031578947368421054,0.0009569377990430622,0.0,0.0,0.0,0.0,0.0
1046,0.06883365200764818,0.7963671128107075,0.1022944550669216,0.03154875717017208,0.0009560229445506692,0.0,0.0,0.0,0.0,0.0
1047,0.06876790830945559,0.7965616045845272,0.10219675262655205,0.03151862464183381,0.0009551098376313276,0.0,0.0,0.0,0.0,0.0
1048,0.06870229007633588,0.7967557251908397,0.10209923664122138,0.03148854961832061,0.0009541984732824427,0.0,0.0,0.0,0.0,0.0
1049,0.06863679694947569,0.7969494756911344,0.10200190657769304,0.03145853193517636,0.0009532888465204957,0.0,0.0,0.0,0.0,0.0
1050,0.06857142857142857,0.7971428571428572,0.1019047619047619,0.03142857142857143,0.0009523809523809524,0.0,0.0,0.0,0.0,0.0
1051,0.06850618458610847,0.7973358705994291,0.10180780209324453,0.03139866793529972,0.0009514747859181732,0.0,0.0,0.0,0.0,0.0
1052,0.06844106463878327,0.7975285171102662,0.10171102661596958,0.03136882129277566,0.0009505703422053232,0.0,0.0,0.0,0.0,0.0
1053,0.06837606837606838,0.7977207977207977,0.10161443494776828,0.03133903133903134,0.000949667616334283,0.0,0.0,0.0,0.0,0.0
1054,0.0683111954459203,0.7979127134724858,0.1015180265654649,0.031309297912713474,0.0009487666034155598,0.0,0.0,0.0,0.0,0.0
1055,0.06824644549763033,0.7981042654028436,0.1014218009478673,0.031279620853080566,0.0009478672985781991,0.0,0.0,0.0,0.0,0.0
1056,0.06818181818181818,0.7982954545454546,0.10132575757575757,0.03125,0.000946969696969697,0.0,0.0,0.0,0.0,0.0
1057,0.06811731315042574,0.7984862819299905,0.10122989593188268,0.03122043519394513,0.000946073793755913,0.0,0.0,0.0,0.0,0.0
1058,0.06805293005671077,0.7977315689981096,0.10113421550094517,0.03213610586011342,0.000945179584120983,0.0,0.0,0.0,0.0,0.0
1059,0.0679886685552408,0.7979225684608121,0.10103871576959396,0.03210576015108593,0.0009442870632672333,0.0,0.0,0.0,0.0,0.0
1060,0.06792452830188679,0.7981132075471699,0.1009433962264151,0.03207547169811321,0.0009433962264150943,0.0,0.0,0.0,0.0,0.0
1061,0.06786050895381715,0.7983034872761545,0.10084825636192271,0.03204524033930255,0.000942507068803016,0.0,0.0,0.0,0.0,0.0
1062,0.06779661016949153,0.7975517890772128,0.1016949152542373,0.032015065913371,0.0009416195856873823,0.0,0.0,0.0,0.0,0.0
1063,0.06773283160865474,0.7977422389463782,0.10159924741298212,0.03198494825964252,0.0009407337723424271,0.0,0.0,0.0,0.0,0.0
1064,0.06766917293233082,0.7979323308270677,0.10150375939849623,0.03195488721804511,0.0009398496240601503,0.0,0.0,0.0,0.0,0.0
1065,0.0676056338028169,0.7981220657276995,0.10140845070422536,0.03192488262910798,0.0009389671361502347,0.0,0.0,0.0,0.0,0.0
1066,0.0675422138836773,0.798311444652908,0.10131332082551595,0.03189493433395872,0.0009380863039399625,0.0,0.0,0.0,0.0,0.0
1067,0.06747891283973759,0.7985004686035614,0.10121836925960637,0.031865042174320526,0.0009372071227741331,0.0,0.0,0.0,0.0,0.0
1068,0.06741573033707865,0.798689138576779,0.10112359550561797,0.031835205992509365,0.0009363295880149813,0.0,0.0,0.0,0.0,0.0
1069,0.06735266604303088,0.7988774555659495,0.10102899906454631,0.031805425631431246,0.0009354536950420954,0.0,0.0,0.0,0.0,0.0
1070,0.06728971962616823,0.7990654205607477,0.10093457943925234,0.03177570093457944,0.0009345794392523365,0.0,0.0,0.0,0.0,0.0
1071,0.06722689075630252,0.7983193277310925,0.10177404295051354,0.031746031746031744,0.0009337068160597573,0.0,0.0,0.0,0.0,0.0
1072,0.06716417910447761,0.7985074626865671,0.10167910447761194,0.03171641791044776,0.0009328358208955224,0.0,0.0,0.0,0.0,0.0
1073,0.06710158434296365,0.798695246971109,0.1015843429636533,0.03168685927306617,0.0009319664492078285,0.0,0.0,0.0,0.0,0.0
1074,0.0670391061452514,0.7988826815642458,0.10148975791433892,0.03165735567970205,0.000931098696461825,0.0,0.0,0.0,0.0,0.0
1075,0.06697674418604652,0.7981395348837209,0.10232558139534884,0.03162790697674418,0.0009302325581395349,0.0,0.0,0.0,0.0,0.0
1076,0.06691449814126393,0.7983271375464684,0.10223048327137546,0.031598513011152414,0.0009293680297397769,0.0,0.0,0.0,0.0,0.0
1077,0.06685236768802229,0.7985143918291551,0.1021355617455896,0.031569173630454965,0.0009285051067780873,0.0,0.0,0.0,0.0,0.0
1078,0.06679035250463822,0.7987012987012987,0.10204081632653061,0.03153988868274583,0.0009276437847866419,0.0,0.0,0.0,0.0,0.0
1079,0.06672845227062095,0.798887859128823,0.10194624652455977,0.03151065801668211,0.0009267840593141798,0.0,0.0,0.0,0.0,0.0
1080,0.06666666666666667,0.7981481481481482,0.10277777777777777,0.03148148148148148,0.000925925925925926,0.0,0.0,0.0,0.0,0.0
1081,0.0666049953746531,0.7983348751156337,0.1026827012025902,0.03145235892691952,0.0009250693802035153,0.0,0.0,0.0,0.0,0.0
1082,0.066543438077634,0.7985212569316081,0.10258780036968576,0.031423290203327174,0.0009242144177449168,0.0,0.0,0.0,0.0,0.0
1083,0.0664819944598338,0.7977839335180056,0.10249307479224377,0.032317636195752536,0.0009233610341643582,0.0,0.0,0.0,0.0,0.0
1084,0.06642066420664207,0.7979704797047971,0.10239852398523985,0.03228782287822878,0.0009225092250922509,0.0,0.0,0.0,0.0,0.0
1085,0.0663594470046083,0.7981566820276498,0.10230414746543778,0.03225806451612903,0.0009216589861751152,0.0,0.0,0.0,0.0,0.0
1086,0.06629834254143646,0.7983425414364641,0.10220994475138122,0.03222836095764273,0.0009208103130755065,0.0,0.0,0.0,0.0,0.0
1087,0.06623735050597976,0.797608095676173,0.10303587856485741,0.03219871205151794,0.0009199632014719411,0.0,0.0,0.0,0.0,0.0
1088,0.0661764705882353,0.7977941176470589,0.10294117647058823,0.03216911764705882,0.0009191176470588235,0.0,0.0,0.0,0.0,0.0
1089,0.06703397612488522,0.7970615243342516,0.10284664830119375,0.03213957759412305,0.0009182736455463728,0.0,0.0,0.0,0.0,0.0
1090,0.06788990825688074,0.7963302752293578,0.10275229357798166,0.03211009174311927,0.0009174311926605505,0.0,0.0,0.0,0.0,0.0
1091,0.06782768102658111,0.7965169569202566,0.10265811182401467,0.032080659945004586,0.0009165902841429881,0.0,0.0,0.0,0.0,0.0
1092,0.06776556776556776,0.7967032967032966,0.10256410256410256,0.03205128205128205,0.0009157509157509158,0.0,0.0,0.0,0.0,0.0
1093,0.0677035681610247,0.7968892955169259,0.10247026532479414,0.03202195791399817,0.0009149130832570906,0.0,0.0,0.0,0.0,0.0
1094,0.06764168190127971,0.7970749542961609,0.10237659963436929,0.031992687385740404,0.0009140767824497258,0.0,0.0,0.0,0.0,0.0
1095,0.06757990867579909,0.7972602739726027,0.10228310502283106,0.0319634703196347,0.0009132420091324201,0.0,0.0,0.0,0.0,0.0
1096,0.06843065693430657,0.7965328467153284,0.10218978102189781,0.03193430656934307,0.0009124087591240876,0.0,0.0,0.0,0.0,0.0
1097,0.06836827711941659,0.796718322698268,0.10209662716499544,0.03190519598906107,0.0009115770282588879,0.0,0.0,0.0,0.0,0.0
1098,0.06830601092896176,0.7969034608378871,0.10200364298724955,0.031876138433515486,0.0009107468123861566,0.0,0.0,0.0,0.0,0.0
1099,0.06824385805277525,0.7970882620564149,0.10191082802547771,0.03184713375796178,0.0009099181073703367,0.0,0.0,0.0,0.0,0.0
1100,0.06818181818181818,0.7972727272727272,0.10181818181818182,0.031818181818181815,0.0009090909090909091,0.0,0.0,0.0,0.0,0.0
1101,0.0681198910081744,0.7974568574023615,0.10172570390554042,0.03178928247048138,0.0009082652134423251,0.0,0.0,0.0,0.0,0.0
1102,0.06805807622504537,0.7976406533575318,0.10163339382940109,0.03176043557168784,0.0009074410163339383,0.0,0.0,0.0,0.0,0.0
1103,0.06799637352674524,0.7978241160471442,0.10154125113327289,0.03173164097914778,0.0009066183136899365,0.0,0.0,0.0,0.0,0.0
1104,0.06793478260869565,0.7980072463768116,0.10144927536231885,0.03170289855072464,0.0009057971014492754,0.0,0.0,0.0,0.0,0.0
1105,0.06787330316742081,0.7981900452488688,0.10135746606334842,0.03167420814479638,0.0009049773755656109,0.0,0.0,0.0,0.0,0.0
1106,0.06781193490054249,0.798372513562387,0.10126582278481013,0.03164556962025317,0.0009041591320072332,0.0,0.0,0.0,0.0,0.0
1107,0.06775067750677506,0.7985546522131888,0.1011743450767841,0.031616982836495035,0.0009033423667570009,0.0,0.0,0.0,0.0,0.0
1108,0.06768953068592058,0.7987364620938628,0.10108303249097472,0.0315884476534296,0.0009025270758122744,0.0,0.0,0.0,0.0,0.0
1109,0.06762849413886383,0.7989179440937781,0.10099188458070334,0.031559963931469794,0.0009017132551848512,0.0,0.0,0.0,0.0,0.0
1110,0.06756756756756757,0.7981981981981981,0.1018018018018018,0.03153153153153153,0.0009009009009009009,0.0,0.0,0.0,0.0,0.0
1111,0.0675067506750675,0.7983798379837984,0.10171017101710171,0.0315031503150315,0.0009000900090009,0.0,0.0,0.0,0.0,0.0
1112,0.06744604316546762,0.7985611510791367,0.10161870503597123,0.03147482014388489,0.0008992805755395684,0.0,0.0,0.0,0.0,0.0
1113,0.0673854447439353,0.7978436657681941,0.10152740341419586,0.03234501347708895,0.0008984725965858042,0.0,0.0,0.0,0.0,0.0
1114,0.06732495511669659,0.7980251346499102,0.10143626570915619,0.03231597845601436,0.0008976660682226212,0.0,0.0,0.0,0.0,0.0
1115,0.06726457399103139,0.7973094170403587,0.10134529147982063,0.033183856502242155,0.0008968609865470852,0.0,0.0,0.0,0.0,0.0
1116,0.06720430107526881,0.7974910394265233,0.10125448028673835,0.033154121863799284,0.0008960573476702509,0.0,0.0,0.0,0.0,0.0
1117,0.06714413607878246,0.7976723366159355,0.10116383169203223,0.03312444046553268,0.0008952551477170994,0.0,0.0,0.0,0.0,0.0
1118,0.06708407871198568,0.7969588550983899,0.10107334525939177,0.03398926654740608,0.0008944543828264759,0.0,0.0,0.0,0.0,0.0
1119,0.0679177837354781,0.7962466487935657,0.10098302055406613,0.03395889186773905,0.0008936550491510277,0.0,0.0,0.0,0.0,0.0
1120,0.06785714285714285,0.7964285714285714,0.10089285714285715,0.033928571428571426,0.0008928571428571428,0.0,0.0,0.0,0.0,0.0
1121,0.06868867082961641,0.7957181088314005,0.1008028545941124,0.03389830508474576,0.0008920606601248885,0.0,0.0,0.0,0.0,0.0
1122,0.06862745098039216,0.7959001782531194,0.10071301247771836,0.0338680926916221,0.00089126559714795,0.0,0.0,0.0,0.0,0.0
1123,0.06856634016028496,0.7960819234194123,0.1006233303650935,0.03383793410507569,0.0008904719501335708,0.0,0.0,0.0,0.0,0.0
1124,0.06850533807829182,0.7953736654804271,0.10142348754448399,0.033807829181494664,0.0008896797153024911,0.0,0.0,0.0,0.0,0.0
1125,0.06844444444444445,0.7955555555555556,0.10133333333333333,0.033777777777777775,0.0008888888888888889,0.0,0.0,0.0,0.0,0.0
1126,0.06838365896980461,0.7957371225577264,0.10124333925399645,0.03374777975133215,0.0008880994671403197,0.0,0.0,0.0,0.0,0.0
1127,0.06832298136645963,0.7959183673469388,0.10115350488021295,0.03371783496007098,0.0008873114463176575,0.0,0.0,0.0,0.0,0.0
1128,0.06826241134751773,0.7960992907801419,0.10106382978723404,0.03368794326241135,0.0008865248226950354,0.0,0.0,0.0,0.0,0.0
1129,0.06820194862710363,0.7962798937112489,0.10097431355181577,0.03365810451727192,0.0008857395925597874,0.0,0.0,0.0,0.0,0.0
1130,0.06814159292035399,0.7964601769911505,0.10088495575221239,0.033628318584070796,0.0008849557522123894,0.0,0.0,0.0,0.0,0.0
1131,0.0680813439434129,0.7957559681697612,0.10167992926613616,0.03359858532272325,0.0008841732979664014,0.0,0.0,0.0,0.0,0.0
1132,0.06802120141342756,0.7959363957597173,0.10159010600706714,0.03356890459363958,0.0008833922261484099,0.0,0.0,0.0,0.0,0.0
1133,0.06796116504854369,0.7961165048543689,0.10150044130626655,0.03353927625772286,0.00088261253309797,0.0,0.0,0.0,0.0,0.0
1134,0.06790123456790123,0.7954144620811288,0.10229276895943562,0.03350970017636684,0.0008818342151675485,0.0,0.0,0.0,0.0,0.0
1135,0.06784140969162995,0.7955947136563877,0.10220264317180616,0.033480176211453744,0.000881057268722467,0.0,0.0,0.0,0.0,0.0
1136,0.06778169014084508,0.795774647887324,0.10211267605633803,0.03345070422535211,0.0008802816901408451,0.0,0.0,0.0,0.0,0.0
1137,0.06772207563764292,0.7959542656112577,0.10202286719437115,0.03342128408091469,0.0008795074758135445,0.0,0.0,0.0,0.0,0.0
1138,0.06766256590509666,0.7952548330404218,0.10193321616871705,0.03427065026362039,0.0008787346221441124,0.0,0.0,0.0,0.0,0.0
1139,0.06760316066725197,0.7954345917471466,0.10184372256365233,0.03424056189640035,0.000877963125548727,0.0,0.0,0.0,0.0,0.0
1140,0.06754385964912281,0.7956140350877193,0.10175438596491228,0.034210526315789476,0.0008771929824561404,0.0,0.0,0.0,0.0,0.0
1141,0.06748466257668712,0.7957931638913234,0.1016652059596845,0.03418054338299737,0.0008764241893076249,0.0,0.0,0.0,0.0,0.0
1142,0.06742556917688267,0.7959719789842382,0.10157618213660245,0.03415061295971979,0.0008756567425569177,0.0,0.0,0.0,0.0,0.0
1143,0.0673665791776028,0.7952755905511811,0.10148731408573929,0.03499562554680665,0.0008748906386701663,0.0,0.0,0.0,0.0,0.0
1144,0.0673076923076923,0.7954545454545454,0.10139860139860139,0.03496503496503497,0.0008741258741258741,0.0,0.0,0.0,0.0,0.0
1145,0.06724890829694323,0.7956331877729258,0.10131004366812227,0.034934497816593885,0.0008733624454148472,0.0,0.0,0.0,0.0,0.0
1146,0.06719022687609075,0.7958115183246073,0.1012216404886562,0.034904013961605584,0.0008726003490401396,0.0,0.0,0.0,0.0,0.0
1147,0.06713164777680906,0.7951176983435048,0.1020052310374891,0.03487358326068003,0.0008718395815170009,0.0,0.0,0.0,0.0,0.0
1148,0.06707317073170732,0.794425087108014,0.10278745644599303,0.03484320557491289,0.0008710801393728223,0.0,0.0,0.0,0.0,0.0
1149,0.0670147954743255,0.7946040034812881,0.10269799825935597,0.034812880765883375,0.0008703220191470844,0.0,0.0,0.0,0.0,0.0
1150,0.06695652173913043,0.7947826086956522,0.10260869565217391,0.034782608695652174,0.0008695652173913044,0.0,0.0,0.0,0.0,0.0
1151,0.06689834926151172,0.7949609035621199,0.10251954821894005,0.03475238922675934,0.0008688097306689834,0.0,0.0,0.0,0.0,0.0
1152,0.06770833333333333,0.7942708333333334,0.10243055555555555,0.034722222222222224,0.0008680555555555555,0.0,0.0,0.0,0.0,0.0
1153,0.06764960971379011,0.7944492627927147,0.1023417172593235,0.03469210754553339,0.0008673026886383347,0.0,0.0,0.0,0.0,0.0
1154,0.06759098786828423,0.7937608318890814,0.1022530329289428,0.03552859618717504,0.0008665511265164644,0.0,0.0,0.0,0.0,0.0
1155,0.06753246753246753,0.793073593073593,0.10303030303030303,0.0354978354978355,0.0008658008658008658,0.0,0.0,0.0,0.0,0.0
1156,0.06747404844290658,0.7932525951557093,0.10294117647058823,0.03546712802768166,0.0008650519031141869,0.0,0.0,0.0,0.0,0.0
1157,0.0682800345721694,0.7925669835782195,0.10285220397579949,0.03543647363872083,0.000864304235090752,0.0,0.0,0.0,0.0,0.0
1158,0.06822107081174439,0.7927461139896373,0.10276338514680483,0.03540587219343696,0.0008635578583765112,0.0,0.0,0.0,0.0,0.0
1159,0.06816220880069025,0.7929249352890423,0.10267471958584987,0.03537532355478861,0.0008628127696289905,0.0,0.0,0.0,0.0,0.0
1160,0.06810344827586207,0.7922413793103448,0.10344827586206896,0.0353448275862069,0.0008620689655172414,0.0,0.0,0.0,0.0,0.0
1161,0.06804478897502153,0.7924203273040482,0.10335917312661498,0.03531438415159346,0.0008613264427217916,0.0,0.0,0.0,0.0,0.0
1162,0.06798623063683305,0.7925989672977625,0.10327022375215146,0.035283993115318414,0.0008605851979345956,0.0,0.0,0.0,0.0,0.0
1163,0.06792777300085985,0.7927773000859846,0.10318142734307825,0.0352536543422184,0.0008598452278589854,0.0,0.0,0.0,0.0,0.0
1164,0.06872852233676977,0.7920962199312714,0.10309278350515463,0.0352233676975945,0.000859106529209622,0.0,0.0,0.0,0.0,0.0
1165,0.06866952789699571,0.792274678111588,0.10300429184549356,0.0351931330472103,0.0008583690987124463,0.0,0.0,0.0,0.0,0.0
1166,0.0686106346483705,0.7915951972555746,0.10291595197255575,0.036020583190394515,0.0008576329331046312,0.0,0.0,0.0,0.0,0.0
1167,0.06940874035989718,0.790916880891174,0.10282776349614396,0.03598971722365039,0.000856898029134533,0.0,0.0,0.0,0.0,0.0
1168,0.06934931506849315,0.7902397260273972,0.1035958904109589,0.03595890410958904,0.0008561643835616438,0.0,0.0,0.0,0.0,0.0
1169,0.06928999144568007,0.7904191616766467,0.10350727117194183,0.03592814371257485,0.000855431993156544,0.0,0.0,0.0,0.0,0.0
1170,0.06923076923076923,0.7905982905982906,0.10341880341880341,0.035897435897435895,0.0008547008547008547,0.0,0.0,0.0,0.0,0.0
1171,0.06917164816396243,0.7907771135781383,0.10333048676345004,0.035866780529461996,0.0008539709649871904,0.0,0.0,0.0,0.0,0.0
1172,0.06911262798634812,0.7909556313993175,0.10324232081911262,0.03583617747440273,0.0008532423208191126,0.0,0.0,0.0,0.0,0.0
1173,0.06905370843989769,0.7911338448422848,0.10315430520034101,0.03580562659846547,0.0008525149190110827,0.0,0.0,0.0,0.0,0.0
1174,0.06899488926746167,0.7913117546848382,0.1030664395229983,0.03577512776831346,0.0008517887563884157,0.0,0.0,0.0,0.0,0.0
1175,0.06893617021276596,0.7914893617021277,0.10297872340425532,0.03574468085106383,0.000851063829787234,0.0,0.0,0.0,0.0,0.0
1176,0.06887755102040816,0.7916666666666666,0.10289115646258504,0.03571428571428571,0.0008503401360544217,0.0,0.0,0.0,0.0,0.0
1177,0.06881903143585387,0.7918436703483432,0.102803738317757,0.0356839422259983,0.0008496176720475786,0.0,0.0,0.0,0.0,0.0
1178,0.06876061120543293,0.7920203735144312,0.10271646859083192,0.035653650254668934,0.0008488964346349745,0.0,0.0,0.0,0.0,0.0
1179,0.06870229007633588,0.7921967769296013,0.10262934690415607,0.035623409669211195,0.0008481764206955047,0.0,0.0,0.0,0.0,0.0
1180,0.06864406779661017,0.7923728813559322,0.10254237288135593,0.03559322033898305,0.000847457627118644,0.0,0.0,0.0,0.0,0.0
1181,0.06858594411515664,0.7925486875529213,0.10245554614733277,0.03556308213378493,0.000846740050804403,0.0,0.0,0.0,0.0,0.0
1182,0.06852791878172589,0.7927241962774958,0.10236886632825719,0.03553299492385787,0.0008460236886632825,0.0,0.0,0.0,0.0,0.0
1183,0.06846999154691462,0.7928994082840237,0.10228233305156383,0.03550295857988166,0.0008453085376162299,0.0,0.0,0.0,0.0,0.0
1184,0.06841216216216216,0.7930743243243243,0.10219594594594594,0.03547297297297297,0.0008445945945945946,0.0,0.0,0.0,0.0,0.0
1185,0.06835443037974684,0.7932489451476793,0.1021097046413502,0.035443037974683546,0.0008438818565400844,0.0,0.0,0.0,0.0,0.0
1186,0.06829679595278246,0.7925801011804384,0.10286677908937605,0.03541315345699832,0.0008431703204047217,0.0,0.0,0.0,0.0,0.0
1187,0.06823925863521482,0.7927548441449032,0.10278011794439765,0.03538331929233361,0.0008424599831508003,0.0,0.0,0.0,0.0,0.0
1188,0.06818181818181818,0.7929292929292929,0.1026936026936027,0.03535353535353535,0.0008417508417508417,0.0,0.0,0.0,0.0,0.0
1189,0.06812447434819176,0.7931034482758621,0.10260723296888141,0.03532380151387721,0.0008410428931875525,0.0,0.0,0.0,0.0,0.0
1190,0.0680672268907563,0.7932773109243697,0.10252100840336134,0.03529411764705882,0.0008403361344537816,0.0,0.0,0.0,0.0,0.0
1191,0.06801007556675064,0.7934508816120907,0.10243492863140219,0.03526448362720403,0.0008396305625524769,0.0,0.0,0.0,0.0,0.0
1192,0.06795302013422819,0.7927852348993288,0.10318791946308725,0.03523489932885906,0.0008389261744966443,0.0,0.0,0.0,0.0,0.0
1193,0.06873428331936295,0.7921207041072925,0.10310142497904443,0.03520536462699078,0.0008382229673093043,0.0,0.0,0.0,0.0,0.0
1194,0.06867671691792294,0.7922948073701842,0.10301507537688442,0.035175879396984924,0.0008375209380234506,0.0,0.0,0.0,0.0,0.0
1195,0.06861924686192468,0.792468619246862,0.10292887029288703,0.035146443514644354,0.0008368200836820083,0.0,0.0,0.0,0.0,0.0
1196,0.06856187290969899,0.7926421404682275,0.1028428093645485,0.03511705685618729,0.0008361204013377926,0.0,0.0,0.0,0.0,0.0
1197,0.06850459482038429,0.7928153717627402,0.10275689223057644,0.03508771929824561,0.000835421888053467,0.0,0.0,0.0,0.0,0.0
1198,0.06844741235392321,0.7929883138564274,0.10267111853088481,0.035058430717863104,0.0008347245409015025,0.0,0.0,0.0,0.0,0.0
1199,0.06839032527105922,0.7931609674728941,0.10258548790658882,0.03502919099249374,0.0008340283569641367,0.0,0.0,0.0,0.0,0.0
1200,0.06833333333333333,0.7933333333333333,0.1025,0.035,0.0008333333333333334,0.0,0.0,0.0,0.0,0.0
1201,0.06827643630308076,0.7926727726894255,0.10324729392173189,0.034970857618651124,0.0008326394671107411,0.0,0.0,0.0,0.0,0.0
1202,0.06821963394342762,0.7928452579034941,0.10316139767054909,0.03494176372712146,0.0008319467554076539,0.0,0.0,0.0,0.0,0.0
1203,0.06816292601828762,0.7930174563591023,0.10307564422277639,0.034912718204488775,0.0008312551953449709,0.0,0.0,0.0,0.0,0.0
1204,0.0681063122923588,0.7931893687707641,0.10299003322259136,0.03488372093023256,0.0008305647840531562,0.0,0.0,0.0,0.0,0.0
1205,0.06804979253112033,0.7933609958506224,0.10290456431535269,0.034854771784232366,0.0008298755186721991,0.0,0.0,0.0,0.0,0.0
1206,0.06799336650082918,0.7927031509121062,0.10364842454394693,0.03482587064676617,0.0008291873963515755,0.0,0.0,0.0,0.0,0.0
1207,0.0687655343827672,0.792046396023198,0.1035625517812759,0.0347970173985087,0.0008285004142502071,0.0,0.0,0.0,0.0,0.0
1208,0.06870860927152318,0.7922185430463576,0.10347682119205298,0.0347682119205298,0.0008278145695364238,0.0,0.0,0.0,0.0,0.0
1209,0.06865177832919768,0.7915632754342432,0.10339123242349049,0.03556658395368073,0.0008271298593879239,0.0,0.0,0.0,0.0,0.0
1210,0.06859504132231405,0.7917355371900826,0.10330578512396695,0.03553719008264463,0.0008264462809917355,0.0,0.0,0.0,0.0,0.0
1211,0.0685383980181668,0.791907514450867,0.10322047894302229,0.03550784475639967,0.0008257638315441783,0.0,0.0,0.0,0.0,0.0
1212,0.06848184818481848,0.7912541254125413,0.10396039603960396,0.03547854785478548,0.0008250825082508251,0.0,0.0,0.0,0.0,0.0
1213,0.06842539159109645,0.7914262159934048,0.10387469084913438,0.03544929925803792,0.0008244023083264633,0.0,0.0,0.0,0.0,0.0
1214,0.06836902800658978,0.7915980230642504,0.10378912685337727,0.03542009884678748,0.0008237232289950577,0.0,0.0,0.0,0.0,0.0
1215,0.06831275720164609,0.7917695473251029,0.1037037037037037,0.03539094650205761,0.0008230452674897119,0.0,0.0,0.0,0.0,0.0
1216,0.06825657894736842,0.7919407894736842,0.10361842105263158,0.03536184210526316,0.0008223684210526315,0.0,0.0,0.0,0.0,0.0
1217,0.06820049301561217,0.7921117502054231,0.10353327855382087,0.03533278553820871,0.0008216926869350862,0.0,0.0,0.0,0.0,0.0
1218,0.06814449917898194,0.7914614121510674,0.10344827586206896,0.0361247947454844,0.0008210180623973727,0.0,0.0,0.0,0.0,0.0
1219,0.06808859721082855,0.7908121410992617,0.10418375717801477,0.03609515996718622,0.0008203445447087777,0.0,0.0,0.0,0.0,0.0
1220,0.0680327868852459,0.7901639344262295,0.10491803278688525,0.036065573770491806,0.000819672131147541,0.0,0.0,0.0,0.0,0.0
1221,0.06797706797706797,0.7895167895167895,0.10483210483210484,0.036855036855036855,0.000819000819000819,0.0,0.0,0.0,0.0,0.0
1222,0.06792144026186579,0.7896890343698855,0.10474631751227496,0.036824877250409165,0.0008183306055646482,0.0,0.0,0.0,0.0,0.0
1223,0.0686835650040883,0.7890433360588717,0.10466067048242028,0.03679476696647588,0.0008176614881439084,0.0,0.0,0.0,0.0,0.0
1224,0.06862745098039216,0.7892156862745098,0.10457516339869281,0.03676470588235294,0.0008169934640522876,0.0,0.0,0.0,0.0,0.0
1225,0.06857142857142857,0.7893877551020408,0.10448979591836735,0.036734693877551024,0.0008163265306122449,0.0,0.0,0.0,0.0,0.0
1226,0.06851549755301795,0.7895595432300163,0.10440456769983687,0.0367047308319739,0.0008156606851549756,0.0,0.0,0.0,0.0,0.0
1227,0.06845965770171149,0.7889160554197229,0.10513447432762836,0.03667481662591687,0.0008149959250203749,0.0,0.0,0.0,0.0,0.0
1228,0.06840390879478828,0.7890879478827362,0.10504885993485343,0.03664495114006515,0.0008143322475570033,0.0,0.0,0.0,0.0,0.0
1229,0.06834825061025224,0.789259560618389,0.10496338486574451,0.03661513425549227,0.0008136696501220504,0.0,0.0,0.0,0.0,0.0
1230,0.06829268292682927,0.7894308943089431,0.1048780487804878,0.036585365853658534,0.0008130081300813008,0.0,0.0,0.0,0.0,0.0
1231,0.06823720552396426,0.7896019496344435,0.10479285134037368,0.036555645816409424,0.0008123476848090983,0.0,0.0,0.0,0.0,0.0
1232,0.06818181818181818,0.7897727272727273,0.10470779220779221,0.036525974025974024,0.0008116883116883117,0.0,0.0,0.0,0.0,0.0
1233,0.0681265206812652,0.7899432278994323,0.10462287104622871,0.0364963503649635,0.0008110300081103001,0.0,0.0,0.0,0.0,0.0
1234,0.06807131280388978,0.7893030794165316,0.1053484602917342,0.03646677471636953,0.0008103727714748784,0.0,0.0,0.0,0.0,0.0
1235,0.0680161943319838,0.7894736842105263,0.10526315789473684,0.03643724696356275,0.0008097165991902834,0.0,0.0,0.0,0.0,0.0
1236,0.06877022653721683,0.7888349514563107,0.10517799352750809,0.03640776699029126,0.0008090614886731392,0.0,0.0,0.0,0.0,0.0
1237,0.068714632174616,0.7890056588520614,0.10509296685529507,0.03637833468067906,0.0008084074373484236,0.0,0.0,0.0,0.0,0.0
1238,0.06865912762520193,0.7891760904684976,0.1050080775444265,0.036348949919224556,0.0008077544426494346,0.0,0.0,0.0,0.0,0.0
1239,0.06860371267150928,0.7893462469733656,0.10492332526230831,0.03631961259079903,0.0008071025020177562,0.0,0.0,0.0,0.0,0.0
1240,0.06854838709677419,0.7895161290322581,0.10483870967741936,0.036290322580645164,0.0008064516129032258,0.0,0.0,0.0,0.0,0.0
1241,0.0684931506849315,0.7888799355358582,0.10556003223207092,0.0362610797743755,0.0008058017727639,0.0,0.0,0.0,0.0,0.0
1242,0.06843800322061191,0.789049919484702,0.10547504025764895,0.036231884057971016,0.0008051529790660225,0.0,0.0,0.0,0.0,0.0
1243,0.06838294448913917,0.7892196299275945,0.10539018503620273,0.036202735317779566,0.0008045052292839903,0.0,0.0,0.0,0.0,0.0
1244,0.06832797427652733,0.7893890675241158,0.10530546623794212,0.03617363344051447,0.0008038585209003215,0.0,0.0,0.0,0.0,0.0
1245,0.06827309236947791,0.7895582329317269,0.10522088353413654,0.03614457831325301,0.0008032128514056225,0.0,0.0,0.0,0.0,0.0
1246,0.06821829855537721,0.7897271268057785,0.10513643659711075,0.036115569823434994,0.0008025682182985554,0.0,0.0,0.0,0.0,0.0
1247,0.0681635926222935,0.789093825180433,0.10585404971932638,0.03608660785886127,0.0008019246190858059,0.0,0.0,0.0,0.0,0.0
1248,0.06810897435897435,0.7892628205128205,0.10576923076923077,0.036057692307692304,0.0008012820512820513,0.0,0.0,0.0,0.0,0.0
1249,0.06805444355484387,0.789431545236189,0.10568454763811048,0.036028823058446756,0.0008006405124099279,0.0,0.0,0.0,0.0,0.0
1250,0.068,0.7896,0.1056,0.036,0.0008,0.0,0.0,0.0,0.0,0.0
1251,0.06794564348521183,0.7897681854516387,0.10551558752997602,0.03597122302158273,0.0007993605115907274,0.0,0.0,0.0,0.0,0.0
1252,0.06789137380191693,0.7899361022364217,0.10543130990415335,0.035942492012779555,0.0007987220447284345,0.0,0.0,0.0,0.0,0.0
1253,0.06783719074221868,0.7901037509976058,0.10534716679968077,0.035913806863527534,0.0007980845969672786,0.0,0.0,0.0,0.0,0.0
1254,0.06778309409888357,0.7902711323763956,0.10526315789473684,0.03588516746411483,0.0007974481658692185,0.0,0.0,0.0,0.0,0.0
1255,0.06772908366533864,0.7904382470119522,0.1051792828685259,0.035856573705179286,0.0007968127490039841,0.0,0.0,0.0,0.0,0.0
1256,0.06767515923566879,0.7906050955414012,0.10509554140127389,0.035828025477707005,0.0007961783439490446,0.0,0.0,0.0,0.0,0.0
1257,0.06762132060461416,0.7907716785998409,0.10501193317422435,0.03579952267303103,0.0007955449482895784,0.0,0.0,0.0,0.0,0.0
1258,0.06756756756756757,0.7901430842607313,0.10572337042925278,0.03577106518282989,0.000794912559618442,0.0,0.0,0.0,0.0,0.0
1259,0.06751389992057188,0.7903097696584591,0.10563939634630659,0.035742652899126294,0.0007942811755361397,0.0,0.0,0.0,0.0,0.0
1260,0.06746031746031746,0.7904761904761904,0.10555555555555556,0.03571428571428571,0.0007936507936507937,0.0,0.0,0.0,0.0,0.0
1261,0.06740681998413957,0.7906423473433782,0.10547184773988898,0.035685963521015066,0.0007930214115781126,0.0,0.0,0.0,0.0,0.0
1262,0.06735340729001585,0.7908082408874801,0.10538827258320127,0.03565768621236133,0.000792393026941363,0.0,0.0,0.0,0.0,0.0
1263,0.06730007917656373,0.7901821060965954,0.10530482977038796,0.03642121931908155,0.000791765637371338,0.0,0.0,0.0,0.0,0.0
1264,0.06724683544303797,0.7903481012658228,0.10522151898734178,0.03639240506329114,0.0007911392405063291,0.0,0.0,0.0,0.0,0.0
1265,0.06719367588932806,0.7905138339920948,0.10513833992094862,0.03636363636363636,0.0007905138339920949,0.0,0.0,0.0,0.0,0.0
1266,0.06714060031595577,0.7906793048973144,0.10505529225908374,0.036334913112164295,0.0007898894154818325,0.0,0.0,0.0,0.0,0.0
1267,0.06708760852407261,0.7908445146014207,0.10497237569060773,0.036306235201262825,0.0007892659826361484,0.0,0.0,0.0,0.0,0.0
1268,0.06703470031545741,0.7910094637223974,0.10488958990536278,0.03627760252365931,0.0007886435331230284,0.0,0.0,0.0,0.0,0.0
1269,0.06698187549251379,0.7911741528762806,0.10480693459416864,0.036249014972419225,0.0007880220646178094,0.0,0.0,0.0,0.0,0.0
1270,0.06692913385826772,0.7913385826771654,0.1047244094488189,0.03622047244094488,0.0007874015748031496,0.0,0.0,0.0,0.0,0.0
1271,0.06687647521636507,0.7907159716758458,0.10464201416207711,0.03697875688434304,0.0007867820613690008,0.0,0.0,0.0,0.0,0.0
1272,0.06682389937106918,0.7908805031446541,0.10455974842767296,0.036949685534591194,0.0007861635220125787,0.0,0.0,0.0,0.0,0.0
1273,0.06677140612725845,0.7910447761194029,0.1044776119402985,0.036920659858601726,0.0007855459544383347,0.0,0.0,0.0,0.0,0.0
1274,0.06671899529042387,0.7912087912087912,0.1043956043956044,0.036891679748822605,0.0007849293563579278,0.0,0.0,0.0,0.0,0.0
1275,0.06666666666666667,0.7913725490196079,0.10431372549019607,0.03686274509803922,0.000784313725490196,0.0,0.0,0.0,0.0,0.0
1276,0.06661442006269593,0.7915360501567398,0.1042319749216301,0.03683385579937304,0.0007836990595611285,0.0,0.0,0.0,0.0,0.0
1277,0.06656225528582616,0.7916992952231793,0.10415035238841033,0.03680501174628034,0.0007830853563038371,0.0,0.0,0.0,0.0,0.0
1278,0.06651017214397496,0.7918622848200313,0.10406885758998435,0.036776212832550864,0.000782472613458529,0.0,0.0,0.0,0.0,0.0
1279,0.06645817044566067,0.7920250195465207,0.10398749022673964,0.03674745895230649,0.0007818608287724785,0.0,0.0,0.0,0.0,0.0
1280,0.06640625,0.7921875,0.10390625,0.03671875,0.00078125,0.0,0.0,0.0,0.0,0.0
1281,0.0663544106167057,0.7923497267759563,0.10382513661202186,0.03669008587041374,0.00078064012490242,0.0,0.0,0.0,0.0,0.0
1282,0.06630265210608424,0.7917316692667706,0.10452418096723869,0.036661466458658344,0.00078003120124805,0.0,0.0,0.0,0.0,0.0
1283,0.06625097427903351,0.7918939984411536,0.1044427123928293,0.036632891660171474,0.000779423226812159,0.0,0.0,0.0,0.0,0.0
1284,0.06619937694704049,0.7920560747663551,0.1043613707165109,0.03660436137071651,0.000778816199376947,0.0,0.0,0.0,0.0,0.0
1285,0.06614785992217899,0.7922178988326848,0.10428015564202335,0.036575875486381325,0.0007782101167315176,0.0,0.0,0.0,0.0,0.0
1286,0.0660964230171073,0.7923794712286159,0.104199066874028,0.03654743390357698,0.0007776049766718507,0.0,0.0,0.0,0.0,0.0
1287,0.06604506604506605,0.7925407925407926,0.10411810411810411,0.03651903651903652,0.000777000777000777,0.0,0.0,0.0,0.0,0.0
1288,0.06599378881987578,0.7919254658385093,0.10403726708074534,0.037267080745341616,0.0007763975155279503,0.0,0.0,0.0,0.0,0.0
1289,0.06594259115593483,0.7920868890612878,0.10395655546935609,0.037238169123351435,0.0007757951900698216,0.0,0.0,0.0,0.0,0.0
1290,0.06589147286821706,0.7914728682170543,0.10465116279069768,0.037209302325581395,0.0007751937984496124,0.0,0.0,0.0,0.0,0.0
1291,0.06584043377226956,0.7916343919442292,0.104570100697134,0.037180480247869865,0.000774593338497289,0.0,0.0,0.0,0.0,0.0
1292,0.06578947368421052,0.791795665634675,0.1044891640866873,0.03715170278637771,0.0007739938080495357,0.0,0.0,0.0,0.0,0.0
1293,0.065738592420727,0.7911832946635731,0.10440835266821345,0.03789636504253674,0.0007733952049497294,0.0,0.0,0.0,0.0,0.0
1294,0.06568778979907264,0.7913446676970634,0.10432766615146831,0.03786707882534776,0.0007727975270479134,0.0,0.0,0.0,0.0,0.0
1295,0.06563706563706563,0.7915057915057915,0.10424710424710425,0.03783783783783784,0.0007722007722007722,0.0,0.0,0.0,0.0,0.0
1296,0.06558641975308642,0.7916666666666666,0.10416666666666667,0.03780864197530864,0.0007716049382716049,0.0,0.0,0.0,0.0,0.0
1297,0.06553585196607556,0.7918272937548189,0.1040863531225906,0.03777949113338473,0.0007710100231303007,0.0,0.0,0.0,0.0,0.0
1298,0.06548536209553159,0.7919876733436055,0.10400616332819723,0.03775038520801233,0.0007704160246533128,0.0,0.0,0.0,0.0,0.0
1299,0.06543494996150885,0.792147806004619,0.10392609699769054,0.037721324095458045,0.0007698229407236335,0.0,0.0,0.0,0.0,0.0
1300,0.06538461538461539,0.7923076923076923,0.10384615384615385,0.03769230769230769,0.0007692307692307692,0.0,0.0,0.0,0.0,0.0
1301,0.06533435818601076,0.792467332820907,0.1037663335895465,0.03766333589546503,0.0007686395080707148,0.0,0.0,0.0,0.0,0.0
1302,0.065284178187404,0.7926267281105991,0.10368663594470046,0.03763440860215054,0.0007680491551459293,0.0,0.0,0.0,0.0,0.0
1303,0.06523407521105141,0.7927858787413661,0.10360706062931696,0.03760552570990023,0.0007674597083653108,0.0,0.0,0.0,0.0,0.0
1304,0.0651840490797546,0.7929447852760736,0.10352760736196319,0.037576687116564415,0.0007668711656441718,0.0,0.0,0.0,0.0,0.0
1305,0.06513409961685823,0.7931034482758621,0.10344827586206896,0.037547892720306515,0.0007662835249042146,0.0,0.0,0.0,0.0,0.0
1306,0.06508422664624809,0.7932618683001531,0.10336906584992343,0.03751914241960184,0.0007656967840735069,0.0,0.0,0.0,0.0,0.0
1307,0.06503442999234889,0.7934200459066565,0.10328997704667177,0.03749043611323642,0.0007651109410864575,0.0,0.0,0.0,0.0,0.0
1308,0.06498470948012232,0.7935779816513762,0.10321100917431193,0.03746177370030581,0.0007645259938837921,0.0,0.0,0.0,0.0,0.0
1309,0.06493506493506493,0.7937356760886173,0.10313216195569137,0.0374331550802139,0.0007639419404125286,0.0,0.0,0.0,0.0,0.0
1310,0.0648854961832061,0.7938931297709924,0.10305343511450382,0.03740458015267176,0.0007633587786259542,0.0,0.0,0.0,0.0,0.0
1311,0.06483600305110603,0.7940503432494279,0.10297482837528604,0.03737604881769641,0.0007627765064836003,0.0,0.0,0.0,0.0,0.0
1312,0.06478658536585366,0.7942073170731707,0.10289634146341463,0.037347560975609755,0.0007621951219512195,0.0,0.0,0.0,0.0,0.0
1313,0.06473724295506474,0.7943640517897944,0.10281797410510282,0.037319116527037316,0.0007616146230007616,0.0,0.0,0.0,0.0,0.0
1314,0.0654490106544901,0.7937595129375952,0.10273972602739725,0.03729071537290715,0.00076103500761035,0.0,0.0,0.0,0.0,0.0
1315,0.06539923954372624,0.7931558935361217,0.10266159695817491,0.03802281368821293,0.0007604562737642585,0.0,0.0,0.0,0.0,0.0
1316,0.06534954407294832,0.7933130699088146,0.10258358662613981,0.037993920972644375,0.0007598784194528875,0.0,0.0,0.0,0.0,0.0
1317,0.06529992406985573,0.7927107061503417,0.10326499620349279,0.037965072133637055,0.0007593014426727411,0.0,0.0,0.0,0.0,0.0
1318,0.06525037936267071,0.7928679817905918,0.10318664643399089,0.03793626707132018,0.0007587253414264037,0.0,0.0,0.0,0.0,0.0
1319,0.06595905989385899,0.7922668688400303,0.10310841546626232,0.03790750568612585,0.000758150113722517,0.0,0.0,0.0,0.0,0.0
1320,0.0659090909090909,0.7924242424242425,0.10303030303030303,0.03787878787878788,0.0007575757575757576,0.0,0.0,0.0,0.0,0.0
1321,0.06585919757759273,0.7925813777441333,0.10295230885692658,0.03785011355034065,0.000757002271006813,0.0,0.0,0.0,0.0,0.0
1322,0.06580937972768533,0.7927382753403933,0.10287443267776097,0.037821482602118005,0.0007564296520423601,0.0,0.0,0.0,0.0,0.0
1323,0.06575963718820861,0.7928949357520786,0.10279667422524566,0.03779289493575208,0.0007558578987150416,0.0,0.0,0.0,0.0,0.0
1324,0.06570996978851963,0.7930513595166163,0.1027190332326284,0.0377643504531722,0.0007552870090634441,0.0,0.0,0.0,0.0,0.0
1325,0.06566037735849056,0.7932075471698113,0.10264150943396226,0.03773584905660377,0.0007547169811320754,0.0,0.0,0.0,0.0,0.0
1326,0.06561085972850679,0.7933634992458521,0.10256410256410256,0.03770739064856712,0.0007541478129713424,0.0,0.0,0.0,0.0,0.0
1327,0.06556141672946496,0.7935192162773173,0.10248681235870384,0.037678975131876416,0.0007535795026375283,0.0,0.0,0.0,0.0,0.0
1328,0.06551204819277108,0.7936746987951807,0.10240963855421686,0.03765060240963856,0.0007530120481927711,0.0,0.0,0.0,0.0,0.0
1329,0.0654627539503386,0.7938299473288186,0.10233258088788563,0.03762227238525207,0.0007524454477050414,0.0,0.0,0.0,0.0,0.0
1330,0.06541353383458647,0.793984962406015,0.10225563909774436,0.03759398496240601,0.0007518796992481203,0.0,0.0,0.0,0.0,0.0
1331,0.06536438767843726,0.7941397445529677,0.10217881292261458,0.037565740045078885,0.0007513148009015778,0.0,0.0,0.0,0.0,0.0
1332,0.06531531531531531,0.7942942942942943,0.1021021021021021,0.03753753753753754,0.0007507507507507507,0.0,0.0,0.0,0.0,0.0
1333,0.06601650412603151,0.7936984246061516,0.10202550637659415,0.037509377344336084,0.0007501875468867217,0.0,0.0,0.0,0.0,0.0
1334,0.06596701649175413,0.7938530734632684,0.10194902548725637,0.037481259370314844,0.0007496251874062968,0.0,0.0,0.0,0.0,0.0
1335,0.06591760299625468,0.7932584269662921,0.10262172284644194,0.03745318352059925,0.000749063670411985,0.0,0.0,0.0,0.0,0.0
1336,0.0658682634730539,0.7934131736526946,0.10254491017964072,0.0374251497005988,0.0007485029940119761,0.0,0.0,0.0,0.0,0.0
1337,0.06581899775617053,0.793567688855647,0.1024682124158564,0.037397157816005985,0.0007479431563201197,0.0,0.0,0.0,0.0,0.0
1338,0.06576980568011959,0.7937219730941704,0.10239162929745889,0.03736920777279522,0.0007473841554559044,0.0,0.0,0.0,0.0,0.0
1339,0.06572068707991038,0.7938760268857357,0.10231516056758776,0.037341299477221805,0.0007468259895444362,0.0,0.0,0.0,0.0,0.0
1340,0.06567164179104477,0.7940298507462686,0.10223880597014925,0.03731343283582089,0.0007462686567164179,0.0,0.0,0.0,0.0,0.0
1341,0.06562266964951528,0.7934377330350485,0.1029082774049217,0.037285607755406416,0.0007457121551081282,0.0,0.0,0.0,0.0,0.0
1342,0.06557377049180328,0.793591654247392,0.10283159463487332,0.037257824143070044,0.0007451564828614009,0.0,0.0,0.0,0.0,0.0
1343,0.06626954579300075,0.7930007446016382,0.10275502606105734,0.03723008190618019,0.0007446016381236039,0.0,0.0,0.0,0.0,0.0
1344,0.0662202380952381,0.7931547619047619,0.10267857142857142,0.03720238095238095,0.000744047619047619,0.0,0.0,0.0,0.0,0.0
1345,0.06617100371747212,0.7933085501858737,0.10260223048327137,0.03717472118959108,0.0007434944237918215,0.0,0.0,0.0,0.0,0.0
1346,0.06612184249628529,0.7934621099554234,0.1025260029717682,0.03714710252600297,0.0007429420505200594,0.0,0.0,0.0,0.0,0.0
1347,0.06607275426874536,0.793615441722346,0.10244988864142539,0.03711952487008166,0.0007423904974016332,0.0,0.0,0.0,0.0,0.0
1348,0.06602373887240356,0.7937685459940653,0.10237388724035608,0.037091988130563795,0.000741839762611276,0.0,0.0,0.0,0.0,0.0
1349,0.06597479614529281,0.7939214232765011,0.10229799851742032,0.037064492216456635,0.0007412898443291327,0.0,0.0,0.0,0.0,0.0
1350,0.06592592592592593,0.794074074074074,0.10222222222222223,0.037037037037037035,0.0007407407407407407,0.0,0.0,0.0,0.0,0.0
1351,0.06587712805329386,0.7942264988897113,0.10214655810510732,0.037009622501850484,0.0007401924500370096,0.0,0.0,0.0,0.0,0.0
1352,0.06582840236686391,0.7943786982248521,0.10207100591715976,0.03698224852071006,0.0007396449704142012,0.0,0.0,0.0,0.0,0.0
1353,0.06577974870657798,0.7945306725794531,0.10199556541019955,0.03695491500369549,0.0007390983000739098,0.0,0.0,0.0,0.0,0.0
1354,0.06573116691285082,0.794682422451994,0.1019202363367799,0.03692762186115214,0.0007385524372230429,0.0,0.0,0.0,0.0,0.0
1355,0.06568265682656826,0.7948339483394834,0.1018450184501845,0.03690036900369004,0.0007380073800738007,0.0,0.0,0.0,0.0,0.0
1356,0.06563421828908554,0.7949852507374632,0.10176991150442478,0.03687315634218289,0.0007374631268436578,0.0,0.0,0.0,0.0,0.0
1357,0.0655858511422255,0.7951363301400147,0.1016949152542373,0.036845983787767135,0.0007369196757553427,0.0,0.0,0.0,0.0,0.0
1358,0.06553755522827688,0.7945508100147275,0.101620029455081,0.03755522827687776,0.0007363770250368188,0.0,0.0,0.0,0.0,0.0
1359,0.06548933038999265,0.7947019867549668,0.10154525386313466,0.037527593818984545,0.0007358351729212656,0.0,0.0,0.0,0.0,0.0
1360,0.06544117647058824,0.7948529411764705,0.10147058823529412,0.0375,0.0007352941176470588,0.0,0.0,0.0,0.0,0.0
1361,0.0653930933137399,0.7950036737692873,0.10139603232916973,0.03747244673034533,0.0007347538574577516,0.0,0.0,0.0,0.0,0.0
1362,0.06534508076358296,0.7951541850220264,0.1013215859030837,0.037444933920704845,0.0007342143906020558,0.0,0.0,0.0,0.0,0.0
1363,0.0652971386647102,0.7953044754218636,0.1012472487160675,0.03741746148202495,0.0007336757153338225,0.0,0.0,0.0,0.0,0.0
1364,0.06524926686217009,0.7954545454545454,0.10117302052785923,0.0373900293255132,0.0007331378299120235,0.0,0.0,0.0,0.0,0.0
1365,0.0652014652014652,0.7956043956043956,0.1010989010989011,0.03736263736263736,0.0007326007326007326,0.0,0.0,0.0,0.0,0.0
1366,0.06515373352855051,0.7957540263543191,0.10102489019033675,0.03733528550512445,0.0007320644216691069,0.0,0.0,0.0,0.0,0.0
1367,0.06510607168983175,0.7959034381858083,0.10095098756400878,0.03730797366495977,0.000731528895391368,0.0,0.0,0.0,0.0,0.0
1368,0.06505847953216375,0.7960526315789473,0.10087719298245613,0.03728070175438596,0.0007309941520467836,0.0,0.0,0.0,0.0,0.0
1369,0.06501095690284879,0.7954711468224982,0.10153396639883126,0.03725346968590212,0.0007304601899196494,0.0,0.0,0.0,0.0,0.0
1370,0.06496350364963503,0.7956204379562044,0.10145985401459855,0.03722627737226277,0.00072992700729927,0.0,0.0,0.0,0.0,0.0
1371,0.06491611962071481,0.7957695113056164,0.10138584974471189,0.037199124726477024,0.0007293946024799417,0.0,0.0,0.0,0.0,0.0
1372,0.06486880466472303,0.7959183673469388,0.10131195335276968,0.03717201166180758,0.0007288629737609329,0.0,0.0,0.0,0.0,0.0
1373,0.06482155863073562,0.7953386744355426,0.10196649672250546,0.037144938091769844,0.0007283321194464676,0.0,0.0,0.0,0.0,0.0
1374,0.06477438136826782,0.7947598253275109,0.10189228529839883,0.03784570596797671,0.000727802037845706,0.0,0.0,0.0,0.0,0.0
1375,0.06472727272727273,0.7949090909090909,0.10181818181818182,0.03781818181818182,0.0007272727272727272,0.0,0.0,0.0,0.0,0.0
1376,0.06468023255813954,0.7950581395348837,0.10174418604651163,0.0377906976744186,0.0007267441860465116,0.0,0.0,0.0,0.0,0.0
1377,0.06463326071169208,0.7952069716775599,0.10167029774872913,0.03776325344952796,0.0007262164124909223,0.0,0.0,0.0,0.0,0.0
1378,0.06458635703918723,0.795355587808418,0.10159651669085631,0.03773584905660377,0.000725689404934688,0.0,0.0,0.0,0.0,0.0
1379,0.06453952139231327,0.794778825235678,0.10152284263959391,0.03843364757070341,0.0007251631617113851,0.0,0.0,0.0,0.0,0.0
1380,0.0644927536231884,0.7949275362318841,0.10144927536231885,0.03840579710144928,0.0007246376811594203,0.0,0.0,0.0,0.0,0.0
1381,0.06444605358435916,0.7950760318609703,0.10137581462708183,0.03837798696596669,0.000724112961622013,0.0,0.0,0.0,0.0,0.0
1382,0.06439942112879884,0.7952243125904487,0.10130246020260492,0.03835021707670044,0.000723589001447178,0.0,0.0,0.0,0.0,0.0
1383,0.064352856109906,0.794649313087491,0.1012292118582791,0.039045553145336226,0.0007230657989877079,0.0,0.0,0.0,0.0,0.0
1384,0.06430635838150289,0.7947976878612717,0.10115606936416185,0.03901734104046243,0.000722543352601156,0.0,0.0,0.0,0.0,0.0
1385,0.06425992779783393,0.7949458483754512,0.10108303249097472,0.03898916967509025,0.0007220216606498195,0.0,0.0,0.0,0.0,0.0
1386,0.06421356421356421,0.7943722943722944,0.10173160173160173,0.03896103896103896,0.0007215007215007215,0.0,0.0,0.0,0.0,0.0
1387,0.06416726748377793,0.7945205479452054,0.10165825522710886,0.03893294881038212,0.0007209805335255948,0.0,0.0,0.0,0.0,0.0
1388,0.06412103746397695,0.7939481268011528,0.10158501440922191,0.03962536023054755,0.0007204610951008645,0.0,0.0,0.0,0.0,0.0
1389,0.06407487401007919,0.7940964722822175,0.10151187904967603,0.03959683225341973,0.0007199424046076314,0.0,0.0,0.0,0.0,0.0
1390,0.06402877697841726,0.7942446043165468,0.10143884892086331,0.039568345323741004,0.0007194244604316547,0.0,0.0,0.0,0.0,0.0
1391,0.06470165348670022,0.7936736161035226,0.10136592379583034,0.039539899352983465,0.0007189072609633358,0.0,0.0,0.0,0.0,0.0
1392,0.06465517241379311,0.7938218390804598,0.10129310344827586,0.039511494252873564,0.0007183908045977011,0.0,0.0,0.0,0.0,0.0
1393,0.06460875807609476,0.7939698492462312,0.10122038765254845,0.03948312993539124,0.0007178750897343862,0.0,0.0,0.0,0.0,0.0
1394,0.06456241032998565,0.7941176470588235,0.10114777618364419,0.03945480631276901,0.0007173601147776184,0.0,0.0,0.0,0.0,0.0
1395,0.06451612903225806,0.7942652329749104,0.1010752688172043,0.03942652329749104,0.0007168458781362007,0.0,0.0,0.0,0.0,0.0
1396,0.06446991404011461,0.7936962750716332,0.1010028653295129,0.03939828080229226,0.0014326647564469914,0.0,0.0,0.0,0.0,0.0
1397,0.06442376521116679,0.7938439513242663,0.10093056549749463,0.03937007874015748,0.0014316392269148174,0.0,0.0,0.0,0.0,0.0
1398,0.06437768240343347,0.7932761087267525,0.10085836909871244,0.04005722460658083,0.001430615164520744,0.0,0.0,0.0,0.0,0.0
1399,0.06433166547533953,0.7934238741958541,0.10078627591136526,0.040028591851322376,0.0014295925661186562,0.0,0.0,0.0,0.0,0.0
1400,0.06428571428571428,0.7935714285714286,0.10071428571428571,0.04,0.0014285714285714286,0.0,0.0,0.0,0.0,0.0
1401,0.06423982869379015,0.793718772305496,0.1006423982869379,0.03997144896502498,0.0014275517487508922,0.0,0.0,0.0,0.0,0.0
1402,0.06419400855920114,0.7938659058487875,0.10057061340941512,0.039942938659058486,0.0014265335235378032,0.0,0.0,0.0,0.0,0.0
1403,0.06414825374198146,0.7940128296507484,0.10049893086243764,0.03991446899501069,0.0014255167498218105,0.0,0.0,0.0,0.0,0.0
1404,0.0641025641025641,0.7941595441595442,0.10042735042735043,0.039886039886039885,0.0014245014245014246,0.0,0.0,0.0,0.0,0.0
1405,0.06405693950177936,0.7943060498220641,0.100355871886121,0.0398576512455516,0.0014234875444839859,0.0,0.0,0.0,0.0,0.0
1406,0.06401137980085349,0.794452347083926,0.10028449502133713,0.03982930298719772,0.001422475106685633,0.0,0.0,0.0,0.0,0.0
1407,0.06396588486140725,0.7945984363894811,0.10021321961620469,0.03980099502487562,0.0014214641080312722,0.0,0.0,0.0,0.0,0.0
1408,0.06392045454545454,0.7947443181818182,0.10014204545454546,0.03977272727272727,0.0014204545454545455,0.0,0.0,0.0,0.0,0.0
1409,0.063875088715401,0.794180269694819,0.10007097232079488,0.04045422285308729,0.0014194464158978,0.0,0.0,0.0,0.0,0.0
1410,0.06382978723404255,0.7943262411347518,0.1,0.04042553191489362,0.0014184397163120568,0.0,0.0,0.0,0.0,0.0
1411,0.06378454996456413,0.7944720056697377,0.09992912827781715,0.040396881644223954,0.001417434443656981,0.0,0.0,0.0,0.0,0.0
1412,0.06373937677053824,0.7946175637393768,0.09985835694050992,0.04036827195467422,0.00141643059490085,0.0,0.0,0.0,0.0,0.0
1413,0.06369426751592357,0.7947629157820241,0.09978768577494693,0.040339702760084924,0.0014154281670205238,0.0,0.0,0.0,0.0,0.0
1414,0.06364922206506365,0.7949080622347949,0.09971711456859972,0.04031117397454031,0.0014144271570014145,0.0,0.0,0.0,0.0,0.0
1415,0.0636042402826855,0.7950530035335689,0.09964664310954063,0.040282685512367494,0.0014134275618374558,0.0,0.0,0.0,0.0,0.0
1416,0.0635593220338983,0.7951977401129944,0.09957627118644068,0.04025423728813559,0.0014124293785310734,0.0,0.0,0.0,0.0,0.0
1417,0.06351446718419196,0.7946365561044461,0.10021171489061398,0.04022582921665491,0.0014114326040931546,0.0,0.0,0.0,0.0,0.0
1418,0.06346967559943582,0.7947813822284908,0.1001410437235543,0.04019746121297602,0.0014104372355430183,0.0,0.0,0.0,0.0,0.0
1419,0.06342494714587738,0.7949260042283298,0.10007047216349542,0.040169133192389,0.0014094432699083862,0.0,0.0,0.0,0.0,0.0
1420,0.06338028169014084,0.7950704225352113,0.1,0.04014084507042254,0.0014084507042253522,0.0,0.0,0.0,0.0,0.0
1421,0.0633356790992259,0.7952146375791695,0.09992962702322308,0.04011259676284307,0.0014074595355383533,0.0,0.0,0.0,0.0,0.0
1422,0.06329113924050633,0.7953586497890295,0.09985935302390998,0.04008438818565401,0.0014064697609001407,0.0,0.0,0.0,0.0,0.0
1423,0.06324666198172874,0.7955024595924104,0.09978917779339423,0.04005621925509487,0.0014054813773717498,0.0,0.0,0.0,0.0,0.0
1424,0.06320224719101124,0.7956460674157303,0.0997191011235955,0.04002808988764045,0.0014044943820224719,0.0,0.0,0.0,0.0,0.0
1425,0.06315789473684211,0.7957894736842105,0.09964912280701754,0.04,0.0014035087719298245,0.0,0.0,0.0,0.0,0.0
1426,0.06311360448807854,0.7959326788218793,0.09957924263674614,0.03997194950911641,0.001402524544179523,0.0,0.0,0.0,0.0,0.0
1427,0.06306937631394534,0.795374912403644,0.10021023125437982,0.039943938332165384,0.001401541695865452,0.0,0.0,0.0,0.0,0.0
1428,0.06302521008403361,0.7955182072829131,0.10014005602240897,0.03991596638655462,0.0014005602240896359,0.0,0.0,0.0,0.0,0.0
1429,0.06298110566829951,0.7956613016095171,0.1000699790062981,0.03988803358992302,0.0013995801259622112,0.0,0.0,0.0,0.0,0.0
1430,0.06293706293706294,0.7958041958041958,0.1,0.03986013986013986,0.0013986013986013986,0.0,0.0,0.0,0.0,0.0
1431,0.06289308176100629,0.7959468902865129,0.09993011879804332,0.039832285115303984,0.001397624039133473,0.0,0.0,0.0,0.0,0.0
1432,0.06284916201117319,0.7960893854748603,0.09986033519553073,0.039804469273743016,0.0013966480446927375,0.0,0.0,0.0,0.0,0.0
1433,0.06350314026517795,0.7955338450802513,0.09979064898813678,0.03977669225401256,0.0013956734124214933,0.0,0.0,0.0,0.0,0.0
1434,0.06345885634588563,0.795676429567643,0.099721059972106,0.0397489539748954,0.001394700139470014,0.0,0.0,0.0,0.0,0.0
1435,0.06341463414634146,0.7958188153310104,0.09965156794425087,0.0397212543554007,0.0013937282229965157,0.0,0.0,0.0,0.0,0.0
1436,0.06337047353760446,0.7959610027855153,0.09958217270194986,0.03969359331476323,0.001392757660167131,0.0,0.0,0.0,0.0,0.0
1437,0.06332637439109255,0.7954070981210856,0.09951287404314545,0.04036186499652053,0.0013917884481558804,0.0,0.0,0.0,0.0,0.0
1438,0.06328233657858136,0.7955493741307371,0.09944367176634214,0.04033379694019471,0.0013908205841446453,0.0,0.0,0.0,0.0,0.0
1439,0.06323835997220292,0.7956914523974983,0.09937456567060458,0.04030576789437109,0.001389854065323141,0.0,0.0,0.0,0.0,0.0
1440,0.06319444444444444,0.7958333333333333,0.09930555555555555,0.04027777777777778,0.001388888888888889,0.0,0.0,0.0,0.0,0.0
1441,0.06315058986814712,0.7959750173490632,0.09923664122137404,0.040249826509368494,0.0013879250520471894,0.0,0.0,0.0,0.0,0.0
1442,0.06310679611650485,0.7961165048543689,0.09916782246879334,0.04022191400832178,0.0013869625520110957,0.0,0.0,0.0,0.0,0.0
1443,0.06306306306306306,0.7962577962577962,0.0990990990990991,0.040194040194040194,0.001386001386001386,0.0,0.0,0.0,0.0,0.0
1444,0.06301939058171745,0.796398891966759,0.09903047091412742,0.04016620498614958,0.0013850415512465374,0.0,0.0,0.0,0.0,0.0
1445,0.0629757785467128,0.7965397923875432,0.09896193771626298,0.04013840830449827,0.001384083044982699,0.0,0.0,0.0,0.0,0.0
1446,0.06293222683264177,0.7966804979253111,0.09889349930843706,0.040110650069156296,0.0013831258644536654,0.0,0.0,0.0,0.0,0.0
1447,0.06288873531444368,0.796821008984105,0.09882515549412578,0.04008293020041465,0.00138217000691085,0.0,0.0,0.0,0.0,0.0
1448,0.06284530386740332,0.7969613259668509,0.09875690607734806,0.04005524861878453,0.0013812154696132596,0.0,0.0,0.0,0.0,0.0
1449,0.06280193236714976,0.7964113181504486,0.09937888198757763,0.04002760524499655,0.0013802622498274672,0.0,0.0,0.0,0.0,0.0
1450,0.06275862068965517,0.7965517241379311,0.0993103448275862,0.04,0.001379310344827586,0.0,0.0,0.0,0.0,0.0
1451,0.06271536871123363,0.7966919365954515,0.09924190213645762,0.03997243280496209,0.0013783597518952446,0.0,0.0,0.0,0.0,0.0
1452,0.06267217630853994,0.7961432506887053,0.09986225895316804,0.03994490358126722,0.0013774104683195593,0.0,0.0,0.0,0.0,0.0
1453,0.06262904335856848,0.7962835512732278,0.09979353062629043,0.03991741225051618,0.0013764624913971094,0.0,0.0,0.0,0.0,0.0
1454,0.06258596973865199,0.796423658872077,0.09972489683631362,0.039889958734525444,0.001375515818431912,0.0,0.0,0.0,0.0,0.0
1455,0.06254295532646048,0.7965635738831615,0.09965635738831616,0.03986254295532646,0.0013745704467353953,0.0,0.0,0.0,0.0,0.0
1456,0.0625,0.7967032967032966,0.09958791208791208,0.03983516483516483,0.0013736263736263737,0.0,0.0,0.0,0.0,0.0
1457,0.06245710363761153,0.7968428277282087,0.09951956074124914,0.03980782429649966,0.0013726835964310226,0.0,0.0,0.0,0.0,0.0
1458,0.062414266117969824,0.7969821673525377,0.09945130315500686,0.039780521262002745,0.0013717421124828531,0.0,0.0,0.0,0.0,0.0
1459,0.06237148732008225,0.7971213159698424,0.0993831391363948,0.039753255654557916,0.0013708019191226869,0.0,0.0,0.0,0.0,0.0
1460,0.06232876712328767,0.7972602739726027,0.09931506849315068,0.03972602739726028,0.0013698630136986301,0.0,0.0,0.0,0.0,0.0
1461,0.06228610540725531,0.7973990417522245,0.09924709103353867,0.03969883641341547,0.0013689253935660506,0.0,0.0,0.0,0.0,0.0
1462,0.06224350205198358,0.7975376196990424,0.09917920656634747,0.03967168262653899,0.0013679890560875513,0.0,0.0,0.0,0.0,0.0
1463,0.06220095693779904,0.797676008202324,0.09911141490088858,0.039644565960355434,0.001367053998632946,0.0,0.0,0.0,0.0,0.0
1464,0.06215846994535519,0.7978142076502732,0.09904371584699453,0.03961748633879782,0.001366120218579235,0.0,0.0,0.0,0.0,0.0
1465,0.0621160409556314,0.7979522184300342,0.09897610921501707,0.039590443686006824,0.0013651877133105802,0.0,0.0,0.0,0.0,0.0
1466,0.06207366984993179,0.7980900409276944,0.09890859481582538,0.03956343792633015,0.001364256480218281,0.0,0.0,0.0,0.0,0.0
1467,0.06203135650988412,0.798227675528289,0.09884117246080436,0.03953646898432175,0.0013633265167007499,0.0,0.0,0.0,0.0,0.0
1468,0.06198910081743869,0.7983651226158038,0.09877384196185286,0.039509536784741145,0.0013623978201634877,0.0,0.0,0.0,0.0,0.0
1469,0.061946902654867256,0.7978216473791695,0.0987066031313819,0.04016337644656229,0.0013614703880190605,0.0,0.0,0.0,0.0,0.0
1470,0.06190476190476191,0.7979591836734694,0.09863945578231292,0.04013605442176871,0.0013605442176870747,0.0,0.0,0.0,0.0,0.0
1471,0.061862678450033994,0.7980965329707682,0.09857239972807613,0.04010876954452753,0.0013596193065941536,0.0,0.0,0.0,0.0,0.0
1472,0.06182065217391304,0.798233695652174,0.09850543478260869,0.04008152173913043,0.001358695652173913,0.0,0.0,0.0,0.0,0.0
1473,0.06177868295994569,0.7983706720977597,0.09843856076035302,0.04005431093007468,0.0013577732518669382,0.0,0.0,0.0,0.0,0.0
1474,0.06173677069199457,0.7985074626865671,0.09837177747625508,0.04002713704206241,0.0013568521031207597,0.0,0.0,0.0,0.0,0.0
1475,0.06169491525423729,0.7986440677966101,0.09830508474576272,0.04,0.0013559322033898306,0.0,0.0,0.0,0.0,0.0
1476,0.061653116531165314,0.7987804878048781,0.09823848238482384,0.03997289972899729,0.0013550135501355014,0.0,0.0,0.0,0.0,0.0
1477,0.061611374407582936,0.7989167230873392,0.0981719702098849,0.03994583615436696,0.0013540961408259986,0.0,0.0,0.0,0.0,0.0
1478,0.061569688768606225,0.7990527740189445,0.09810554803788904,0.039918809201623814,0.0013531799729364006,0.0,0.0,0.0,0.0,0.0
1479,0.06152805949966193,0.7991886409736308,0.09803921568627451,0.03989181879648411,0.001352265043948614,0.0,0.0,0.0,0.0,0.0
1480,0.06148648648648649,0.7993243243243243,0.09797297297297297,0.03986486486486487,0.0013513513513513514,0.0,0.0,0.0,0.0,0.0
1481,0.06144496961512492,0.799459824442944,0.09790681971640783,0.039837947332883185,0.0013504388926401081,0.0,0.0,0.0,0.0,0.0
1482,0.06140350877192982,0.7995951417004049,0.09784075573549257,0.0398110661268556,0.001349527665317139,0.0,0.0,0.0,0.0,0.0
1483,0.06136210384356035,0.7997302764666218,0.09777478084962914,0.03978422117329737,0.0013486176668914363,0.0,0.0,0.0,0.0,0.0
1484,0.06132075471698113,0.7998652291105122,0.0977088948787062,0.03975741239892183,0.0013477088948787063,0.0,0.0,0.0,0.0,0.0
1485,0.06127946127946128,0.8,0.09764309764309764,0.03973063973063973,0.0013468013468013469,0.0,0.0,0.0,0.0,0.0
1486,0.06123822341857335,0.7994616419919246,0.09825033647375504,0.039703903095558546,0.0013458950201884253,0.0,0.0,0.0,0.0,0.0
1487,0.06119704102219233,0.7995965030262273,0.09818426361802286,0.03967720242098184,0.0013449899125756557,0.0,0.0,0.0,0.0,0.0
1488,0.061155913978494625,0.7990591397849462,0.09879032258064516,0.0396505376344086,0.0013440860215053765,0.0,0.0,0.0,0.0,0.0
1489,0.061114842175957015,0.7991940899932841,0.0987239758226998,0.039623908663532575,0.001343183344526528,0.0,0.0,0.0,0.0,0.0
1490,0.0610738255033557,0.7993288590604026,0.09865771812080537,0.03959731543624161,0.0013422818791946308,0.0,0.0,0.0,0.0,0.0
1491,0.06103286384976526,0.7994634473507712,0.09859154929577464,0.039570757880617036,0.0013413816230717639,0.0,0.0,0.0,0.0,0.0
1492,0.06099195710455764,0.7995978552278821,0.0985254691689008,0.039544235924932974,0.0013404825737265416,0.0,0.0,0.0,0.0,0.0
1493,0.06095110515740121,0.7997320830542531,0.09845947756195579,0.03951774949765573,0.0013395847287340924,0.0,0.0,0.0,0.0,0.0
1494,0.06091030789825971,0.7991967871485943,0.09839357429718876,0.040160642570281124,0.0013386880856760374,0.0,0.0,0.0,0.0,0.0
1495,0.06086956521739131,0.7993311036789298,0.09832775919732442,0.04013377926421405,0.0013377926421404682,0.0,0.0,0.0,0.0,0.0
1496,0.060828877005347594,0.7994652406417112,0.0982620320855615,0.040106951871657755,0.001336898395721925,0.0,0.0,0.0,0.0,0.0
1497,0.06078824315297261,0.7995991983967936,0.09819639278557114,0.04008016032064128,0.0013360053440213762,0.0,0.0,0.0,0.0,0.0
1498,0.06074766355140187,0.7997329773030708,0.09813084112149532,0.04005340453938585,0.0013351134846461949,0.0,0.0,0.0,0.0,0.0
1499,0.06070713809206137,0.799866577718479,0.0980653769179453,0.0400266844563042,0.00133422281521014,0.0,0.0,0.0,0.0,0.0
1500,0.06066666666666667,0.8,0.098,0.04,0.0013333333333333333,0.0,0.0,0.0,0.0,0.0
1501,0.060626249167221855,0.8001332445036642,0.09793471019320453,0.039973351099267154,0.0013324450366422385,0.0,0.0,0.0,0.0,0.0
1502,0.06058588548601864,0.800266311584554,0.09786950732356857,0.03994673768308921,0.0013315579227696406,0.0,0.0,0.0,0.0,0.0
1503,0.06054557551563539,0.8003992015968064,0.09780439121756487,0.03992015968063872,0.0013306719893546241,0.0,0.0,0.0,0.0,0.0
1504,0.061170212765957445,0.7998670212765957,0.09773936170212766,0.0398936170212766,0.0013297872340425532,0.0,0.0,0.0,0.0,0.0
1505,0.061129568106312294,0.8,0.09767441860465116,0.03986710963455149,0.00132890365448505,0.0,0.0,0.0,0.0,0.0
1506,0.06108897742363878,0.800132802124834,0.09760956175298804,0.0398406374501992,0.0013280212483399733,0.0,0.0,0.0,0.0,0.0
1507,0.06104844061048441,0.8002654280026543,0.09754479097544791,0.039814200398142006,0.0013271400132714001,0.0,0.0,0.0,0.0,0.0
1508,0.0610079575596817,0.8003978779840849,0.09748010610079576,0.03978779840848806,0.001326259946949602,0.0,0.0,0.0,0.0,0.0
1509,0.06096752816434725,0.8005301524188204,0.09741550695825049,0.039761431411530816,0.0013253810470510272,0.0,0.0,0.0,0.0,0.0
1510,0.060927152317880796,0.8006622516556291,0.09735099337748344,0.039735099337748346,0.0013245033112582781,0.0,0.0,0.0,0.0,0.0
1511,0.06088682991396426,0.800794176042356,0.09728656518861681,0.03970880211780278,0.0013236267372600927,0.0,0.0,0.0,0.0,0.0
1512,0.06084656084656084,0.8009259259259259,0.09722222222222222,0.03968253968253968,0.0013227513227513227,0.0,0.0,0.0,0.0,0.0
1513,0.06080634500991408,0.8010575016523463,0.09715796430931924,0.03965631196298744,0.0013218770654329147,0.0,0.0,0.0,0.0,0.0
1514,0.0607661822985469,0.8005284015852048,0.09709379128137384,0.040290620871862616,0.001321003963011889,0.0,0.0,0.0,0.0,0.0
1515,0.06072607260726073,0.8,0.09702970297029703,0.04092409240924092,0.0013201320132013201,0.0,0.0,0.0,0.0,0.0
1516,0.06068601583113457,0.8001319261213721,0.09696569920844327,0.040897097625329816,0.0013192612137203166,0.0,0.0,0.0,0.0,0.0
1517,0.06064601186552406,0.8002636783124588,0.09690177982860909,0.04087013843111404,0.0013183915622940012,0.0,0.0,0.0,0.0,0.0
1518,0.06060606060606061,0.8003952569169961,0.09683794466403162,0.04084321475625823,0.0013175230566534915,0.0,0.0,0.0,0.0,0.0
1519,0.06056616194865043,0.7998683344305464,0.09743252139565503,0.04081632653061224,0.0013166556945358788,0.0,0.0,0.0,0.0,0.0
1520,0.060526315789473685,0.8,0.09736842105263158,0.04078947368421053,0.0013157894736842105,0.0,0.0,0.0,0.0,0.0
1521,0.060486522024983565,0.8001314924391848,0.0973044049967127,0.04076265614727153,0.0013149243918474688,0.0,0.0,0.0,0.0,0.0
1522,0.06044678055190539,0.8002628120893561,0.09724047306176084,0.040735873850197106,0.001314060446780552,0.0,0.0,0.0,0.0,0.0
1523,0.060407091267235716,0.8003939592908733,0.09717662508207485,0.040709126723571895,0.0013131976362442547,0.0,0.0,0.0,0.0,0.0
1524,0.06036745406824147,0.800524934383202,0.09711286089238845,0.04068241469816273,0.0013123359580052493,0.0,0.0,0.0,0.0,0.0
1525,0.06032786885245902,0.800655737704918,0.09704918032786886,0.04065573770491803,0.0013114754098360656,0.0,0.0,0.0,0.0,0.0
1526,0.06028833551769332,0.8007863695937091,0.09698558322411534,0.04062909567496723,0.001310615989515072,0.0,0.0,0.0,0.0,0.0
1527,0.06024885396201703,0.8002619515389653,0.09692206941715782,0.0412573673870334,0.0013097576948264572,0.0,0.0,0.0,0.0,0.0
1528,0.060209424083769635,0.800392670157068,0.0968586387434555,0.0412303664921466,0.0013089005235602095,0.0,0.0,0.0,0.0,0.0
1529,0.060170045781556575,0.8005232177894048,0.09679529103989536,0.041203400915631135,0.0013080444735120995,0.0,0.0,0.0,0.0,0.0
1530,0.06013071895424837,0.8006535947712419,0.09673202614379085,0.041176470588235294,0.00130718954248366,0.0,0.0,0.0,0.0,0.0
1531,0.06009144350097975,0.8001306335728282,0.09666884389288047,0.041802743305029394,0.0013063357282821686,0.0,0.0,0.0,0.0,0.0
1532,0.06005221932114883,0.8002610966057441,0.09660574412532637,0.04177545691906005,0.0013054830287206266,0.0,0.0,0.0,0.0,0.0
1533,0.060013046314416174,0.7997390737116764,0.09654272667971298,0.042400521852576645,0.001304631441617743,0.0,0.0,0.0,0.0,0.0
1534,0.05997392438070404,0.7998696219035202,0.09647979139504563,0.0423728813559322,0.001303780964797914,0.0,0.0,0.0,0.0,0.0
1535,0.05993485342019544,0.8,0.09641693811074918,0.04234527687296417,0.0013029315960912053,0.0,0.0,0.0,0.0,0.0
1536,0.059895833333333336,0.8001302083333334,0.09635416666666667,0.042317708333333336,0.0013020833333333333,0.0,0.0,0.0,0.0,0.0
1537,0.05985686402081978,0.8002602472348731,0.09629147690305791,0.04229017566688354,0.0013012361743656475,0.0,0.0,0.0,0.0,0.0
1538,0.05981794538361508,0.7997399219765929,0.09687906371911574,0.04226267880364109,0.0013003901170351106,0.0,0.0,0.0,0.0,0.0
1539,0.05977907732293697,0.7998700454840806,0.096816114359974,0.04223521767381416,0.001299545159194282,0.0,0.0,0.0,0.0,0.0
1540,0.05974025974025974,0.8,0.09675324675324676,0.04220779220779221,0.0012987012987012987,0.0,0.0,0.0,0.0,0.0
1541,0.05970149253731343,0.799480856586632,0.09669046073977937,0.04282933160285529,0.0012978585334198572,0.0,0.0,0.0,0.0,0.0
1542,0.05966277561608301,0.7989623865110247,0.0966277561608301,0.04345006485084306,0.0012970168612191958,0.0,0.0,0.0,0.0,0.0
1543,0.059624108878807515,0.7990926766040182,0.0965651328580687,0.04342190537913156,0.0012961762799740765,0.0,0.0,0.0,0.0,0.0
1544,0.05958549222797927,0.7992227979274611,0.09650259067357513,0.04339378238341969,0.0012953367875647669,0.0,0.0,0.0,0.0,0.0
1545,0.05954692556634304,0.7993527508090615,0.0964401294498382,0.04336569579288026,0.0012944983818770227,0.0,0.0,0.0,0.0,0.0
1546,0.059508408796895215,0.7994825355756792,0.0963777490297542,0.04333764553686934,0.00129366106080207,0.0,0.0,0.0,0.0,0.0
1547,0.059469941822882996,0.7996121525533291,0.09631544925662573,0.04330963154492566,0.001292824822236587,0.0,0.0,0.0,0.0,0.0
1548,0.059431524547803614,0.7997416020671835,0.0962532299741602,0.043281653746770024,0.0012919896640826874,0.0,0.0,0.0,0.0,0.0
1549,0.05939315687540349,0.7998708844415752,0.0961910910264687,0.04325371207230471,0.0012911555842479018,0.0,0.0,0.0,0.0,0.0
1550,0.05935483870967742,0.8,0.09612903225806452,0.043225806451612905,0.0012903225806451613,0.0,0.0,0.0,0.0,0.0
1551,0.05931656995486783,0.8001289490651193,0.09606705351386202,0.04319793681495809,0.0012894906511927789,0.0,0.0,0.0,0.0,0.0
1552,0.059278350515463915,0.8002577319587629,0.09600515463917526,0.043170103092783504,0.001288659793814433,0.0,0.0,0.0,0.0,0.0
1553,0.0592401802962009,0.7997424339987121,0.09594333547971667,0.0437862202189311,0.00128783000643915,0.0,0.0,0.0,0.0,0.0
1554,0.059202059202059204,0.7998712998712999,0.09588159588159588,0.043758043758043756,0.001287001287001287,0.0,0.0,0.0,0.0,0.0
1555,0.059163987138263666,0.8,0.09581993569131833,0.04372990353697749,0.0012861736334405145,0.0,0.0,0.0,0.0,0.0
1556,0.05912596401028278,0.8001285347043702,0.09575835475578406,0.043701799485861184,0.0012853470437017994,0.0,0.0,0.0,0.0,0.0
1557,0.05908798972382787,0.8002569043031471,0.09569685292228645,0.04367373153500321,0.0012845215157353885,0.0,0.0,0.0,0.0,0.0
1558,0.059050064184852376,0.800385109114249,0.09563543003851091,0.043645699614890884,0.0012836970474967907,0.0,0.0,0.0,0.0,0.0
1559,0.059012187299550996,0.8005131494547787,0.09557408595253368,0.04361770365618987,0.0012828736369467607,0.0,0.0,0.0,0.0,0.0
1560,0.05961538461538462,0.8,0.0955128205128205,0.04358974358974359,0.001282051282051282,0.0,0.0,0.0,0.0,0.0
1561,0.05957719410634209,0.8001281229980781,0.0954516335682255,0.04356181934657271,0.0012812299807815502,0.0,0.0,0.0,0.0,0.0
1562,0.05953905249679898,0.8002560819462228,0.09539052496798976,0.04353393085787452,0.0012804097311139564,0.0,0.0,0.0,0.0,0.0
1563,0.05950095969289827,0.800383877159309,0.09532949456174024,0.04350607805502239,0.0012795905310300703,0.0,0.0,0.0,0.0,0.0
1564,0.05946291560102302,0.8005115089514067,0.09526854219948849,0.043478260869565216,0.0012787723785166241,0.0,0.0,0.0,0.0,0.0
1565,0.060063897763578275,0.8,0.09520766773162939,0.043450479233226834,0.0012779552715654952,0.0,0.0,0.0,0.0,0.0
1566,0.06002554278416347,0.7994891443167306,0.09578544061302682,0.04342273307790549,0.001277139208173691,0.0,0.0,0.0,0.0,0.0
1567,0.05998723675813657,0.799617102744097,0.09572431397574985,0.04339502233567326,0.0012763241863433313,0.0,0.0,0.0,0.0,0.0
1568,0.05994897959183673,0.7997448979591837,0.09566326530612244,0.04336734693877551,0.0012755102040816326,0.0,0.0,0.0,0.0,0.0
1569,0.05991077119184194,0.7998725302740599,0.09560229445506692,0.043339706819630335,0.0012746972594008922,0.0,0.0,0.0,0.0,0.0
1570,0.05987261146496815,0.8,0.09554140127388536,0.04331210191082802,0.0012738853503184713,0.0,0.0,0.0,0.0,0.0
1571,0.05983450031826862,0.8001273074474857,0.09548058561425843,0.04328453214513049,0.001273074474856779,0.0,0.0,0.0,0.0,0.0
1572,0.05979643765903308,0.8002544529262087,0.09541984732824428,0.043256997455470736,0.001272264631043257,0.0,0.0,0.0,0.0,0.0
1573,0.059758423394787034,0.8003814367450731,0.09535918626827718,0.04322949777495232,0.0012714558169103624,0.0,0.0,0.0,0.0,0.0
1574,0.05972045743329098,0.8005082592121983,0.09529860228716645,0.043202033036848796,0.0012706480304955528,0.0,0.0,0.0,0.0,0.0
1575,0.059682539682539684,0.8006349206349206,0.09523809523809523,0.04317460317460318,0.0012698412698412698,0.0,0.0,0.0,0.0,0.0
1576,0.05964467005076142,0.800761421319797,0.09517766497461928,0.04314720812182741,0.0012690355329949238,0.0,0.0,0.0,0.0,0.0
1577,0.05960684844641725,0.8008877615726062,0.09511731135066583,0.04311984781230184,0.0012682308180088776,0.0,0.0,0.0,0.0,0.0
1578,0.059569074778200254,0.8010139416983524,0.09505703422053231,0.043092522179974654,0.0012674271229404308,0.0,0.0,0.0,0.0,0.0
1579,0.059531348955034834,0.8005066497783407,0.09563014566181127,0.04306523115896137,0.001266624445851805,0.0,0.0,0.0,0.0,0.0
1580,0.05949367088607595,0.8,0.09556962025316455,0.043670886075949364,0.0012658227848101266,0.0,0.0,0.0,0.0,0.0
1581,0.05945604048070841,0.8001265022137888,0.09550917141049968,0.04364326375711575,0.001265022137887413,0.0,0.0,0.0,0.0,0.0
1582,0.05941845764854614,0.8002528445006322,0.09544879898862199,0.04361567635903919,0.0012642225031605564,0.0,0.0,0.0,0.0,0.0
1583,0.05938092229943146,0.8003790271636134,0.09538850284270373,0.043588123815540114,0.0012634238787113076,0.0,0.0,0.0,0.0,0.0
1584,0.059343434343434344,0.8005050505050505,0.09532828282828283,0.043560606060606064,0.0012626262626262627,0.0,0.0,0.0,0.0,0.0
1585,0.05930599369085174,0.8006309148264984,0.09526813880126182,0.043533123028391164,0.0012618296529968455,0.0,0.0,0.0,0.0,0.0
1586,0.05926860025220681,0.8007566204287516,0.09520807061790669,0.043505674653215635,0.0012610340479192938,0.0,0.0,0.0,0.0,0.0
1587,0.05923125393824827,0.8008821676118463,0.09514807813484562,0.043478260869565216,0.001260239445494644,0.0,0.0,0.0,0.0,0.0
1588,0.05982367758186398,0.8003778337531486,0.095088161209068,0.04345088161209068,0.0012594458438287153,0.0,0.0,0.0,0.0,0.0
1589,0.059786028949024544,0.8005034612964128,0.09502831969792322,0.0434235368156073,0.0012586532410320957,0.0,0.0,0.0,0.0,0.0
1590,0.059748427672955975,0.8006289308176101,0.0949685534591195,0.04339622641509434,0.0012578616352201257,0.0,0.0,0.0,0.0,0.0
1591,0.059710873664362035,0.8007542426147077,0.09490886235072282,0.04336895034569453,0.001257071024512885,0.0,0.0,0.0,0.0,0.0
1592,0.059673366834170856,0.8008793969849246,0.09484924623115577,0.04334170854271357,0.001256281407035176,0.0,0.0,0.0,0.0,0.0
1593,0.05963590709353421,0.8010043942247332,0.09478970495919649,0.04331450094161959,0.0012554927809165098,0.0,0.0,0.0,0.0,0.0
1594,0.05959849435382685,0.801129234629862,0.09473023839397741,0.04328732747804266,0.0012547051442910915,0.0,0.0,0.0,0.0,0.0
1595,0.05956112852664577,0.8012539184952978,0.09467084639498433,0.04326018808777429,0.0012539184952978057,0.0,0.0,0.0,0.0,0.0
1596,0.05952380952380952,0.8013784461152882,0.09461152882205513,0.043233082706766915,0.0012531328320802004,0.0,0.0,0.0,0.0,0.0
1597,0.059486537257357544,0.8015028177833438,0.09455228553537884,0.043206011271133375,0.0012523481527864746,0.0,0.0,0.0,0.0,0.0
1598,0.05944931163954944,0.8010012515644556,0.09449311639549436,0.04380475594493116,0.0012515644555694619,0.0,0.0,0.0,0.0,0.0
1599,0.05941213258286429,0.801125703564728,0.09443402126328955,0.043777360850531584,0.0012507817385866166,0.0,0.0,0.0,0.0,0.0
1600,0.059375,0.80125,0.094375,0.04375,0.00125,0.0,0.0,0.0,0.0,0.0
1601,0.05933791380387258,0.8013741411617739,0.09431605246720799,0.04372267332916927,0.0012492192379762648,0.0,0.0,0.0,0.0,0.0
1602,0.05930087390761548,0.8014981273408239,0.09425717852684144,0.04369538077403246,0.0012484394506866417,0.0,0.0,0.0,0.0,0.0
1603,0.059263880224578916,0.801621958827199,0.0941983780411728,0.043668122270742356,0.0012476606363069245,0.0,0.0,0.0,0.0,0.0
1604,0.05922693266832918,0.8017456359102244,0.09413965087281795,0.043640897755610975,0.0012468827930174563,0.0,0.0,0.0,0.0,0.0
1605,0.059190031152647975,0.8018691588785046,0.0940809968847352,0.04361370716510903,0.0012461059190031153,0.0,0.0,0.0,0.0,0.0
1606,0.059153175591531756,0.8019925280199253,0.09402241594022416,0.043586550435865505,0.0012453300124533001,0.0,0.0,0.0,0.0,0.0
1607,0.05911636589919104,0.8021157436216553,0.0939639079029247,0.043559427504667084,0.0012445550715619166,0.0,0.0,0.0,0.0,0.0
1608,0.05907960199004975,0.8022388059701493,0.09390547263681592,0.043532338308457715,0.0012437810945273632,0.0,0.0,0.0,0.0,0.0
1609,0.05904288377874456,0.8017402113113735,0.09384711000621504,0.044126786824114354,0.001243008079552517,0.0,0.0,0.0,0.0,0.0
1610,0.059006211180124224,0.801863354037267,0.09378881987577639,0.044099378881987575,0.0012422360248447205,0.0,0.0,0.0,0.0,0.0
1611,0.058969584109248914,0.8019863438857853,0.09373060211049038,0.04407200496585972,0.0012414649286157666,0.0,0.0,0.0,0.0,0.0
1612,0.05893300248138958,0.8014888337468983,0.09367245657568238,0.04404466501240695,0.0018610421836228288,0.0,0.0,0.0,0.0,0.0
1613,0.059516429014259145,0.800991940483571,0.09361438313701177,0.04401735895846249,0.0018598884066955983,0.0,0.0,0.0,0.0,0.0
1614,0.05947955390334572,0.8011152416356877,0.09355638166047088,0.04399008674101611,0.0018587360594795538,0.0,0.0,0.0,0.0,0.0
1615,0.05944272445820433,0.8012383900928792,0.0934984520123839,0.04396284829721362,0.0018575851393188853,0.0,0.0,0.0,0.0,0.0
1616,0.0594059405940594,0.8013613861386139,0.09344059405940594,0.04393564356435643,0.0018564356435643563,0.0,0.0,0.0,0.0,0.0
1617,0.059369202226345084,0.8014842300556586,0.09338280766852196,0.04390847247990105,0.0018552875695732839,0.0,0.0,0.0,0.0,0.0
1618,0.059332509270704575,0.8016069221260815,0.09332509270704574,0.04388133498145859,0.001854140914709518,0.0,0.0,0.0,0.0,0.0
1619,0.0592958616429895,0.8017294626312539,0.0932674490426189,0.043854231006794316,0.0018529956763434219,0.0,0.0,0.0,0.0,0.0
1620,0.05925925925925926,0.8012345679012346,0.09382716049382717,0.043827160493827164,0.001851851851851852,0.0,0.0,0.0,0.0,0.0
1621,0.05922270203578038,0.8013571869216533,0.09376927822331894,0.04380012338062924,0.001850709438618137,0.0,0.0,0.0,0.0,0.0
1622,0.059186189889025895,0.8014796547472256,0.093711467324291,0.043773119605425403,0.0018495684340320592,0.0,0.0,0.0,0.0,0.0
1623,0.059149722735674676,0.8016019716574245,0.09365372766481823,0.04374614910659273,0.0018484288354898336,0.0,0.0,0.0,0.0,0.0
1624,0.059113300492610835,0.8017241379310345,0.09359605911330049,0.0437192118226601,0.0018472906403940886,0.0,0.0,0.0,0.0,0.0
1625,0.059076923076923075,0.8018461538461539,0.09353846153846154,0.04369230769230769,0.0018461538461538461,0.0,0.0,0.0,0.0,0.0
1626,0.05904059040590406,0.8019680196801968,0.09348093480934809,0.04366543665436654,0.0018450184501845018,0.0,0.0,0.0,0.0,0.0
1627,0.05900430239704978,0.8014751075599262,0.0940381069452981,0.04363859864781807,0.0018438844499078057,0.0,0.0,0.0,0.0,0.0
1628,0.05896805896805897,0.8015970515970516,0.09398034398034398,0.04361179361179361,0.0018427518427518428,0.0,0.0,0.0,0.0,0.0
1629,0.058931860036832415,0.8017188459177409,0.09392265193370165,0.04358502148557397,0.001841620626151013,0.0,0.0,0.0,0.0,0.0
1630,0.05889570552147239,0.8012269938650307,0.09447852760736196,0.043558282208588955,0.0018404907975460123,0.0,0.0,0.0,0.0,0.0
1631,0.05885959534028203,0.8007357449417535,0.0944206008583691,0.04414469650521153,0.0018393623543838135,0.0,0.0,0.0,0.0,0.0
1632,0.058823529411764705,0.8008578431372549,0.09436274509803921,0.04411764705882353,0.001838235294117647,0.0,0.0,0.0,0.0,0.0
1633,0.05878750765462339,0.8009797917942437,0.09430496019595835,0.04409063074096754,0.001837109614206981,0.0,0.0,0.0,0.0,0.0
1634,0.0587515299877601,0.8011015911872705,0.09424724602203183,0.044063647490820076,0.0018359853121175031,0.0,0.0,0.0,0.0,0.0
1635,0.05871559633027523,0.8012232415902141,0.09418960244648318,0.044036697247706424,0.001834862385321101,0.0,0.0,0.0,0.0,0.0
1636,0.05867970660146699,0.8013447432762836,0.0941320293398533,0.044009779951100246,0.0018337408312958435,0.0,0.0,0.0,0.0,0.0
1637,0.05864386072083079,0.8014660965180208,0.09407452657299939,0.04398289554062309,0.0018326206475259622,0.0,0.0,0.0,0.0,0.0
1638,0.05860805860805861,0.8015873015873016,0.09401709401709402,0.04395604395604396,0.0018315018315018315,0.0,0.0,0.0,0.0,0.0
1639,0.05857230018303844,0.801098230628432,0.09456985967053082,0.04392922513727883,0.0018303843807199512,0.0,0.0,0.0,0.0,0.0
1640,0.05853658536585366,0.800609756097561,0.09451219512195122,0.04451219512195122,0.001829268292682927,0.0,0.0,0.0,0.0,0.0
1641,0.05850091407678245,0.8007312614259597,0.09445460085313832,0.044485070079219986,0.0018281535648994515,0.0,0.0,0.0,0.0,0.0
1642,0.058465286236297195,0.8008526187576127,0.09439707673568819,0.044457978075517664,0.0018270401948842874,0.0,0.0,0.0,0.0,0.0
1643,0.05842970176506391,0.8009738283627511,0.09433962264150944,0.044430919050517347,0.0018259281801582471,0.0,0.0,0.0,0.0,0.0
1644,0.058394160583941604,0.801094890510949,0.09428223844282238,0.04440389294403893,0.0018248175182481751,0.0,0.0,0.0,0.0,0.0
1645,0.05835866261398176,0.8012158054711246,0.09422492401215805,0.04437689969604863,0.00182370820668693,0.0,0.0,0.0,0.0,0.0
1646,0.0583232077764277,0.8013365735115431,0.09416767922235723,0.044349939246658567,0.0018226002430133657,0.0,0.0,0.0,0.0,0.0
1647,0.058287795992714025,0.8014571948998178,0.09411050394656952,0.04432301153612629,0.0018214936247723133,0.0,0.0,0.0,0.0,0.0
1648,0.05825242718446602,0.8015776699029126,0.09405339805825243,0.04429611650485437,0.0018203883495145632,0.0,0.0,0.0,0.0,0.0
1649,0.05821710127349909,0.8016979987871438,0.0939963614311704,0.044269254093389936,0.0018192844147968466,0.0,0.0,0.0,0.0,0.0
1650,0.05818181818181818,0.8018181818181818,0.09393939393939393,0.04424242424242424,0.0018181818181818182,0.0,0.0,0.0,0.0,0.0
1651,0.058146577831617204,0.8019382192610539,0.09388249545729861,0.044215626892792244,0.0018170805572380376,0.0,0.0,0.0,0.0,0.0
1652,0.05811138014527845,0.8020581113801453,0.09382566585956416,0.04418886198547216,0.0018159806295399517,0.0,0.0,0.0,0.0,0.0
1653,0.05807622504537205,0.8021778584392014,0.09376890502117362,0.044162129461584994,0.0018148820326678765,0.0,0.0,0.0,0.0,0.0
1654,0.05804111245465538,0.8022974607013301,0.09371221281741234,0.044135429262394194,0.0018137847642079807,0.0,0.0,0.0,0.0,0.0
1655,0.05800604229607251,0.8018126888217523,0.09365558912386707,0.04471299093655589,0.0018126888217522659,0.0,0.0,0.0,0.0,0.0
1656,0.057971014492753624,0.8019323671497585,0.09359903381642512,0.04468599033816425,0.0018115942028985507,0.0,0.0,0.0,0.0,0.0
1657,0.05793602896801448,0.8020519010259505,0.09354254677127338,0.04465902232951117,0.0018105009052504525,0.0,0.0,0.0,0.0,0.0
1658,0.05790108564535585,0.8021712907117008,0.09348612786489746,0.04463208685162847,0.0018094089264173703,0.0,0.0,0.0,0.0,0.0
1659,0.05786618444846293,0.8022905364677516,0.09342977697408077,0.04460518384569018,0.0018083182640144665,0.0,0.0,0.0,0.0,0.0
1660,0.05783132530120482,0.8024096385542169,0.09337349397590361,0.04457831325301205,0.0018072289156626507,0.0,0.0,0.0,0.0,0.0
1661,0.057796508127633955,0.802528597230584,0.09331727874774233,0.044551475015051176,0.001806140878988561,0.0,0.0,0.0,0.0,0.0
1662,0.05776173285198556,0.802647412755716,0.09326113116726835,0.044524669073405534,0.0018050541516245488,0.0,0.0,0.0,0.0,0.0
1663,0.05772699939867709,0.8027660853878533,0.09320505111244738,0.04449789536981359,0.0018039687312086591,0.0,0.0,0.0,0.0,0.0
1664,0.057692307692307696,0.8028846153846154,0.09314903846153846,0.04447115384615385,0.0018028846153846155,0.0,0.0,0.0,0.0,0.0
1665,0.05765765765765766,0.803003003003003,0.09309309309309309,0.044444444444444446,0.0018018018018018018,0.0,0.0,0.0,0.0,0.0
1666,0.057623049219687875,0.8025210084033614,0.0936374549819928,0.04441776710684274,0.001800720288115246,0.0,0.0,0.0,0.0,0.0
1667,0.057588482303539294,0.8026394721055788,0.09358128374325135,0.04439112177564487,0.001799640071985603,0.0,0.0,0.0,0.0,0.0
1668,0.05755395683453238,0.802158273381295,0.09352517985611511,0.044964028776978415,0.0017985611510791368,0.0,0.0,0.0,0.0,0.0
1669,0.057519472738166565,0.8022768124625524,0.09346914319952067,0.04493708807669263,0.0017974835230677051,0.0,0.0,0.0,0.0,0.0
1670,0.05748502994011976,0.8023952095808383,0.09341317365269461,0.04491017964071856,0.0017964071856287425,0.0,0.0,0.0,0.0,0.0
1671,0.05745062836624776,0.8025134649910234,0.0933572710951526,0.04488330341113106,0.0017953321364452424,0.0,0.0,0.0,0.0,0.0
1672,0.05741626794258373,0.8026315789473685,0.09330143540669857,0.04485645933014354,0.0017942583732057417,0.0,0.0,0.0,0.0,0.0
1673,0.05738194859533772,0.8027495517035266,0.09324566646742379,0.04482964734010759,0.0017931858936043037,0.0,0.0,0.0,0.0,0.0
1674,0.05734767025089606,0.8028673835125448,0.0931899641577061,0.044802867383512544,0.0017921146953405018,0.0,0.0,0.0,0.0,0.0
1675,0.057313432835820896,0.8029850746268656,0.09313432835820895,0.04477611940298507,0.001791044776119403,0.0,0.0,0.0,0.0,0.0
1676,0.057279236276849645,0.8031026252983293,0.09307875894988067,0.04474940334128878,0.0017899761336515514,0.0,0.0,0.0,0.0,0.0
1677,0.057245080500894455,0.8032200357781754,0.09302325581395349,0.044722719141323794,0.0017889087656529517,0.0,0.0,0.0,0.0,0.0
1678,0.057210965435041714,0.8033373063170441,0.09296781883194279,0.04469606674612634,0.0017878426698450535,0.0,0.0,0.0,0.0,0.0
1679,0.05717689100655152,0.8034544371649791,0.09291244788564622,0.04466944609886837,0.001786777843954735,0.0,0.0,0.0,0.0,0.0
1680,0.05714285714285714,0.8035714285714286,0.09285714285714286,0.044642857142857144,0.0017857142857142857,0.0,0.0,0.0,0.0,0.0
1681,0.057108863771564544,0.8036882807852469,0.09280190362879238,0.044616299821534804,0.001784651992861392,0.0,0.0,0.0,0.0,0.0
1682,0.057074910820451845,0.8038049940546967,0.09274673008323424,0.044589774078478,0.0017835909631391202,0.0,0.0,0.0,0.0,0.0
1683,0.0570409982174688,0.803921568627451,0.09269162210338681,0.044563279857397504,0.0017825311942959,0.0,0.0,0.0,0.0,0.0
1684,0.057007125890736345,0.8040380047505938,0.09263657957244656,0.04453681710213777,0.0017814726840855108,0.0,0.0,0.0,0.0,0.0
1685,0.05697329376854599,0.8041543026706232,0.09258160237388724,0.04451038575667656,0.0017804154302670622,0.0,0.0,0.0,0.0,0.0
1686,0.05693950177935943,0.8042704626334519,0.09252669039145907,0.04448398576512456,0.0017793594306049821,0.0,0.0,0.0,0.0,0.0
1687,0.05690574985180794,0.8043864848844102,0.09247184350918791,0.04445761707172496,0.0017783046828689982,0.0,0.0,0.0,0.0,0.0
1688,0.05687203791469194,0.8045023696682464,0.0924170616113744,0.04443127962085308,0.0017772511848341231,0.0,0.0,0.0,0.0,0.0
1689,0.056838365896980464,0.8046181172291297,0.09236234458259325,0.04440497335701599,0.0017761989342806395,0.0,0.0,0.0,0.0,0.0
1690,0.05680473372781065,0.8047337278106509,0.09230769230769231,0.04437869822485207,0.0017751479289940828,0.0,0.0,0.0,0.0,0.0
1691,0.05677114133648729,0.8042578356002366,0.09225310467179183,0.0449438202247191,0.0017740981667652277,0.0,0.0,0.0,0.0,0.0
1692,0.05673758865248227,0.8037825059101655,0.09219858156028368,0.04550827423167849,0.0017730496453900709,0.0,0.0,0.0,0.0,0.0
1693,0.05670407560543414,0.8038984051978736,0.09214412285883047,0.045481393975191964,0.0017720023626698169,0.0,0.0,0.0,0.0,0.0
1694,0.05667060212514758,0.8040141676505312,0.09208972845336481,0.045454545454545456,0.0017709563164108619,0.0,0.0,0.0,0.0,0.0
1695,0.05663716814159292,0.8041297935103244,0.0920353982300885,0.04542772861356932,0.0017699115044247787,0.0,0.0,0.0,0.0,0.0
1696,0.05660377358490566,0.8036556603773585,0.09198113207547169,0.045990566037735846,0.001768867924528302,0.0,0.0,0.0,0.0,0.0
1697,0.05657041838538598,0.8037713612256924,0.09192692987625221,0.04596346493812611,0.0017678255745433118,0.0,0.0,0.0,0.0,0.0
1698,0.05653710247349823,0.803886925795053,0.09187279151943463,0.045936395759717315,0.0017667844522968198,0.0,0.0,0.0,0.0,0.0
1699,0.05650382577987051,0.8034137728075338,0.0924072984108299,0.04590935844614479,0.0017657445556209534,0.0,0.0,0.0,0.0,0.0
1700,0.05647058823529412,0.8035294117647059,0.09235294117647058,0.04588235294117647,0.0017647058823529412,0.0,0.0,0.0,0.0,0.0
1701,0.0564373897707231,0.8036449147560258,0.09229864785420341,0.04585537918871252,0.001763668430335097,0.0,0.0,0.0,0.0,0.0
1702,0.0564042303172738,0.8037602820211516,0.09224441833137485,0.045828437132784956,0.0017626321974148062,0.0,0.0,0.0,0.0,0.0
1703,0.05637110980622431,0.8038755137991779,0.09219025249559601,0.04580152671755725,0.0017615971814445098,0.0,0.0,0.0,0.0,0.0
1704,0.056338028169014086,0.8039906103286385,0.09213615023474178,0.045774647887323945,0.0017605633802816902,0.0,0.0,0.0,0.0,0.0
1705,0.0563049853372434,0.8041055718475073,0.09208211143695015,0.04574780058651026,0.0017595307917888563,0.0,0.0,0.0,0.0,0.0
1706,0.05627198124267292,0.8042203985932005,0.09202813599062133,0.04572098475967175,0.0017584994138335288,0.0,0.0,0.0,0.0,0.0
1707,0.056239015817223195,0.8043350908025776,0.09197422378441711,0.04569420035149385,0.0017574692442882249,0.0,0.0,0.0,0.0,0.0
1708,0.05620608899297424,0.8044496487119438,0.09192037470725996,0.04566744730679157,0.001756440281030445,0.0,0.0,0.0,0.0,0.0
1709,0.056173200702165006,0.8039789350497367,0.09186658864833236,0.04622586307782329,0.0017554125219426564,0.0,0.0,0.0,0.0,0.0
1710,0.056140350877192984,0.804093567251462,0.09181286549707603,0.046198830409356725,0.0017543859649122807,0.0,0.0,0.0,0.0,0.0
1711,0.056107539450613676,0.804208065458796,0.09175920514319112,0.046171829339567504,0.0017533606078316774,0.0,0.0,0.0,0.0,0.0
1712,0.056074766355140186,0.804322429906542,0.09170560747663552,0.04614485981308411,0.0017523364485981308,0.0,0.0,0.0,0.0,0.0
1713,0.05604203152364273,0.804436660828955,0.09165207238762405,0.04611792177466433,0.0017513134851138354,0.0,0.0,0.0,0.0,0.0
1714,0.056009334889148193,0.8045507584597433,0.09159859976662778,0.046091015169194866,0.001750291715285881,0.0,0.0,0.0,0.0,0.0
1715,0.05597667638483965,0.8046647230320699,0.09154518950437318,0.046064139941690965,0.001749271137026239,0.0,0.0,0.0,0.0,0.0
1716,0.055944055944055944,0.8047785547785548,0.09149184149184149,0.04603729603729604,0.0017482517482517483,0.0,0.0,0.0,0.0,0.0
1717,0.05591147350029121,0.8048922539312755,0.09143855562026791,0.046010483401281305,0.0017472335468841002,0.0,0.0,0.0,0.0,0.0
1718,0.05587892898719441,0.8050058207217695,0.09138533178114086,0.0459837019790454,0.0017462165308498253,0.0,0.0,0.0,0.0,0.0
1719,0.055846422338568937,0.8051192553810355,0.09133216986620128,0.04595695171611402,0.0017452006980802793,0.0,0.0,0.0,0.0,0.0
1720,0.05581395348837209,0.8052325581395349,0.09127906976744186,0.045930232558139536,0.0017441860465116279,0.0,0.0,0.0,0.0,0.0
1721,0.0557815223707147,0.8047646717024985,0.09180708890180128,0.04590354445090064,0.0017431725740848344,0.0,0.0,0.0,0.0,0.0
1722,0.05574912891986063,0.8048780487804879,0.09175377468060394,0.04587688734030197,0.0017421602787456446,0.0,0.0,0.0,0.0,0.0
1723,0.05571677307022635,0.8049912942542078,0.09170052234474753,0.045850261172373764,0.0017411491584445734,0.0,0.0,0.0,0.0,0.0
1724,0.05568445475638051,0.8051044083526682,0.09164733178654293,0.04582366589327146,0.0017401392111368909,0.0,0.0,0.0,0.0,0.0
1725,0.05565217391304348,0.8052173913043478,0.09159420289855072,0.04579710144927536,0.0017391304347826088,0.0,0.0,0.0,0.0,0.0
1726,0.055619930475086905,0.8053302433371958,0.09154113557358054,0.04577056778679027,0.0017381228273464658,0.0,0.0,0.0,0.0,0.0
1727,0.055587724377533294,0.8048639258830341,0.09148812970469021,0.04632310364794441,0.0017371163867979154,0.0,0.0,0.0,0.0,0.0
1728,0.05555555555555555,0.8049768518518519,0.09143518518518519,0.046296296296296294,0.001736111111111111,0.0,0.0,0.0,0.0,0.0
1729,0.055523423944476576,0.8050896471949104,0.0913823019086177,0.04626951995373048,0.001735106998264893,0.0,0.0,0.0,0.0,0.0
1730,0.055491329479768786,0.8046242774566474,0.09132947976878612,0.04682080924855491,0.0017341040462427746,0.0,0.0,0.0,0.0,0.0
1731,0.05545927209705372,0.80473714615829,0.09127671865973426,0.04679376083188908,0.0017331022530329288,0.0,0.0,0.0,0.0,0.0
1732,0.05542725173210162,0.8048498845265589,0.09122401847575058,0.04676674364896074,0.0017321016166281756,0.0,0.0,0.0,0.0,0.0
1733,0.05539526832083093,0.8043854587420658,0.09174841315637623,0.0467397576457011,0.0017311021350259665,0.0,0.0,0.0,0.0,0.0
1734,0.05536332179930796,0.8044982698961938,0.09169550173010381,0.04671280276816609,0.0017301038062283738,0.0,0.0,0.0,0.0,0.0
1735,0.0553314121037464,0.8046109510086455,0.09164265129682997,0.04668587896253602,0.001729106628242075,0.0,0.0,0.0,0.0,0.0
1736,0.05587557603686636,0.804147465437788,0.09158986175115208,0.04665898617511521,0.0017281105990783411,0.0,0.0,0.0,0.0,0.0
1737,0.055843408175014396,0.8036845135290731,0.09211283822682786,0.046632124352331605,0.0017271157167530224,0.0,0.0,0.0,0.0,0.0
1738,0.05581127733026467,0.8037974683544303,0.09205983889528194,0.04660529344073648,0.0017261219792865361,0.0,0.0,0.0,0.0,0.0
1739,0.05577918343875791,0.8033352501437608,0.09200690051753882,0.047153536515238646,0.0017251293847038527,0.0,0.0,0.0,0.0,0.0
1740,0.05574712643678161,0.8028735632183908,0.0925287356321839,0.047126436781609195,0.0017241379310344827,0.0,0.0,0.0,0.0,0.0
1741,0.05571510626076967,0.8029867892016083,0.09247558874210224,0.04709936817920735,0.0017231476163124641,0.0,0.0,0.0,0.0,0.0
1742,0.05568312284730195,0.8030998851894374,0.09242250287026406,0.04707233065442021,0.001722158438576349,0.0,0.0,0.0,0.0,0.0
1743,0.055651176133103844,0.8032128514056225,0.09236947791164658,0.04704532415375789,0.0017211703958691911,0.0,0.0,0.0,0.0,0.0
1744,0.05561926605504587,0.8027522935779816,0.09288990825688073,0.047018348623853214,0.0017201834862385322,0.0,0.0,0.0,0.0,0.0
1745,0.055587392550143264,0.802865329512894,0.09283667621776505,0.04699140401146132,0.0017191977077363897,0.0,0.0,0.0,0.0,0.0
1746,0.05555555555555555,0.8029782359679267,0.09278350515463918,0.046964490263459335,0.001718213058419244,0.0,0.0,0.0,0.0,0.0
1747,0.05552375500858615,0.8030910131654264,0.09273039496279337,0.04693760732684602,0.0017172295363480253,0.0,0.0,0.0,0.0,0.0
1748,0.055491990846681924,0.8032036613272311,0.09267734553775744,0.04691075514874142,0.0017162471395881006,0.0,0.0,0.0,0.0,0.0
1749,0.05546026300743282,0.8033161806746713,0.09262435677530018,0.046883933676386505,0.0017152658662092624,0.0,0.0,0.0,0.0,0.0
1750,0.05542857142857143,0.8034285714285714,0.09257142857142857,0.046857142857142854,0.0017142857142857142,0.0,0.0,0.0,0.0,0.0
1751,0.05539691604797259,0.8035408338092519,0.09251856082238721,0.04683038263849229,0.0017133066818960593,0.0,0.0,0.0,0.0,0.0
1752,0.055365296803652965,0.8036529680365296,0.09246575342465753,0.04680365296803653,0.0017123287671232876,0.0,0.0,0.0,0.0,0.0
1753,0.05533371363377068,0.8037649743297205,0.09241300627495722,0.04677695379349686,0.0017113519680547634,0.0,0.0,0.0,0.0,0.0
1754,0.05530216647662486,0.8038768529076397,0.09236031927023945,0.046750285062713795,0.0017103762827822121,0.0,0.0,0.0,0.0,0.0
1755,0.05527065527065527,0.803988603988604,0.09230769230769231,0.046723646723646726,0.0017094017094017094,0.0,0.0,0.0,0.0,0.0
1756,0.055239179954441914,0.8041002277904328,0.09225512528473805,0.04669703872437358,0.0017084282460136675,0.0,0.0,0.0,0.0,0.0
1757,0.05520774046670461,0.8036425725668753,0.09277177006260671,0.0466704610130905,0.001707455890722823,0.0,0.0,0.0,0.0,0.0
1758,0.055176336746302616,0.8031854379977247,0.09328782707622298,0.04664391353811149,0.0017064846416382253,0.0,0.0,0.0,0.0,0.0
1759,0.05514496873223423,0.8032973280272883,0.09323479249573621,0.046617396247868106,0.0017055144968732233,0.0,0.0,0.0,0.0,0.0
1760,0.055113636363636365,0.803409090909091,0.09318181818181819,0.04659090909090909,0.0017045454545454545,0.0,0.0,0.0,0.0,0.0
1761,0.055082339579784215,0.8035207268597387,0.09312890403180012,0.04656445201590006,0.0017035775127768314,0.0,0.0,0.0,0.0,0.0
1762,0.055051078320090804,0.8036322360953462,0.09307604994324631,0.046538024971623154,0.00170261066969353,0.0,0.0,0.0,0.0,0.0
1763,0.055019852524106634,0.8037436188315371,0.09302325581395349,0.046511627906976744,0.0017016449234259785,0.0,0.0,0.0,0.0,0.0
1764,0.054988662131519275,0.8038548752834467,0.09297052154195011,0.046485260770975055,0.0017006802721088435,0.0,0.0,0.0,0.0,0.0
1765,0.054957507082152975,0.8039660056657224,0.09291784702549576,0.04645892351274788,0.0016997167138810198,0.0,0.0,0.0,0.0,0.0
1766,0.05492638731596829,0.8035107587768969,0.09343148357870895,0.0464326160815402,0.0016987542468856172,0.0,0.0,0.0,0.0,0.0
1767,0.054895302773061684,0.8036219581211093,0.0933786078098472,0.04640633842671194,0.001697792869269949,0.0,0.0,0.0,0.0,0.0
1768,0.05486425339366516,0.8037330316742082,0.09332579185520362,0.04638009049773756,0.0016968325791855204,0.0,0.0,0.0,0.0,0.0
1769,0.054833239118145846,0.8038439796495195,0.09327303561334087,0.046353872244205764,0.0016958733747880158,0.0,0.0,0.0,0.0,0.0
1770,0.05480225988700565,0.803954802259887,0.09322033898305085,0.04632768361581921,0.001694915254237288,0.0,0.0,0.0,0.0,0.0
1771,0.054771315640880856,0.8035008469791078,0.09373235460191982,0.04630152456239413,0.0016939582156973462,0.0,0.0,0.0,0.0,0.0
1772,0.05474040632054176,0.8036117381489842,0.09367945823927765,0.046275395033860044,0.001693002257336343,0.0,0.0,0.0,0.0,0.0
1773,0.05470953186689227,0.8037225042301185,0.09362662154540327,0.046249294980259446,0.001692047377326565,0.0,0.0,0.0,0.0,0.0
1774,0.0552423900789177,0.8032694475760992,0.0935738444193912,0.046223224351747465,0.0016910935738444193,0.0,0.0,0.0,0.0,0.0
1775,0.0552112676056338,0.8033802816901409,0.09352112676056339,0.04619718309859155,0.0016901408450704226,0.0,0.0,0.0,0.0,0.0
1776,0.05518018018018018,0.803490990990991,0.09346846846846847,0.04617117117117117,0.0016891891891891893,0.0,0.0,0.0,0.0,0.0
1777,0.05514912774338773,0.8036015756893641,0.09341586944288126,0.04614518851997749,0.0016882386043894203,0.0,0.0,0.0,0.0,0.0
1778,0.05511811023622047,0.8037120359955006,0.09336332958380203,0.04611923509561305,0.001687289088863892,0.0,0.0,0.0,0.0,0.0
1779,0.05508712759977515,0.8038223721191681,0.09331084879145587,0.04609331084879146,0.0016863406408094434,0.0,0.0,0.0,0.0,0.0
1780,0.0550561797752809,0.803932584269663,0.09325842696629214,0.046067415730337076,0.0016853932584269663,0.0,0.0,0.0,0.0,0.0
1781,0.055025266704098824,0.8040426726558113,0.09320606400898372,0.04604154969118473,0.0016844469399213925,0.0,0.0,0.0,0.0,0.0
1782,0.05499438832772166,0.8035914702581369,0.09371492704826039,0.04601571268237935,0.0016835016835016834,0.0,0.0,0.0,0.0,0.0
1783,0.054963544587773416,0.8031407739764442,0.09366236679753225,0.04655075715086932,0.0016825574873808188,0.0,0.0,0.0,0.0,0.0
1784,0.05493273542600897,0.8032511210762332,0.09360986547085202,0.04652466367713005,0.0016816143497757848,0.0,0.0,0.0,0.0,0.0
1785,0.054901960784313725,0.8033613445378152,0.09355742296918768,0.04649859943977591,0.0016806722689075631,0.0,0.0,0.0,0.0,0.0
1786,0.054871220604703244,0.803471444568869,0.093505039193729,0.04647256438969765,0.0016797312430011197,0.0,0.0,0.0,0.0,0.0
1787,0.05484051482932289,0.8035814213766088,0.09345271404588697,0.046446558477895916,0.0016787912702853946,0.0,0.0,0.0,0.0,0.0
1788,0.05480984340044743,0.8031319910514542,0.09340044742729306,0.04697986577181208,0.0016778523489932886,0.0,0.0,0.0,0.0,0.0
1789,0.05477920626048072,0.8026830631637787,0.09390721073225265,0.046953605366126326,0.0016769144773616546,0.0,0.0,0.0,0.0,0.0
1790,0.054748603351955305,0.8027932960893854,0.09385474860335195,0.04692737430167598,0.0016759776536312849,0.0,0.0,0.0,0.0,0.0
1791,0.05471803461753211,0.8029034059184813,0.09380234505862646,0.04690117252931323,0.0016750418760469012,0.0,0.0,0.0,0.0,0.0
1792,0.05524553571428571,0.8024553571428571,0.09375,0.046875,0.0016741071428571428,0.0,0.0,0.0,0.0,0.0
1793,0.05521472392638037,0.8025655326268823,0.09369771332961517,0.046848856664807585,0.0016731734523145567,0.0,0.0,0.0,0.0,0.0
1794,0.05518394648829431,0.802675585284281,0.09364548494983277,0.046822742474916385,0.0016722408026755853,0.0,0.0,0.0,0.0,0.0
1795,0.05515320334261838,0.8027855153203343,0.0935933147632312,0.0467966573816156,0.001671309192200557,0.0,0.0,0.0,0.0,0.0
1796,0.05512249443207127,0.8028953229398663,0.0935412026726058,0.0467706013363029,0.0016703786191536749,0.0,0.0,0.0,0.0,0.0
1797,0.05509181969949917,0.8024485253199778,0.09404563160823595,0.04674457429048414,0.001669449081803005,0.0,0.0,0.0,0.0,0.0
1798,0.05506117908787542,0.8025583982202447,0.09399332591768632,0.04671857619577308,0.0016685205784204673,0.0,0.0,0.0,0.0,0.0
1799,0.055030572540300166,0.802668148971651,0.09394107837687604,0.04669260700389105,0.0016675931072818232,0.0,0.0,0.0,0.0,0.0
1800,0.055,0.8027777777777778,0.09388888888888888,0.04666666666666667,0.0016666666666666668,0.0,0.0,0.0,0.0,0.0
1801,0.054969461410327596,0.8023320377568017,0.09383675735702388,0.04719600222098834,0.001665741254858412,0.0,0.0,0.0,0.0,0.0
1802,0.05493895671476138,0.802441731409545,0.09378468368479467,0.04716981132075472,0.001664816870144284,0.0,0.0,0.0,0.0,0.0
1803,0.05490848585690516,0.8025513033832501,0.09373266777592901,0.04714364947310039,0.0016638935108153079,0.0,0.0,0.0,0.0,0.0
1804,0.054878048780487805,0.8021064301552107,0.0942350332594235,0.04711751662971175,0.0016629711751662971,0.0,0.0,0.0,0.0,0.0
1805,0.05484764542936288,0.8022160664819945,0.09418282548476455,0.04709141274238227,0.0016620498614958448,0.0,0.0,0.0,0.0,0.0
1806,0.054817275747508304,0.8023255813953488,0.09413067552602436,0.04706533776301218,0.0016611295681063123,0.0,0.0,0.0,0.0,0.0
1807,0.05478693967902601,0.8024349750968456,0.09407858328721638,0.04703929164360819,0.0016602102933038186,0.0,0.0,0.0,0.0,0.0
1808,0.054756637168141595,0.8025442477876106,0.09402654867256637,0.04701327433628318,0.00165929203539823,0.0,0.0,0.0,0.0,0.0
1809,0.05472636815920398,0.802653399668325,0.09397457158651189,0.046987285793255944,0.001658374792703151,0.0,0.0,0.0,0.0,0.0
1810,0.054696132596685085,0.8027624309392265,0.09392265193370165,0.04696132596685083,0.0016574585635359116,0.0,0.0,0.0,0.0,0.0
1811,0.054665930425179456,0.8028713418001104,0.09387078961899503,0.046935394809497516,0.0016565433462175593,0.0,0.0,0.0,0.0,0.0
1812,0.054635761589403975,0.8029801324503312,0.09381898454746136,0.04690949227373068,0.0016556291390728477,0.0,0.0,0.0,0.0,0.0
1813,0.05460562603419746,0.803088803088803,0.09376723662437948,0.04688361831218974,0.001654715940430226,0.0,0.0,0.0,0.0,0.0
1814,0.054575523704520394,0.802646085997795,0.09426681367144432,0.046857772877618525,0.0016538037486218302,0.0,0.0,0.0,0.0,0.0
1815,0.05454545454545454,0.8022038567493113,0.09476584022038567,0.046831955922865015,0.001652892561983471,0.0,0.0,0.0,0.0,0.0
1816,0.054515418502202644,0.8023127753303965,0.0947136563876652,0.04680616740088106,0.0016519823788546256,0.0,0.0,0.0,0.0,0.0
1817,0.05448541552008806,0.802421574023115,0.09466152999449642,0.04678040726472207,0.001651073197578426,0.0,0.0,0.0,0.0,0.0
1818,0.054455445544554455,0.8025302530253026,0.09460946094609461,0.046754675467546754,0.0016501650165016502,0.0,0.0,0.0,0.0,0.0
1819,0.054425508521165476,0.8026388125343595,0.09455744914788346,0.04672897196261682,0.0016492578339747114,0.0,0.0,0.0,0.0,0.0
1820,0.0543956043956044,0.8027472527472528,0.0945054945054945,0.046703296703296704,0.0016483516483516484,0.0,0.0,0.0,0.0,0.0
1821,0.054365733113673806,0.8023064250411862,0.09500274574409664,0.046677649643053265,0.0016474464579901153,0.0,0.0,0.0,0.0,0.0
1822,0.05433589462129528,0.8024149286498353,0.09495060373216246,0.04665203073545554,0.001646542261251372,0.0,0.0,0.0,0.0,0.0
1823,0.05430608886450905,0.8019747668678003,0.09544706527701591,0.04662643993417444,0.0016456390565002743,0.0,0.0,0.0,0.0,0.0
1824,0.054276315789473686,0.8020833333333334,0.09539473684210527,0.046600877192982455,0.001644736842105263,0.0,0.0,0.0,0.0,0.0
1825,0.054246575342465755,0.8016438356164384,0.0958904109589041,0.04657534246575343,0.0016438356164383563,0.0,0.0,0.0,0.0,0.0
1826,0.05421686746987952,0.8017524644030668,0.09583789704271632,0.04654983570646221,0.0016429353778751369,0.0,0.0,0.0,0.0,0.0
1827,0.054187192118226604,0.8018609742747673,0.09578544061302682,0.046524356869184456,0.0016420361247947454,0.0,0.0,0.0,0.0,0.0
1828,0.05415754923413567,0.8019693654266958,0.09573304157549234,0.04649890590809628,0.0016411378555798686,0.0,0.0,0.0,0.0,0.0
1829,0.0541279387643521,0.8020776380535812,0.09568069983597595,0.046473482777474026,0.0016402405686167304,0.0,0.0,0.0,0.0,0.0
1830,0.054098360655737705,0.8021857923497268,0.09562841530054644,0.04644808743169399,0.001639344262295082,0.0,0.0,0.0,0.0,0.0
1831,0.05406881485527035,0.8022938285090114,0.09557618787547788,0.04642271982523211,0.0016384489350081922,0.0,0.0,0.0,0.0,0.0
1832,0.05403930131004367,0.8024017467248908,0.09552401746724891,0.04639737991266375,0.0016375545851528383,0.0,0.0,0.0,0.0,0.0
1833,0.054009819967266774,0.8019639934533551,0.09547190398254228,0.046917621385706494,0.0016366612111292963,0.0,0.0,0.0,0.0,0.0
1834,0.0539803707742639,0.802071973827699,0.09541984732824428,0.04689203925845147,0.0016357688113413304,0.0,0.0,0.0,0.0,0.0
1835,0.05395095367847411,0.8021798365122615,0.09536784741144415,0.046866485013623976,0.0016348773841961854,0.0,0.0,0.0,0.0,0.0
1836,0.05392156862745098,0.8022875816993464,0.09531590413943355,0.046840958605664486,0.0016339869281045752,0.0,0.0,0.0,0.0,0.0
1837,0.05389221556886228,0.8023952095808383,0.09526401741970604,0.046815459989112684,0.001633097441480675,0.0,0.0,0.0,0.0,0.0
1838,0.05386289445048966,0.8019586507072906,0.09521218715995647,0.04733405875952122,0.001632208922742111,0.0,0.0,0.0,0.0,0.0
1839,0.053833605220228384,0.8020663404023926,0.09516041326808047,0.04730831973898858,0.0016313213703099511,0.0,0.0,0.0,0.0,0.0
1840,0.05380434782608696,0.8021739130434783,0.09510869565217392,0.04728260869565217,0.0016304347826086956,0.0,0.0,0.0,0.0,0.0
1841,0.054318305268875614,0.801738185768604,0.09505703422053231,0.047256925583921784,0.0016295491580662683,0.0,0.0,0.0,0.0,0.0
1842,0.05428881650380022,0.8018458197611292,0.09500542888165038,0.04723127035830619,0.0016286644951140066,0.0,0.0,0.0,0.0,0.0
1843,0.05425935973955507,0.801953336950624,0.09495387954422138,0.04720564297341291,0.0016277807921866521,0.0,0.0,0.0,0.0,0.0
1844,0.05422993492407809,0.8020607375271149,0.09490238611713665,0.04718004338394794,0.0016268980477223427,0.0,0.0,0.0,0.0,0.0
1845,0.05420054200542006,0.8021680216802168,0.0948509485094851,0.04715447154471545,0.0016260162601626016,0.0,0.0,0.0,0.0,0.0
1846,0.05417118093174431,0.8022751895991332,0.09479956663055254,0.047128927410617555,0.0016251354279523294,0.0,0.0,0.0,0.0,0.0
1847,0.05414185165132648,0.8023822414726584,0.09474824038982133,0.04710341093665403,0.0016242555495397943,0.0,0.0,0.0,0.0,0.0
1848,0.05411255411255411,0.8024891774891775,0.0946969696969697,0.04707792207792208,0.0016233766233766235,0.0,0.0,0.0,0.0,0.0
1849,0.05408328826392644,0.8025959978366685,0.09464575446187128,0.04705246078961601,0.0016224986479177934,0.0,0.0,0.0,0.0,0.0
1850,0.05405405405405406,0.8027027027027027,0.0945945945945946,0.047027027027027025,0.0016216216216216215,0.0,0.0,0.0,0.0,0.0
1851,0.05402485143165856,0.8028092922744462,0.09454349000540249,0.04700162074554295,0.0016207455429497568,0.0,0.0,0.0,0.0,0.0
1852,0.05399568034557235,0.8029157667386609,0.09449244060475162,0.04697624190064795,0.0016198704103671706,0.0,0.0,0.0,0.0,0.0
1853,0.053966540744738264,0.8030221262817053,0.09444144630329196,0.04695089044792229,0.0016189962223421479,0.0,0.0,0.0,0.0,0.0
1854,0.05393743257820928,0.8025889967637541,0.09439050701186623,0.04746494066882417,0.0016181229773462784,0.0,0.0,0.0,0.0,0.0
1855,0.05390835579514825,0.8026954177897574,0.09433962264150944,0.04743935309973046,0.0016172506738544475,0.0,0.0,0.0,0.0,0.0
1856,0.05387931034482758,0.802801724137931,0.09428879310344827,0.04741379310344827,0.0016163793103448276,0.0,0.0,0.0,0.0,0.0
1857,0.053850296176628974,0.802907915993538,0.0942380183091007,0.04738826063543349,0.0016155088852988692,0.0,0.0,0.0,0.0,0.0
1858,0.05382131324004306,0.8030139935414424,0.09418729817007535,0.04736275565123789,0.0016146393972012918,0.0,0.0,0.0,0.0,0.0
1859,0.05379236148466918,0.8025820333512641,0.09413663259817107,0.047875201721355565,0.0016137708445400753,0.0,0.0,0.0,0.0,0.0
1860,0.053763440860215055,0.8026881720430108,0.09408602150537634,0.0478494623655914,0.0016129032258064516,0.0,0.0,0.0,0.0,0.0
1861,0.05373455131649651,0.8022568511552929,0.09403546480386889,0.04836109618484686,0.0016120365394948952,0.0,0.0,0.0,0.0,0.0
1862,0.05370569280343716,0.8018259935553169,0.09452201933404941,0.04833512352309345,0.001611170784103115,0.0,0.0,0.0,0.0,0.0
1863,0.05367686527106817,0.8013955984970478,0.09447128287707998,0.048845947396672036,0.001610305958132045,0.0,0.0,0.0,0.0,0.0
1864,0.0536480686695279,0.8015021459227468,0.0944206008583691,0.04881974248927039,0.001609442060085837,0.0,0.0,0.0,0.0,0.0
1865,0.05361930294906166,0.8016085790884718,0.09436997319034852,0.048793565683646116,0.0016085790884718498,0.0,0.0,0.0,0.0,0.0
1866,0.05359056806002144,0.8017148981779206,0.09431939978563773,0.04876741693461951,0.001607717041800643,0.0,0.0,0.0,0.0,0.0
1867,0.05356186395286556,0.8018211033743974,0.09426888055704338,0.04874129619710766,0.0016068559185859668,0.0,0.0,0.0,0.0,0.0
1868,0.05353319057815846,0.8019271948608137,0.09421841541755889,0.0487152034261242,0.0016059957173447537,0.0,0.0,0.0,0.0,0.0
1869,0.05350454788657036,0.8020331728196897,0.09416800428036383,0.04868913857677903,0.0016051364365971107,0.0,0.0,0.0,0.0,0.0
1870,0.053475935828877004,0.8021390374331551,0.09411764705882353,0.04866310160427807,0.0016042780748663102,0.0,0.0,0.0,0.0,0.0
1871,0.05344735435595938,0.8022447888829503,0.09406734366648851,0.04863709246392304,0.0016034206306787815,0.0,0.0,0.0,0.0,0.0
1872,0.053418803418803416,0.8023504273504274,0.09401709401709402,0.04861111111111111,0.0016025641025641025,0.0,0.0,0.0,0.0,0.0
1873,0.053390282968499736,0.802455953016551,0.09396689802455953,0.048585157501334755,0.001601708489054992,0.0,0.0,0.0,0.0,0.0
1874,0.05336179295624333,0.8020277481323372,0.09391675560298826,0.04909284951974386,0.0016008537886872999,0.0,0.0,0.0,0.0,0.0
1875,0.05333333333333334,0.8021333333333334,0.09386666666666667,0.04906666666666667,0.0016,0.0,0.0,0.0,0.0,0.0
1876,0.053304904051172705,0.8022388059701493,0.09381663113006397,0.04904051172707889,0.0015991471215351812,0.0,0.0,0.0,0.0,0.0
1877,0.05327650506126798,0.8023441662226958,0.09376664890783165,0.049014384656366546,0.0015982951518380393,0.0,0.0,0.0,0.0,0.0
1878,0.05324813631522897,0.8024494142705005,0.09371671991480299,0.04898828541001065,0.001597444089456869,0.0,0.0,0.0,0.0,0.0
1879,0.05321979776476849,0.8025545502927088,0.09366684406599254,0.04896221394358701,0.0015965939329430547,0.0,0.0,0.0,0.0,0.0
1880,0.05319148936170213,0.8021276595744681,0.09414893617021276,0.04893617021276596,0.0015957446808510637,0.0,0.0,0.0,0.0,0.0
1881,0.0531632110579479,0.8022328548644339,0.09409888357256778,0.04891015417331207,0.001594896331738437,0.0,0.0,0.0,0.0,0.0
1882,0.053134962805526036,0.8023379383634431,0.09404888416578108,0.048884165781083955,0.001594048884165781,0.0,0.0,0.0,0.0,0.0
1883,0.053106744556558685,0.8024429102496017,0.09399893786510886,0.048858204992033985,0.0015932023366967605,0.0,0.0,0.0,0.0,0.0
1884,0.05307855626326964,0.802547770700637,0.09394904458598727,0.04883227176220807,0.0015923566878980893,0.0,0.0,0.0,0.0,0.0
1885,0.05305039787798409,0.8026525198938992,0.09389920424403184,0.04880636604774536,0.0015915119363395225,0.0,0.0,0.0,0.0,0.0
1886,0.053022269353128315,0.8027571580063627,0.09384941675503712,0.04878048780487805,0.0015906680805938495,0.0,0.0,0.0,0.0,0.0
1887,0.052994170641229466,0.8023317435082141,0.09432962374138845,0.048754636989931106,0.001589825119236884,0.0,0.0,0.0,0.0,0.0
1888,0.05296610169491525,0.8024364406779662,0.09427966101694915,0.048728813559322036,0.0015889830508474577,0.0,0.0,0.0,0.0,0.0
1889,0.05293806246691371,0.8025410269984119,0.09422975119110641,0.048703017469560614,0.0015881418740074113,0.0,0.0,0.0,0.0,0.0
1890,0.05291005291005291,0.8026455026455026,0.09417989417989418,0.04867724867724868,0.0015873015873015873,0.0,0.0,0.0,0.0,0.0
1891,0.05288207297726071,0.8022210470650449,0.09465891062929667,0.048651507139079855,0.0015864621893178213,0.0,0.0,0.0,0.0,0.0
1892,0.052854122621564484,0.8023255813953488,0.09460887949260043,0.048625792811839326,0.0015856236786469344,0.0,0.0,0.0,0.0,0.0
1893,0.05282620179609086,0.8024300052826202,0.09455890121500264,0.048600105652403594,0.001584786053882726,0.0,0.0,0.0,0.0,0.0
1894,0.05279831045406547,0.8020063357972544,0.09503695881731784,0.048574445617740235,0.0015839493136219642,0.0,0.0,0.0,0.0,0.0
1895,0.052770448548812667,0.8021108179419525,0.09498680738786279,0.04854881266490765,0.0015831134564643799,0.0,0.0,0.0,0.0,0.0
1896,0.052742616033755275,0.8022151898734177,0.0949367088607595,0.04852320675105485,0.0015822784810126582,0.0,0.0,0.0,0.0,0.0
1897,0.05271481286241434,0.8023194517659462,0.09488666315234581,0.048497627833421195,0.0015814443858724301,0.0,0.0,0.0,0.0,0.0
1898,0.05268703898840885,0.8018967334035827,0.09536354056902002,0.04847207586933614,0.0015806111696522655,0.0,0.0,0.0,0.0,0.0
1899,0.0526592943654555,0.8020010531858873,0.09531332280147446,0.04844655081621906,0.001579778830963665,0.0,0.0,0.0,0.0,0.0
1900,0.05263157894736842,0.8021052631578948,0.09526315789473684,0.04842105263157895,0.0015789473684210526,0.0,0.0,0.0,0.0,0.0
1901,0.052603892688058915,0.8022093634928985,0.09521304576538664,0.0483955812730142,0.0015781167806417674,0.0,0.0,0.0,0.0,0.0
1902,0.052576235541535225,0.8023133543638276,0.09516298633017876,0.048370136698212406,0.0015772870662460567,0.0,0.0,0.0,0.0,0.0
1903,0.05254860746190226,0.8024172359432475,0.0951129795060431,0.04834471886495008,0.0015764582238570678,0.0,0.0,0.0,0.0,0.0
1904,0.052521008403361345,0.8019957983193278,0.09558823529411764,0.04831932773109244,0.0015756302521008404,0.0,0.0,0.0,0.0,0.0
1905,0.05249343832020997,0.8020997375328084,0.09553805774278215,0.048293963254593175,0.0015748031496062992,0.0,0.0,0.0,0.0,0.0
1906,0.05246589716684155,0.8022035676810073,0.09548793284365163,0.048268625393494226,0.0015739769150052466,0.0,0.0,0.0,0.0,0.0
1907,0.05243838489774515,0.8017829050865234,0.09596224436287362,0.048243314105925535,0.0015731515469323545,0.0,0.0,0.0,0.0,0.0
1908,0.05241090146750524,0.8018867924528302,0.0959119496855346,0.04821802935010482,0.0015723270440251573,0.0,0.0,0.0,0.0,0.0
1909,0.05238344683080147,0.8019905709795705,0.09586170770036669,0.04819277108433735,0.001571503404924044,0.0,0.0,0.0,0.0,0.0
1910,0.05235602094240838,0.8015706806282723,0.09581151832460733,0.04869109947643979,0.0015706806282722514,0.0,0.0,0.0,0.0,0.0
1911,0.052328623757195186,0.8016745159602302,0.09576138147566719,0.04866562009419152,0.0015698587127158557,0.0,0.0,0.0,0.0,0.0
1912,0.05230125523012552,0.8017782426778243,0.09571129707112971,0.04864016736401674,0.0015690376569037657,0.0,0.0,0.0,0.0,0.0
1913,0.052273915316257184,0.8018818609513853,0.09566126502875065,0.048614741244119186,0.0015682174594877157,0.0,0.0,0.0,0.0,0.0
1914,0.0522466039707419,0.8019853709508882,0.09561128526645768,0.048589341692789965,0.001567398119122257,0.0,0.0,0.0,0.0,0.0
1915,0.05221932114882506,0.802088772845953,0.09556135770234987,0.04856396866840731,0.001566579634464752,0.0,0.0,0.0,0.0,0.0
1916,0.05219206680584551,0.8016701461377871,0.09551148225469729,0.049060542797494784,0.0015657620041753654,0.0,0.0,0.0,0.0,0.0
1917,0.05216484089723526,0.801773604590506,0.09546165884194054,0.04903495044340115,0.001564945226917058,0.0,0.0,0.0,0.0,0.0
1918,0.05213764337851929,0.8018769551616267,0.0954118873826903,0.049009384775808136,0.0015641293013555788,0.0,0.0,0.0,0.0,0.0
1919,0.05211047420531527,0.801980198019802,0.09536216779572694,0.04898384575299635,0.001563314226159458,0.0,0.0,0.0,0.0,0.0
1920,0.052083333333333336,0.8020833333333334,0.0953125,0.04895833333333333,0.0015625,0.0,0.0,0.0,0.0,0.0
1921,0.052056220718375845,0.8021863612701717,0.0952628839146278,0.048932847475273294,0.0015616866215512754,0.0,0.0,0.0,0.0,0.0
1922,0.05202913631633715,0.8022892819979188,0.09521331945889698,0.04890738813735692,0.0015608740894901144,0.0,0.0,0.0,0.0,0.0
1923,0.052002080083203325,0.8023920956838273,0.09516380655226209,0.048881955278211126,0.0015600624024961,0.0,0.0,0.0,0.0,0.0
1924,0.05197505197505198,0.8024948024948025,0.09511434511434512,0.04885654885654886,0.0015592515592515593,0.0,0.0,0.0,0.0,0.0
1925,0.05194805194805195,0.8025974025974026,0.09506493506493506,0.04883116883116883,0.0015584415584415584,0.0,0.0,0.0,0.0,0.0
1926,0.05192107995846314,0.8021806853582555,0.09553478712357218,0.04880581516095535,0.001557632398753894,0.0,0.0,0.0,0.0,0.0
1927,0.05189413596263622,0.802283341982356,0.09548521017125065,0.04878048780487805,0.0015568240788790867,0.0,0.0,0.0,0.0,0.0
1928,0.05186721991701245,0.8023858921161826,0.0954356846473029,0.0487551867219917,0.0015560165975103733,0.0,0.0,0.0,0.0,0.0
1929,0.05184033177812338,0.80248833592535,0.09538621047174702,0.04872991187143598,0.0015552099533437014,0.0,0.0,0.0,0.0,0.0
1930,0.05181347150259067,0.8025906735751296,0.09533678756476684,0.04870466321243523,0.0015544041450777201,0.0,0.0,0.0,0.0,0.0
1931,0.05178663904712584,0.8026929052304506,0.09528741584671155,0.04867944070429829,0.0015535991714137752,0.0,0.0,0.0,0.0,0.0
1932,0.051759834368530024,0.8027950310559007,0.09523809523809523,0.048654244306418216,0.0015527950310559005,0.0,0.0,0.0,0.0,0.0
1933,0.05173305742369374,0.8023797206414899,0.09570615623383343,0.04862907397827212,0.0015519917227108122,0.0,0.0,0.0,0.0,0.0
1934,0.05170630816959669,0.8024819027921406,0.09565667011375388,0.04860392967942089,0.0015511892450879006,0.0,0.0,0.0,0.0,0.0
1935,0.05167958656330749,0.8025839793281654,0.09560723514211886,0.04857881136950904,0.0015503875968992248,0.0,0.0,0.0,0.0,0.0
1936,0.05165289256198347,0.8026859504132231,0.09555785123966942,0.04855371900826446,0.0015495867768595042,0.0,0.0,0.0,0.0,0.0
1937,0.05162622612287042,0.8022715539494063,0.09602478058853897,0.048528652555498195,0.0015487867836861124,0.0,0.0,0.0,0.0,0.0
1938,0.05159958720330237,0.8023735810113519,0.09597523219814241,0.048503611971104234,0.0015479876160990713,0.0,0.0,0.0,0.0,0.0
1939,0.05157297576070139,0.8024755028365137,0.0959257349149046,0.04847859721505931,0.0015471892728210418,0.0,0.0,0.0,0.0,0.0
1940,0.05154639175257732,0.8025773195876289,0.09587628865979382,0.04845360824742268,0.0015463917525773195,0.0,0.0,0.0,0.0,0.0
1941,0.05151983513652756,0.8026790314270994,0.09582689335394126,0.04842864502833591,0.0015455950540958269,0.0,0.0,0.0,0.0,0.0
1942,0.05149330587023687,0.8027806385169928,0.09577754891864057,0.04840370751802266,0.001544799176107106,0.0,0.0,0.0,0.0,0.0
1943,0.0514668039114771,0.8028821410190428,0.0957282552753474,0.048378795676788475,0.001544004117344313,0.0,0.0,0.0,0.0,0.0
1944,0.051440329218107,0.8029835390946503,0.09567901234567901,0.04835390946502058,0.0015432098765432098,0.0,0.0,0.0,0.0,0.0
1945,0.05141388174807198,0.8025706940874036,0.0961439588688946,0.04832904884318766,0.0015424164524421595,0.0,0.0,0.0,0.0,0.0
1946,0.051387461459403906,0.802672147995889,0.09609455292908531,0.048304213771839674,0.001541623843782117,0.0,0.0,0.0,0.0,0.0
1947,0.05136106831022085,0.802773497688752,0.096045197740113,0.048279404211607604,0.0015408320493066256,0.0,0.0,0.0,0.0,0.0
1948,0.0513347022587269,0.8028747433264887,0.0959958932238193,0.048254620123203286,0.001540041067761807,0.0,0.0,0.0,0.0,0.0
1949,0.051308363263211906,0.8029758850692663,0.09594663930220626,0.04822986146741919,0.0015392508978963571,0.0,0.0,0.0,0.0,0.0
1950,0.05128205128205128,0.803076923076923,0.09589743589743589,0.048205128205128206,0.0015384615384615385,0.0,0.0,0.0,0.0,0.0
1951,0.051255766273705795,0.8031778575089698,0.09584828293182983,0.04818042029728344,0.0015376729882111738,0.0,0.0,0.0,0.0,0.0
1952,0.05122950819672131,0.8032786885245902,0.09579918032786885,0.04815573770491803,0.0015368852459016393,0.0,0.0,0.0,0.0,0.0
1953,0.051203277009728626,0.8028673835125448,0.09626216077828981,0.048131080389144903,0.0015360983102918587,0.0,0.0,0.0,0.0,0.0
1954,0.0511770726714432,0.8029682702149437,0.09621289662231321,0.048106448311156604,0.0015353121801432957,0.0,0.0,0.0,0.0,0.0
1955,0.05115089514066496,0.8025575447570332,0.09616368286445012,0.04859335038363171,0.001534526854219949,0.0,0.0,0.0,0.0,0.0
1956,0.05112474437627812,0.8026584867075665,0.09611451942740286,0.04856850715746421,0.0015337423312883436,0.0,0.0,0.0,0.0,0.0
1957,0.05109862033725089,0.8027593254982115,0.09606540623403168,0.04854368932038835,0.0015329586101175269,0.0,0.0,0.0,0.0,0.0
1958,0.05107252298263534,0.8028600612870276,0.09601634320735444,0.04851889683350358,0.0015321756894790602,0.0,0.0,0.0,0.0,0.0
1959,0.05104645227156713,0.8024502297090352,0.0959673302705462,0.04900459418070444,0.0015313935681470138,0.0,0.0,0.0,0.0,0.0
1960,0.05102040816326531,0.8025510204081633,0.09591836734693877,0.04897959183673469,0.001530612244897959,0.0,0.0,0.0,0.0,0.0
1961,0.05099439061703213,0.8026517083120857,0.0958694543600204,0.04895461499235084,0.0015298317185109638,0.0,0.0,0.0,0.0,0.0
1962,0.0509683995922528,0.8027522935779816,0.09582059123343527,0.04892966360856269,0.0015290519877675841,0.0,0.0,0.0,0.0,0.0
1963,0.05094243504839532,0.8023433520122262,0.09577177789098319,0.0489047376464595,0.0020376974019358125,0.0,0.0,0.0,0.0,0.0
1964,0.05091649694501019,0.8024439918533605,0.09572301425661914,0.048879837067209775,0.002036659877800407,0.0,0.0,0.0,0.0,0.0
1965,0.05089058524173028,0.8020356234096692,0.09567430025445292,0.04936386768447837,0.002035623409669211,0.0,0.0,0.0,0.0,0.0
1966,0.0508646998982706,0.8021363173957273,0.09562563580874874,0.049338758901322485,0.002034587995930824,0.0,0.0,0.0,0.0,0.0
1967,0.05083884087442806,0.8022369089984749,0.09557702084392476,0.04931367564819522,0.0020335536349771225,0.0,0.0,0.0,0.0,0.0
1968,0.0508130081300813,0.8023373983739838,0.09552845528455285,0.04928861788617886,0.0020325203252032522,0.0,0.0,0.0,0.0,0.0
1969,0.05078720162519045,0.8019299136617573,0.09547993905535805,0.04977145759268664,0.002031488065007618,0.0,0.0,0.0,0.0,0.0
1970,0.050761421319796954,0.8020304568527918,0.09543147208121827,0.049746192893401014,0.0020304568527918783,0.0,0.0,0.0,0.0,0.0
1971,0.050735667174023336,0.802130898021309,0.09538305428716387,0.04972095383054287,0.0020294266869609334,0.0,0.0,0.0,0.0,0.0
1972,0.05070993914807302,0.8022312373225152,0.09533468559837728,0.04969574036511156,0.002028397565922921,0.0,0.0,0.0,0.0,0.0
1973,0.05068423720223011,0.8023314749113026,0.0952863659401926,0.0496705524581855,0.0020273694880892043,0.0,0.0,0.0,0.0,0.0
1974,0.05065856129685917,0.8024316109422492,0.09523809523809523,0.04964539007092199,0.002026342451874367,0.0,0.0,0.0,0.0,0.0
1975,0.05063291139240506,0.8025316455696202,0.09518987341772152,0.04962025316455696,0.0020253164556962027,0.0,0.0,0.0,0.0,0.0
1976,0.05060728744939271,0.8026315789473685,0.0951417004048583,0.04959514170040486,0.0020242914979757085,0.0,0.0,0.0,0.0,0.0
1977,0.05058168942842691,0.802731411229135,0.09509357612544259,0.04957005563985837,0.0020232675771370764,0.0,0.0,0.0,0.0,0.0
1978,0.05055611729019211,0.8028311425682507,0.09504550050556117,0.04954499494438827,0.0020222446916076846,0.0,0.0,0.0,0.0,0.0
1979,0.050530570995452245,0.8029307731177362,0.09499747347145023,0.049519959575543206,0.00202122283981809,0.0,0.0,0.0,0.0,0.0
1980,0.050505050505050504,0.803030303030303,0.09494949494949495,0.049494949494949494,0.00202020202020202,0.0,0.0,0.0,0.0,0.0
1981,0.05047955577990914,0.8031297324583544,0.09490156486622918,0.04946996466431095,0.0020191822311963654,0.0,0.0,0.0,0.0,0.0
1982,0.050454086781029264,0.8027245206861756,0.09535822401614531,0.04944500504540868,0.0020181634712411706,0.0,0.0,0.0,0.0,0.0
1983,0.05042864346949067,0.8028240040342914,0.09531013615733737,0.049420070600100854,0.002017145738779627,0.0,0.0,0.0,0.0,0.0
1984,0.05040322580645161,0.8029233870967742,0.09526209677419355,0.04939516129032258,0.0020161290322580645,0.0,0.0,0.0,0.0,0.0
1985,0.05037783375314862,0.8030226700251889,0.09521410579345088,0.04937027707808564,0.0020151133501259445,0.0,0.0,0.0,0.0,0.0
1986,0.050352467270896276,0.8031218529707955,0.09516616314199396,0.04934541792547835,0.002014098690835851,0.0,0.0,0.0,0.0,0.0
1987,0.050327126321087066,0.8027176648213387,0.09562154001006543,0.04932058379466533,0.0020130850528434826,0.0,0.0,0.0,0.0,0.0
1988,0.05030181086519115,0.8023138832997988,0.0960764587525151,0.04929577464788732,0.002012072434607646,0.0,0.0,0.0,0.0,0.0
1989,0.05027652086475616,0.8024132730015083,0.09602815485168427,0.049270990447461034,0.002011060834590246,0.0,0.0,0.0,0.0,0.0
1990,0.05025125628140704,0.8020100502512563,0.0964824120603015,0.04924623115577889,0.0020100502512562816,0.0,0.0,0.0,0.0,0.0
1991,0.050226017076845805,0.8021094927172275,0.09643395278754395,0.04922149673530889,0.0020090406830738324,0.0,0.0,0.0,0.0,0.0
1992,0.050200803212851405,0.8022088353413654,0.0963855421686747,0.04919678714859438,0.002008032128514056,0.0,0.0,0.0,0.0,0.0
1993,0.050175614651279475,0.8018063221274461,0.09683893627696939,0.04917210235825389,0.002007024586051179,0.0,0.0,0.0,0.0,0.0
1994,0.05015045135406219,0.8019057171514543,0.09679037111334002,0.04914744232698094,0.0020060180541624875,0.0,0.0,0.0,0.0,0.0
1995,0.05012531328320802,0.8020050125313283,0.09674185463659148,0.04912280701754386,0.0020050125313283208,0.0,0.0,0.0,0.0,0.0
1996,0.050100200400801605,0.8021042084168337,0.0966933867735471,0.04909819639278557,0.002004008016032064,0.0,0.0,0.0,0.0,0.0
1997,0.0500751126690035,0.8022033049574362,0.09664496745117676,0.049073610415623435,0.00200300450676014,0.0,0.0,0.0,0.0,0.0
1998,0.05005005005005005,0.8023023023023023,0.0965965965965966,0.04904904904904905,0.002002002002002002,0.0,0.0,0.0,0.0,0.0
1999,0.05002501250625312,0.8024012006003002,0.09654827413706854,0.04902451225612806,0.002001000500250125,0.0,0.0,0.0,0.0,0.0
2000,0.05,0.802,0.097,0.049,0.002,0.0,0.0,0.0,0.0,0.0
2001,0.04997501249375312,0.8015992003998001,0.09695152423788106,0.049475262368815595,0.001999000499750125,0.0,0.0,0.0,0.0,0.0
2002,0.04995004995004995,0.8016983016983017,0.0969030969030969,0.04945054945054945,0.001998001998001998,0.0,0.0,0.0,0.0,0.0
2003,0.04992511233150274,0.8017973040439341,0.09685471792311533,0.04942586120818772,0.00199700449326011,0.0,0.0,0.0,0.0,0.0
2004,0.0499001996007984,0.8018962075848304,0.0968063872255489,0.04940119760479042,0.001996007984031936,0.0,0.0,0.0,0.0,0.0
2005,0.04987531172069826,0.801995012468828,0.09675810473815462,0.04937655860349127,0.00199501246882793,0.0,0.0,0.0,0.0,0.0
2006,0.049850448654037885,0.8020937188434696,0.0967098703888335,0.04935194416749751,0.0019940179461615153,0.0,0.0,0.0,0.0,0.0
2007,0.04982561036372696,0.802192326856004,0.0966616841056303,0.04932735426008968,0.001993024414549078,0.0,0.0,0.0,0.0,0.0
2008,0.049800796812749,0.8022908366533864,0.09661354581673307,0.04930278884462151,0.00199203187250996,0.0,0.0,0.0,0.0,0.0
2009,0.049776007964161276,0.8023892483822798,0.09656545545047288,0.04927824788451966,0.001991040318566451,0.0,0.0,0.0,0.0,0.0
2010,0.04975124378109453,0.8024875621890547,0.09651741293532339,0.049253731343283584,0.001990049751243781,0.0,0.0,0.0,0.0,0.0
2011,0.04972650422675286,0.8025857782197912,0.09646941819990054,0.04922923918448533,0.001989060169070114,0.0,0.0,0.0,0.0,0.0
2012,0.04970178926441352,0.8021868787276342,0.09691848906560636,0.04920477137176938,0.0019880715705765406,0.0,0.0,0.0,0.0,0.0
2013,0.04967709885742673,0.8022851465474417,0.09687034277198212,0.04918032786885246,0.001987083954297069,0.0,0.0,0.0,0.0,0.0
2014,0.04965243296921549,0.8023833167825224,0.0968222442899702,0.049155908639523335,0.0019860973187686196,0.0,0.0,0.0,0.0,0.0
2015,0.04962779156327544,0.8024813895781637,0.0967741935483871,0.04913151364764268,0.0019851116625310174,0.0,0.0,0.0,0.0,0.0
2016,0.0496031746031746,0.8025793650793651,0.09672619047619048,0.049107142857142856,0.001984126984126984,0.0,0.0,0.0,0.0,0.0
2017,0.0495785820525533,0.8026772434308379,0.09667823500247893,0.04908279623202776,0.0019831432821021317,0.0,0.0,0.0,0.0,0.0
2018,0.049554013875123884,0.8027750247770069,0.09663032705649158,0.04905847373637265,0.0019821605550049554,0.0,0.0,0.0,0.0,0.0
2019,0.04952947003467063,0.8028727092620109,0.09658246656760773,0.04903417533432392,0.001981178801386825,0.0,0.0,0.0,0.0,0.0
2020,0.04950495049504951,0.8024752475247525,0.09653465346534654,0.04900990099009901,0.0024752475247524753,0.0,0.0,0.0,0.0,0.0
2021,0.04948045522018803,0.8025729836714498,0.09648688767936665,0.048985650667986144,0.002474022761009401,0.0,0.0,0.0,0.0,0.0
2022,0.04945598417408507,0.8026706231454006,0.09643916913946587,0.04896142433234421,0.002472799208704253,0.0,0.0,0.0,0.0,0.0
2023,0.049431537320810674,0.8027681660899654,0.09639149777558081,0.04893722194760257,0.002471576866040534,0.0,0.0,0.0,0.0,0.0
2024,0.04940711462450593,0.8028656126482213,0.09634387351778656,0.04891304347826087,0.0024703557312252965,0.0,0.0,0.0,0.0,0.0
2025,0.04938271604938271,0.802962962962963,0.0962962962962963,0.04888888888888889,0.0024691358024691358,0.0,0.0,0.0,0.0,0.0
2026,0.049358341559723594,0.8030602171767028,0.096248766041461,0.04886475814412636,0.0024679170779861796,0.0,0.0,0.0,0.0,0.0
2027,0.0493339911198816,0.8026640355204736,0.09669462259496793,0.048840651208682785,0.00246669955599408,0.0,0.0,0.0,0.0,0.0
2028,0.04930966469428008,0.8027613412228797,0.09664694280078895,0.04881656804733728,0.002465483234714004,0.0,0.0,0.0,0.0,0.0
2029,0.04928536224741252,0.80285855101035,0.09659931000492854,0.04879250862493839,0.0024642681123706258,0.0,0.0,0.0,0.0,0.0
2030,0.04926108374384237,0.8029556650246306,0.09655172413793103,0.04876847290640394,0.0024630541871921183,0.0,0.0,0.0,0.0,0.0
2031,0.049236829148202856,0.8025603151157066,0.09699655342195962,0.04874446085672083,0.002461841457410143,0.0,0.0,0.0,0.0,0.0
2032,0.04921259842519685,0.8026574803149606,0.09694881889763779,0.04872047244094488,0.0024606299212598425,0.0,0.0,0.0,0.0,0.0
2033,0.04918839153959666,0.8027545499262174,0.09690113133300542,0.04869650762420069,0.002459419576979833,0.0,0.0,0.0,0.0,0.0
2034,0.049164208456243856,0.8028515240904621,0.09685349065880039,0.048672566371681415,0.0024582104228121925,0.0,0.0,0.0,0.0,0.0
2035,0.04914004914004914,0.802948402948403,0.09680589680589681,0.04864864864864865,0.002457002457002457,0.0,0.0,0.0,0.0,0.0
2036,0.04911591355599214,0.8030451866404715,0.09675834970530452,0.04862475442043222,0.002455795677799607,0.0,0.0,0.0,0.0,0.0
2037,0.049091801669121256,0.8031418753068238,0.09671084928816888,0.048600883652430045,0.002454590083456063,0.0,0.0,0.0,0.0,0.0
2038,0.04906771344455348,0.802747791952895,0.09666339548577037,0.04906771344455348,0.0024533856722276743,0.0,0.0,0.0,0.0,0.0
2039,0.04904364884747425,0.8028445316331535,0.09661598822952427,0.04904364884747425,0.0024521824423737125,0.0,0.0,0.0,0.0,0.0
2040,0.049019607843137254,0.8029411764705883,0.0965686274509804,0.049019607843137254,0.0024509803921568627,0.0,0.0,0.0,0.0,0.0
2041,0.04899559039686428,0.8030377266046056,0.09652131308182263,0.04899559039686428,0.002449779519843214,0.0,0.0,0.0,0.0,0.0
2042,0.04897159647404505,0.8031341821743389,0.09647404505386875,0.04897159647404505,0.002448579823702253,0.0,0.0,0.0,0.0,0.0
2043,0.048947626040137054,0.8032305433186491,0.09642682329907,0.048947626040137054,0.0024473813020068525,0.0,0.0,0.0,0.0,0.0
2044,0.04892367906066536,0.8028375733855186,0.09686888454011741,0.04892367906066536,0.002446183953033268,0.0,0.0,0.0,0.0,0.0
2045,0.0488997555012225,0.8029339853300733,0.09682151589242054,0.0488997555012225,0.0024449877750611247,0.0,0.0,0.0,0.0,0.0
2046,0.04887585532746823,0.803030303030303,0.0967741935483871,0.04887585532746823,0.0024437927663734115,0.0,0.0,0.0,0.0,0.0
2047,0.04934049829018075,0.802638006839277,0.09672691744015632,0.048851978505129456,0.002442598925256473,0.0,0.0,0.0,0.0,0.0

